Exploiting high-contrast Stokes preconditioners to efficiently solve incompressible fluid-structure interaction problems

In this work, we develop a new algorithm to solve large-scale incompressible time-dependent fluid--structure interaction (FSI) problems using a matrix-free finite element method in arbitrary Lagrangian--Eulerian (ALE) frame of reference. We derive a semi-implicit time integration scheme which improves the geometry-convective explicit (GCE) scheme for problems involving the interaction between incompressible hyperelastic solids and incompressible fluids. The proposed algorithm relies on the reformulation of the time-discrete problem as a generalized Stokes problem with strongly variable coefficients, for which optimal preconditioners have recently been developed. The resulting algorithm is scalable, optimal, and robust: we test our implementation on model problems that mimic classical Turek benchmarks in two and three dimensions, and investigate timing and scalability results.

==> FSI/performance/FSI2_elaborated.csv <==
3296, 0.693209, 0.000210318, 0.641513, 0.000194634, 0.0651291, 1.976e-05
14384, 2.60715, 0.000181253, 4.55858, 0.00031692, 0.0733737, 5.10106e-06
56416, 2.32353, 4.11857e-05, 2.6123, 4.63042e-05, 0.0279525, 4.95471e-07
198400, 2.57755, 1.29917e-05, 2.00384, 0.0000101, 0.075877, 3.82445e-07
889216, 2.72849, 3.06842e-06, 2.0577, 2.31406e-06, 0.103452, 1.16341e-07
3152896, 2.95041, 9.35778e-07, 2.59696, 8.23674e-07, 0.190969, 6.05694e-08
12597248, 4.94413, 3.92477e-07, 4.3282, 3.43583e-07, 0.513563, 4.07679e-08
50360320, 10.9963, 2.18352e-07, 12.4533, 2.47284e-07, 1.75228, 3.47949e-08
226564096, 38.6944, 1.70788e-07, 42.9224, 1.89449e-07, 6.71646, 2.96449e-08

==> FSI/performance/FSI3D_elaborated.csv <==
71682, 1.70623, 0.00002380276778, 1.51816, 0.00002117909657, 0.138238, 0.000001928489718
556994, 5.67711, 0.00001019240782, 4.94836, 0.00000888404543, 0.205243, 0.000000368483323
4285468, 6.71658, 0.000001567292067, 11.6722, 0.000002723669854, 0.560398, 0.0000001307670481
33612056, 12.4493, 0.0000003703819844, 32.559, 0.000000968670289, 2.90893, 0.00000008654424472
266230192, 58.8883, 0.0000002211931696, 157.062, 0.0000005899481153, 20.7792, 0.00000007804975027

==> FSI3D_ref/30M-4e-3.csv <==
   1,   8,   18,  
   2,   8,   26,  
   3,   8,   21,  
   4,   7,   23,  
   5,   7,   18,  
   6,   7,   16,  
   7,   6,   13,  
   8,   6,   13,  
   9,   6,   13,  
   10,   6,   15,  
   11,   5,   15,  
   12,   6,   12,  
   13,   6,   12,  
   14,   5,   9,  
   15,   6,   9,  
   16,   6,   10,  
   17,   5,   11,  
   18,   5,   10,  
   19,   5,   8,  
   20,   5,   8,  
   21,   4,   8,  
   22,   5,   8,  
   23,   5,   8,  
   24,   4,   8,  
   25,   4,   8,  
   26,   4,   8,  
   27,   4,   8,  
   28,   4,   8,  
   29,   4,   8,  
   30,   4,   8,  
   31,   4,   8,  
   32,   4,   8,  
   33,   4,   8,  
   34,   4,   8,  
   35,   4,   8,  
   36,   3,   8,  
   37,   3,   8,  
   38,   4,   8,  
   39,   4,   8,  
   40,   3,   8,  
   41,   4,   8,  
   42,   4,   9,  
   43,   4,   9,  
   44,   4,   9,  
   45,   4,   9,  
   46,   4,   9,  
   47,   3,   9,  
   48,   3,   10,  
   49,   3,   10,  
   50,   3,   10,  
   51,   4,   10,  
   52,   4,   10,  
   53,   4,   11,  
   54,   3,   11,  
   55,   4,   11,  
   56,   4,   11,  
   57,   4,   11,  
   58,   4,   11,  
   59,   4,   11,  
   60,   4,   11,  
   61,   4,   11,  
   62,   4,   11,  
   63,   4,   12,  
   64,   4,   12,  
   65,   4,   12,  
   66,   4,   12,  
   67,   4,   12,  
   68,   4,   12,  
   69,   4,   12,  
   70,   4,   12,  
   71,   4,   13,  
   72,   4,   13,  
   73,   4,   13,  
   74,   4,   13,  
   75,   4,   12,  
   76,   4,   12,  
   77,   4,   12,  
   78,   4,   12,  
   79,   4,   13,  
   80,   4,   13,  
   81,   4,   13,  
   82,   4,   13,  
   83,   4,   13,  
   84,   4,   13,  
   85,   4,   13,  
   86,   4,   13,  
   87,   4,   13,  
   88,   4,   14,  
   89,   4,   14,  
   90,   4,   14,  
   91,   4,   14,  
   92,   4,   14,  
   93,   4,   15,  
   94,   4,   15,  
   95,   4,   15,  
   96,   4,   15,  
   97,   4,   15,  
   98,   4,   15,  
   99,   4,   16,  
   100,   4,   16,  
   101,   4,   16,  
   102,   4,   16,  
   103,   4,   16,  
   104,   4,   16,  
   105,   4,   16,  
   106,   4,   16,  
   107,   4,   16,  
   108,   4,   15,  
   109,   4,   15,  
   110,   4,   15,  
   111,   4,   15,  
   112,   4,   15,  
   113,   4,   15,  
   114,   4,   15,  
   115,   4,   15,  
   116,   4,   15,  
   117,   4,   15,  
   118,   4,   15,  
   119,   4,   15,  
   120,   4,   15,  
   121,   4,   15,  
   122,   4,   15,  
   123,   4,   14,  
   124,   4,   14,  
   125,   4,   14,  
   126,   4,   15,  
   127,   4,   15,  
   128,   4,   15,  
   129,   4,   15,  
   130,   4,   15,  
   131,   4,   15,  
   132,   4,   15,  
   133,   4,   15,  
   134,   4,   15,  
   135,   4,   15,  
   136,   4,   15,  
   137,   4,   15,  
   138,   4,   15,  
   139,   4,   15,  
   140,   4,   15,  
   141,   4,   15,  
   142,   4,   15,  
   143,   4,   15,  
   144,   4,   14,  
   145,   4,   15,  
   146,   4,   15,  
   147,   4,   15,  
   148,   4,   15,  
   149,   4,   15,  
   150,   4,   15,  
   151,   4,   15,  
   152,   4,   15,  
   153,   4,   15,  
   154,   4,   15,  
   155,   4,   15,  
   156,   4,   15,  
   157,   4,   15,  
   158,   4,   15,  
   159,   4,   15,  
   160,   4,   15,  
   161,   4,   15,  
   162,   4,   15,  
   163,   4,   15,  
   164,   4,   15,  
   165,   4,   15,  
   166,   4,   14,  
   167,   4,   14,  
   168,   4,   14,  
   169,   4,   14,  
   170,   4,   14,  
   171,   4,   15,  
   172,   4,   15,  
   173,   4,   15,  
   174,   4,   15,  
   175,   4,   15,  
   176,   4,   15,  
   177,   4,   15,  
   178,   4,   15,  
   179,   4,   15,  
   180,   4,   15,  
   181,   4,   15,  
   182,   4,   15,  
   183,   4,   15,  
   184,   4,   15,  
   185,   4,   15,  
   186,   4,   15,  
   187,   4,   14,  
   188,   4,   14,  
   189,   4,   14,  
   190,   4,   14,  
   191,   4,   14,  
   192,   4,   14,  
   193,   4,   14,  
   194,   4,   14,  
   195,   4,   15,  
   196,   4,   15,  
   197,   4,   15,  
   198,   4,   15,  
   199,   4,   15,  
   200,   4,   15,  
   201,   4,   15,  
   202,   4,   15,  
   203,   4,   15,  
   204,   4,   15,  
   205,   4,   15,  
   206,   4,   15,  
   207,   4,   15,  
   208,   4,   14,  
   209,   4,   14,  
   210,   4,   14,  
   211,   4,   14,  
   212,   4,   14,  
   213,   4,   14,  
   214,   4,   14,  
   215,   4,   14,  
   216,   4,   14,  
   217,   4,   14,  
   218,   4,   14,  
   219,   4,   15,  
   220,   4,   15,  
   221,   4,   15,  
   222,   4,   15,  
   223,   4,   15,  
   224,   4,   15,  
   225,   4,   15,  
   226,   4,   15,  
   227,   4,   15,  
   228,   4,   15,  
   229,   4,   14,  
   230,   4,   14,  
   231,   4,   14,  
   232,   4,   14,  
   233,   4,   14,  
   234,   4,   14,  
   235,   4,   14,  
   236,   4,   14,  
   237,   4,   14,  
   238,   4,   14,  
   239,   4,   14,  
   240,   4,   14,  
   241,   4,   14,  
   242,   4,   15,  
   243,   4,   15,  
   244,   4,   15,  
   245,   4,   15,  
   246,   4,   15,  
   247,   4,   16,  
   248,   4,   17,  
   249,   4,   17,  
   250,   4,   16,  
   251,   4,   15,  
   252,   4,   15,  
   253,   4,   15,  
   254,   4,   14,  
   255,   4,   14,  
   256,   4,   14,  
   257,   4,   14,  
   258,   4,   15,  
   259,   4,   14,  
   260,   4,   14,  
   261,   4,   14,  
   262,   4,   14,  
   263,   4,   14,  
   264,   4,   15,  
   265,   4,   15,  
   266,   4,   15,  
   267,   4,   15,  
   268,   4,   15,  
   269,   4,   20,  
   270,   4,   20,  
   271,   4,   20,  
   272,   4,   21,  
   273,   4,   16,  
   274,   4,   15,  
   275,   5,   14,  
   276,   5,   14,  
   277,   5,   14,  
   278,   4,   14,  
   279,   5,   14,  
   280,   4,   14,  
   281,   5,   14,  
   282,   5,   15,  
   283,   5,   15,  
   284,   5,   15,  
   285,   5,   15,  
   286,   5,   15,  
   287,   5,   15,  
   288,   5,   15,  
   289,   4,   15,  
   290,   4,   15,  
   291,   4,   20,  
   292,   4,   19,  
   293,   4,   20,  
   294,   5,   14,  
   295,   5,   15,  
   296,   5,   15,  
   297,   5,   15,  
   298,   5,   15,  
   299,   5,   15,  
   300,   5,   14,  
   301,   5,   14,  
   302,   5,   14,  
   303,   5,   15,  
   304,   5,   15,  
   305,   5,   15,  
   306,   5,   15,  
   307,   5,   15,  
   308,   5,   15,  
   309,   5,   15,  
   310,   5,   15,  
   311,   5,   15,  
   312,   5,   15,  
   313,   4,   25,  
   314,   5,   15,  
   315,   5,   15,  
   316,   5,   15,  
   317,   5,   15,  
   318,   5,   15,  
   319,   5,   15,  
   320,   5,   15,  
   321,   5,   15,  
   322,   5,   15,  
   323,   5,   14,  
   324,   5,   14,  
   325,   5,   15,  
   326,   5,   15,  
   327,   5,   15,  
   328,   5,   15,  
   329,   5,   15,  
   330,   5,   15,  
   331,   5,   15,  
   332,   5,   15,  
   333,   5,   15,  
   334,   5,   15,  
   335,   4,   16,  
   336,   5,   15,  
   337,   5,   15,  
   338,   5,   15,  
   339,   5,   15,  
   340,   5,   15,  
   341,   5,   15,  
   342,   5,   15,  
   343,   5,   15,  
   344,   5,   15,  
   345,   5,   15,  
   346,   5,   15,  
   347,   5,   15,  
   348,   5,   15,  
   349,   5,   16,  
   350,   5,   16,  
   351,   5,   16,  
   352,   5,   16,  
   353,   5,   16,  
   354,   5,   16,  
   355,   5,   16,  
   356,   5,   16,  
   357,   5,   15,  
   358,   5,   15,  
   359,   5,   15,  
   360,   5,   15,  
   361,   5,   15,  
   362,   5,   16,  
   363,   5,   16,  
   364,   5,   16,  
   365,   5,   16,  
   366,   5,   15,  
   367,   5,   15,  
   368,   5,   15,  
   369,   5,   15,  
   370,   5,   16,  
   371,   5,   16,  
   372,   5,   17,  
   373,   5,   17,  
   374,   5,   17,  
   375,   5,   17,  
   376,   5,   17,  
   377,   5,   17,  
   378,   5,   16,  
   379,   5,   15,  
   380,   5,   15,  
   381,   5,   15,  
   382,   5,   16,  
   383,   5,   17,  
   384,   5,   18,  
   385,   5,   19,  
   386,   5,   17,  
   387,   5,   17,  
   388,   5,   16,  
   389,   5,   16,  
   390,   5,   15,  
   391,   5,   16,  
   392,   5,   17,  
   393,   5,   17,  
   394,   5,   17,  
   395,   5,   17,  
   396,   5,   17,  
   397,   5,   17,  
   398,   5,   18,  
   399,   5,   18,  
   400,   5,   17,  
   401,   5,   16,  
   402,   5,   15,  
   403,   5,   24,  
   404,   5,   16,  
   405,   5,   17,  
   406,   5,   19,  
   407,   5,   19,  
   408,   6,   19,  
   409,   6,   18,  
   410,   6,   17,  
   411,   6,   16,  
   412,   6,   15,  
   413,   5,   16,  
   414,   6,   17,  
   415,   6,   17,  
   416,   6,   17,  
   417,   6,   17,  
   418,   6,   18,  
   419,   5,   18,  
   420,   5,   17,  
   421,   5,   17,  
   422,   5,   17,  
   423,   5,   17,  
   424,   5,   16,  
   425,   5,   17,  
   426,   5,   17,  
   427,   5,   19,  
   428,   6,   18,  
   429,   6,   18,  
   430,   6,   18,  
   431,   6,   18,  
   432,   6,   19,  
   433,   6,   18,  
   434,   6,   16,  
   435,   5,   17,  
   436,   5,   20,  
   437,   6,   19,  
   438,   6,   19,  
   439,   6,   19,  
   440,   6,   19,  
   441,   6,   19,  
   442,   6,   19,  
   443,   6,   19,  
   444,   6,   19,  
   445,   5,   18,  
   446,   5,   17,  
   447,   5,   25,  
   448,   6,   18,  
   449,   6,   19,  
   450,   6,   19,  
   451,   6,   19,  
   452,   6,   19,  
   453,   6,   19,  
   454,   6,   19,  
   455,   6,   18,  
   456,   6,   22,  
   457,   6,   17,  
   458,   5,   20,  
   459,   6,   19,  
   460,   6,   20,  
   461,   6,   20,  
   462,   6,   19,  
   463,   6,   20,  
   464,   6,   20,  
   465,   6,   21,  
   466,   6,   20,  
   467,   6,   19,  
   468,   6,   18,  
   469,   6,   23,  
   470,   6,   18,  
   471,   6,   20,  
   472,   6,   20,  
   473,   6,   20,  
   474,   6,   20,  
   475,   6,   21,  
   476,   6,   21,  
   477,   6,   19,  
   478,   6,   23,  
   479,   6,   18,  
   480,   6,   20,  
   481,   6,   21,  
   482,   6,   21,  
   483,   6,   21,  
   484,   6,   21,  
   485,   6,   22,  
   486,   6,   22,  
   487,   6,   21,  
   488,   6,   21,  
   489,   6,   20,  
   490,   6,   19,  
   491,   6,   19,  
   492,   6,   19,  
   493,   6,   20,  
   494,   6,   22,  
   495,   6,   23,  
   496,   6,   24,  
   497,   6,   23,  
   498,   6,   32,  
   499,   6,   23,  
   500,   6,   23,  
   501,   6,   18,  
   502,   6,   20,  
   503,   6,   22,  
   504,   6,   23,  
   505,   6,   22,  
   506,   6,   22,  
   507,   6,   22,  
   508,   6,   23,  
   509,   6,   22,  
   510,   6,   21,  
   511,   6,   20,  
   512,   6,   20,  
   513,   6,   19,  
   514,   6,   20,  
   515,   6,   21,  
   516,   6,   23,  
   517,   6,   25,  
   518,   6,   27,  
   519,   6,   29,  
   520,   6,   32,  
   521,   6,   21,  
   522,   6,   26,  
   523,   6,   19,  
   524,   6,   21,  
   525,   6,   25,  
   526,   6,   27,  
   527,   6,   26,  
   528,   6,   24,  
   529,   6,   32,  
   530,   6,   26,  
   531,   6,   23,  
   532,   6,   22,  
   533,   6,   21,  
   534,   6,   20,  
   535,   6,   20,  
   536,   6,   21,  
   537,   6,   22,  
   538,   6,   24,  
   539,   6,   26,  
   540,   6,   30,  
   541,   6,   30,  
   542,   6,   31,  
   543,   6,   23,  
   544,   6,   21,  
   545,   6,   20,  
   546,   6,   22,  
   547,   6,   26,  
   548,   6,   25,  
   549,   6,   26,  
   550,   6,   34,  
   551,   6,   26,  
   552,   6,   23,  
   553,   6,   23,  
   554,   6,   21,  
   555,   6,   21,  
   556,   6,   20,  
   557,   6,   20,  
   558,   6,   21,  
   559,   6,   22,  
   560,   6,   22,  
   561,   6,   24,  
   562,   6,   27,  
   563,   6,   30,  
   564,   6,   27,  
   565,   6,   24,  
   566,   6,   19,  
   567,   6,   22,  
   568,   6,   24,  
   569,   6,   39,  
   570,   6,   29,  
   571,   6,   69,  
   572,   6,   50,  
   573,   6,   23,  
   574,   6,   24,  
   575,   6,   22,  
   576,   6,   21,  
   577,   6,   21,  
   578,   6,   20,  
   579,   6,   20,  
   580,   6,   22,  
   581,   6,   22,  
   582,   6,   22,  
   583,   6,   24,  
   584,   6,   27,  
   585,   6,   27,  
   586,   6,   25,  
   587,   6,   33,  
   588,   6,   23,  
   589,   6,   21,  
   590,   6,   25,  
   591,   6,   26,  
   592,   6,   25,  
   593,   6,   24,  
   594,   6,   23,  
   595,   6,   25,  
   596,   6,   21,  
   597,   6,   21,  
   598,   6,   21,  
   599,   6,   20,  
   600,   6,   19,  
   601,   6,   21,  
   602,   6,   22,  
   603,   6,   23,  
   604,   6,   22,  
   605,   6,   22,  
   606,   6,   25,  
   607,   6,   26,  
   608,   6,   21,  
   609,   6,   27,  
   610,   6,   20,  
   611,   6,   23,  
   612,   6,   23,  
   613,   6,   24,  
   614,   6,   25,  
   615,   6,   23,  
   616,   6,   24,  
   617,   6,   22,  
   618,   6,   21,  
   619,   6,   20,  
   620,   6,   20,  
   621,   6,   20,  
   622,   6,   20,  
   623,   6,   21,  
   624,   6,   22,  
   625,   6,   22,  
   626,   6,   22,  
   627,   6,   22,  
   628,   6,   25,  
   629,   6,   29,  
   630,   6,   21,  
   631,   6,   18,  
   632,   6,   21,  
   633,   6,   22,  
   634,   6,   22,  
   635,   6,   22,  
   636,   6,   23,  
   637,   6,   23,  
   638,   6,   23,  
   639,   6,   25,  
   640,   6,   21,  
   641,   6,   20,  
   642,   6,   20,  
   643,   6,   19,  
   644,   6,   20,  
   645,   6,   21,  
   646,   6,   22,  
   647,   6,   22,  
   648,   6,   22,  
   649,   6,   22,  
   650,   6,   22,  
   651,   6,   21,  
   652,   6,   19,  
   653,   6,   22,  
   654,   6,   21,  
   655,   6,   24,  
   656,   6,   22,  
   657,   6,   23,  
   658,   6,   25,  
   659,   6,   22,  
   660,   6,   23,  
   661,   6,   21,  
   662,   6,   21,  
   663,   6,   21,  
   664,   6,   19,  
   665,   6,   19,  
   666,   6,   20,  
   667,   6,   21,  
   668,   6,   21,  
   669,   6,   22,  
   670,   6,   21,  
   671,   6,   22,  
   672,   6,   21,  
   673,   6,   20,  
   674,   6,   27,  
   675,   6,   19,  
   676,   6,   21,  
   677,   6,   22,  
   678,   6,   22,  
   679,   6,   22,  
   680,   6,   22,  
   681,   6,   21,  
   682,   6,   22,  
   683,   6,   21,  
   684,   6,   21,  
   685,   6,   20,  
   686,   6,   18,  
   687,   6,   19,  
   688,   6,   20,  
   689,   6,   21,  
   690,   6,   21,  
   691,   6,   21,  
   692,   6,   21,  
   693,   6,   22,  
   694,   6,   21,  
   695,   6,   20,  
   696,   6,   22,  
   697,   6,   21,  
   698,   6,   22,  
   699,   6,   22,  
   700,   6,   22,  
   701,   6,   23,  
   702,   6,   22,  
   703,   6,   23,  
   704,   6,   23,  
   705,   6,   21,  
   706,   6,   21,  
   707,   6,   20,  
   708,   6,   18,  
   709,   6,   20,  
   710,   6,   21,  
   711,   6,   21,  
   712,   6,   21,  
   713,   6,   21,  
   714,   6,   22,  
   715,   6,   22,  
   716,   6,   20,  
   717,   6,   19,  
   718,   6,   18,  
   719,   6,   21,  
   720,   6,   21,  
   721,   6,   22,  
   722,   6,   21,  
   723,   6,   22,  
   724,   6,   22,  
   725,   6,   21,  
   726,   6,   22,  
   727,   6,   21,  
   728,   6,   20,  
   729,   6,   20,  
   730,   6,   18,  
   731,   6,   20,  
   732,   6,   20,  
   733,   6,   21,  
   734,   6,   21,  
   735,   6,   21,  
   736,   6,   21,  
   737,   6,   22,  
   738,   6,   21,  
   739,   6,   19,  
   740,   6,   20,  
   741,   6,   20,  
   742,   6,   22,  
   743,   6,   22,  
   744,   6,   22,  
   745,   6,   23,  
   746,   6,   22,  
   747,   6,   22,  
   748,   6,   22,  
   749,   6,   21,  
   750,   6,   20,  
   751,   6,   19,  
   752,   6,   18,  
   753,   6,   20,  
   754,   6,   21,  
   755,   6,   21,  
   756,   6,   21,  
   757,   6,   21,  
   758,   6,   22,  
   759,   6,   21,  
   760,   6,   20,  
   761,   6,   34,  
   762,   6,   18,  
   763,   6,   20,  
   764,   6,   22,  
   765,   6,   21,  
   766,   6,   22,  
   767,   6,   22,  
   768,   6,   21,  
   769,   6,   21,  
   770,   6,   21,  
   771,   6,   20,  
   772,   6,   20,  
   773,   6,   19,  
   774,   6,   19,  
   775,   6,   20,  
   776,   6,   21,  
   777,   6,   21,  
   778,   6,   21,  
   779,   6,   22,  
   780,   6,   22,  
   781,   6,   21,  
   782,   6,   20,  
   783,   6,   22,  
   784,   6,   20,  
   785,   6,   22,  
   786,   6,   23,  
   787,   6,   22,  
   788,   6,   22,  
   789,   6,   26,  
   790,   6,   22,  
   791,   6,   23,  
   792,   6,   21,  
   793,   6,   21,  
   794,   6,   20,  
   795,   6,   18,  
   796,   6,   19,  
   797,   6,   21,  
   798,   6,   21,  
   799,   6,   21,  
   800,   6,   21,  
   801,   6,   22,  
   802,   6,   22,  
   803,   6,   21,  
   804,   6,   19,  
   805,   6,   17,  
   806,   6,   21,  
   807,   6,   21,  
   808,   6,   22,  
   809,   6,   21,  
   810,   6,   22,  
   811,   6,   23,  
   812,   6,   22,  
   813,   6,   22,  
   814,   6,   21,  
   815,   6,   20,  
   816,   6,   20,  
   817,   6,   19,  
   818,   6,   20,  
   819,   6,   20,  
   820,   6,   21,  
   821,   6,   22,  
   822,   6,   21,  
   823,   6,   22,  
   824,   6,   22,  
   825,   6,   21,  
   826,   6,   19,  
   827,   6,   18,  
   828,   6,   20,  
   829,   6,   22,  
   830,   6,   22,  
   831,   6,   22,  
   832,   6,   24,  
   833,   6,   26,  
   834,   6,   22,  
   835,   6,   22,  
   836,   6,   21,  
   837,   6,   21,  
   838,   6,   20,  
   839,   6,   19,  
   840,   6,   20,  
   841,   6,   21,  
   842,   6,   21,  
   843,   6,   21,  
   844,   6,   22,  
   845,   6,   22,  
   846,   6,   22,  
   847,   6,   20,  
   848,   6,   31,  
   849,   6,   18,  
   850,   6,   20,  
   851,   6,   23,  
   852,   6,   21,  
   853,   6,   22,  
   854,   6,   22,  
   855,   6,   22,  
   856,   6,   21,  
   857,   6,   22,  
   858,   6,   21,  
   859,   6,   20,  
   860,   6,   19,  
   861,   6,   19,  
   862,   6,   20,  
   863,   6,   21,  
   864,   6,   21,  
   865,   6,   21,  
   866,   6,   22,  
   867,   6,   22,  
   868,   6,   22,  
   869,   6,   20,  
   870,   6,   25,  
   871,   6,   20,  
   872,   6,   22,  
   873,   6,   23,  
   874,   6,   22,  
   875,   6,   22,  
   876,   6,   23,  
   877,   6,   23,  
   878,   6,   23,  
   879,   6,   21,  
   880,   6,   21,  
   881,   6,   20,  
   882,   6,   19,  
   883,   6,   19,  
   884,   6,   21,  
   885,   6,   21,  
   886,   6,   22,  
   887,   6,   22,  
   888,   6,   22,  
   889,   6,   22,  
   890,   6,   21,  
   891,   6,   20,  
   892,   6,   18,  
   893,   6,   21,  
   894,   6,   21,  
   895,   6,   22,  
   896,   6,   22,  
   897,   6,   22,  
   898,   6,   23,  
   899,   6,   22,  
   900,   6,   22,  
   901,   6,   21,  
   902,   6,   21,  
   903,   6,   20,  
   904,   6,   19,  
   905,   6,   19,  
   906,   6,   20,  
   907,   6,   22,  
   908,   6,   22,  
   909,   6,   21,  
   910,   6,   22,  
   911,   6,   22,  
   912,   6,   21,  
   913,   6,   19,  
   914,   6,   18,  
   915,   6,   20,  
   916,   6,   22,  
   917,   6,   22,  
   918,   6,   22,  
   919,   6,   24,  
   920,   6,   26,  
   921,   6,   22,  
   922,   6,   22,  
   923,   6,   21,  
   924,   6,   20,  
   925,   6,   20,  
   926,   6,   19,  
   927,   6,   20,  
   928,   6,   21,  
   929,   6,   21,  
   930,   6,   22,  
   931,   6,   22,  
   932,   6,   22,  
   933,   6,   22,  
   934,   6,   20,  
   935,   6,   36,  
   936,   6,   18,  
   937,   6,   20,  
   938,   6,   22,  
   939,   6,   22,  
   940,   6,   22,  
   941,   6,   22,  
   942,   6,   22,  
   943,   6,   21,  
   944,   6,   22,  
   945,   6,   21,  
   946,   6,   20,  
   947,   6,   19,  
   948,   6,   19,  
   949,   6,   20,  
   950,   6,   21,  
   951,   6,   21,  
   952,   6,   21,  
   953,   6,   22,  
   954,   6,   22,  
   955,   6,   22,  
   956,   6,   20,  
   957,   6,   24,  
   958,   6,   19,  
   959,   6,   22,  
   960,   6,   23,  
   961,   6,   22,  
   962,   6,   22,  
   963,   6,   23,  
   964,   6,   23,  
   965,   6,   23,  
   966,   6,   21,  
   967,   6,   21,  
   968,   6,   20,  
   969,   6,   19,  
   970,   6,   19,  
   971,   6,   21,  
   972,   6,   21,  
   973,   6,   22,  
   974,   6,   22,  
   975,   6,   22,  
   976,   6,   23,  
   977,   6,   21,  
   978,   6,   20,  
   979,   6,   18,  
   980,   6,   21,  
   981,   6,   21,  
   982,   6,   22,  
   983,   6,   22,  
   984,   6,   22,  
   985,   6,   23,  
   986,   6,   22,  
   987,   6,   22,  
   988,   6,   21,  
   989,   6,   21,  
   990,   6,   20,  
   991,   6,   19,  
   992,   6,   19,  
   993,   6,   20,  
   994,   6,   22,  
   995,   6,   22,  
   996,   6,   21,  
   997,   6,   22,  
   998,   6,   22,  
   999,   6,   21,  
   1000,   6,   19,  
   1001,   6,   18,  
   1002,   6,   20,  
   1003,   6,   22,  
   1004,   6,   22,  
   1005,   6,   22,  
   1006,   6,   24,  
   1007,   6,   25,  
   1008,   6,   22,  
   1009,   6,   22,  
   1010,   6,   21,  
   1011,   6,   20,  
   1012,   6,   20,  
   1013,   6,   19,  
   1014,   6,   20,  
   1015,   6,   21,  
   1016,   6,   21,  
   1017,   6,   21,  
   1018,   6,   22,  
   1019,   6,   22,  
   1020,   6,   22,  
   1021,   6,   20,  
   1022,   6,   38,  
   1023,   6,   19,  
   1024,   6,   20,  
   1025,   6,   22,  
   1026,   6,   22,  
   1027,   6,   22,  
   1028,   6,   22,  
   1029,   6,   22,  
   1030,   6,   21,  
   1031,   6,   22,  
   1032,   6,   21,  
   1033,   6,   20,  
   1034,   6,   19,  
   1035,   6,   19,  
   1036,   6,   20,  
   1037,   6,   21,  
   1038,   6,   21,  
   1039,   6,   21,  
   1040,   6,   22,  
   1041,   6,   22,  
   1042,   6,   22,  
   1043,   6,   20,  
   1044,   6,   22,  
   1045,   6,   19,  
   1046,   6,   22,  
   1047,   6,   23,  
   1048,   6,   22,  
   1049,   6,   22,  
   1050,   6,   26,  
   1051,   6,   22,  
   1052,   6,   23,  
   1053,   6,   21,  
   1054,   6,   21,  
   1055,   6,   20,  
   1056,   6,   19,  
   1057,   6,   19,  
   1058,   6,   21,  
   1059,   6,   21,  
   1060,   6,   22,  
   1061,   6,   21,  
   1062,   6,   22,  
   1063,   6,   23,  
   1064,   6,   21,  
   1065,   6,   20,  
   1066,   6,   18,  
   1067,   6,   21,  
   1068,   6,   21,  
   1069,   6,   22,  
   1070,   6,   22,  
   1071,   6,   22,  
   1072,   6,   23,  
   1073,   6,   22,  
   1074,   6,   22,  
   1075,   6,   21,  
   1076,   6,   21,  
   1077,   6,   20,  
   1078,   6,   19,  
   1079,   6,   19,  
   1080,   6,   20,  
   1081,   6,   22,  
   1082,   6,   22,  
   1083,   6,   21,  
   1084,   6,   22,  
   1085,   6,   22,  
   1086,   6,   21,  
   1087,   6,   19,  
   1088,   6,   18,  
   1089,   6,   20,  
   1090,   6,   22,  
   1091,   6,   22,  
   1092,   6,   22,  
   1093,   6,   23,  
   1094,   6,   26,  
   1095,   6,   22,  
   1096,   6,   22,  
   1097,   6,   21,  
   1098,   6,   21,  
   1099,   6,   20,  
   1100,   6,   19,  
   1101,   6,   20,  
   1102,   6,   21,  
   1103,   6,   21,  
   1104,   6,   21,  
   1105,   6,   22,  
   1106,   6,   22,  
   1107,   6,   22,  
   1108,   6,   20,  
   1109,   6,   26,  
   1110,   6,   19,  
   1111,   6,   20,  
   1112,   6,   22,  
   1113,   6,   21,  
   1114,   6,   22,  
   1115,   6,   22,  
   1116,   6,   22,  
   1117,   6,   21,  
   1118,   6,   22,  
   1119,   6,   21,  
   1120,   6,   20,  
   1121,   6,   19,  
   1122,   6,   18,  
   1123,   6,   20,  
   1124,   6,   21,  
   1125,   6,   21,  
   1126,   6,   21,  
   1127,   6,   22,  
   1128,   6,   22,  
   1129,   6,   22,  
   1130,   6,   20,  
   1131,   6,   22,  
   1132,   6,   19,  
   1133,   6,   22,  
   1134,   6,   23,  
   1135,   6,   22,  
   1136,   6,   22,  
   1137,   6,   26,  
   1138,   6,   22,  
   1139,   6,   23,  
   1140,   6,   21,  
   1141,   6,   21,  
   1142,   6,   20,  
   1143,   6,   19,  
   1144,   6,   19,  
   1145,   6,   20,  
   1146,   6,   21,  
   1147,   6,   22,  
   1148,   6,   21,  
   1149,   6,   22,  
   1150,   6,   23,  
   1151,   6,   21,  
   1152,   6,   20,  
   1153,   6,   18,  
   1154,   6,   20,  
   1155,   6,   21,  
   1156,   6,   22,  
   1157,   6,   22,  
   1158,   6,   22,  
   1159,   6,   23,  
   1160,   6,   22,  
   1161,   6,   22,  
   1162,   6,   21,  
   1163,   6,   21,  
   1164,   6,   20,  
   1165,   6,   19,  
   1166,   6,   19,  
   1167,   6,   20,  
   1168,   6,   22,  
   1169,   6,   22,  
   1170,   6,   21,  
   1171,   6,   22,  
   1172,   6,   22,  
   1173,   6,   21,  
   1174,   6,   19,  
   1175,   6,   18,  
   1176,   6,   20,  
   1177,   6,   22,  
   1178,   6,   23,  
   1179,   6,   22,  
   1180,   6,   23,  
   1181,   6,   25,  
   1182,   6,   22,  
   1183,   6,   22,  
   1184,   6,   21,  
   1185,   6,   21,  
   1186,   6,   20,  
   1187,   6,   19,  
   1188,   6,   20,  
   1189,   6,   21,  
   1190,   6,   21,  
   1191,   6,   21,  
   1192,   6,   22,  
   1193,   6,   22,  
   1194,   6,   22,  
   1195,   6,   20,  
   1196,   6,   25,  
   1197,   6,   19,  
   1198,   6,   20,  
   1199,   6,   22,  
   1200,   6,   21,  
   1201,   6,   22,  
   1202,   6,   22,  
   1203,   6,   22,  
   1204,   6,   21,  
   1205,   6,   22,  
   1206,   6,   21,  
   1207,   6,   20,  
   1208,   6,   19,  
   1209,   6,   18,  
   1210,   6,   20,  
   1211,   6,   21,  
   1212,   6,   27,  
   1213,   6,   23,  
   1214,   6,   22,  
   1215,   6,   22,  
   1216,   6,   22,  
   1217,   6,   22,  
   1218,   6,   21,  
   1219,   6,   19,  
   1220,   6,   19,  
   1221,   6,   21,  
   1222,   6,   23,  
   1223,   6,   22,  
   1224,   6,   22,  
   1225,   6,   27,  
   1226,   6,   22,  
   1227,   6,   22,  
   1228,   6,   21,  
   1229,   6,   21,  
   1230,   6,   20,  
   1231,   6,   19,  
   1232,   6,   19,  
   1233,   6,   20,  
   1234,   6,   21,  
   1235,   6,   21,  
   1236,   6,   21,  
   1237,   6,   22,  
   1238,   6,   22,  
   1239,   6,   21,  
   1240,   6,   20,  
   1241,   6,   18,  
   1242,   6,   20,  
   1243,   6,   21,  
   1244,   6,   22,  
   1245,   6,   21,  
   1246,   6,   22,  
   1247,   6,   22,  
   1248,   6,   22,  
   1249,   6,   22,  
   1250,   6,   21,  
   1251,   6,   20,  
   1252,   6,   20,  
   1253,   6,   18,  
   1254,   6,   19,  
   1255,   6,   20,  
   1256,   6,   21,  
   1257,   6,   21,  
   1258,   6,   21,  
   1259,   6,   21,  
   1260,   6,   22,  
   1261,   6,   21,  
   1262,   6,   19,  
   1263,   6,   18,  
   1264,   6,   20,  
   1265,   6,   23,  
   1266,   6,   23,  
   1267,   6,   22,  
   1268,   6,   24,  
   1269,   6,   22,  
   1270,   6,   22,  
   1271,   6,   22,  
   1272,   6,   21,  
   1273,   6,   21,  
   1274,   6,   19,  
   1275,   6,   19,  
   1276,   6,   20,  
   1277,   6,   21,  
   1278,   6,   21,  
   1279,   6,   21,  
   1280,   6,   21,  
   1281,   6,   21,  
   1282,   6,   21,  
   1283,   6,   20,  
   1284,   6,   21,  
   1285,   6,   19,  
   1286,   6,   20,  
   1287,   6,   21,  
   1288,   6,   22,  
   1289,   6,   21,  
   1290,   6,   22,  
   1291,   6,   22,  
   1292,   6,   22,  
   1293,   6,   22,  
   1294,   6,   21,  
   1295,   6,   20,  
   1296,   6,   19,  
   1297,   6,   18,  
   1298,   6,   20,  
   1299,   6,   21,  
   1300,   6,   21,  
   1301,   6,   21,  
   1302,   6,   21,  
   1303,   6,   22,  
   1304,   6,   22,  
   1305,   6,   20,  
   1306,   6,   21,  
   1307,   6,   19,  
   1308,   6,   21,  
   1309,   6,   23,  
   1310,   6,   22,  
   1311,   6,   22,  
   1312,   6,   25,  
   1313,   6,   22,  
   1314,   6,   22,  
   1315,   6,   22,  
   1316,   6,   21,  
   1317,   6,   20,  
   1318,   6,   20,  
   1319,   6,   19,  
   1320,   6,   20,  
   1321,   6,   21,  
   1322,   6,   21,  
   1323,   6,   22,  
   1324,   6,   22,  
   1325,   6,   23,  
   1326,   6,   21,  
   1327,   6,   20,  
   1328,   6,   21,  
   1329,   6,   19,  
   1330,   6,   21,  
   1331,   6,   22,  
   1332,   6,   22,  
   1333,   6,   22,  
   1334,   6,   23,  
   1335,   6,   22,  
   1336,   6,   22,  
   1337,   6,   21,  
   1338,   6,   21,  
   1339,   6,   20,  
   1340,   6,   19,  
   1341,   6,   19,  
   1342,   6,   20,  
   1343,   6,   22,  
   1344,   6,   22,  
   1345,   6,   21,  
   1346,   6,   22,  
   1347,   6,   22,  
   1348,   6,   21,  
   1349,   6,   20,  
   1350,   6,   18,  
   1351,   6,   20,  
   1352,   6,   23,  
   1353,   6,   23,  
   1354,   6,   22,  
   1355,   6,   24,  
   1356,   6,   25,  
   1357,   6,   22,  
   1358,   6,   22,  
   1359,   6,   21,  
   1360,   6,   21,  
   1361,   6,   20,  
   1362,   6,   19,  
   1363,   6,   20,  
   1364,   6,   21,  
   1365,   6,   21,  
   1366,   6,   22,  
   1367,   6,   22,  
   1368,   6,   23,  
   1369,   6,   23,  
   1370,   6,   21,  
   1371,   6,   23,  
   1372,   6,   19,  
   1373,   6,   20,  
   1374,   6,   22,  
   1375,   6,   21,  
   1376,   6,   22,  
   1377,   6,   22,  
   1378,   6,   23,  
   1379,   6,   21,  
   1380,   6,   22,  
   1381,   6,   21,  
   1382,   6,   20,  
   1383,   6,   20,  
   1384,   6,   19,  
   1385,   6,   20,  
   1386,   6,   21,  
   1387,   6,   21,  
   1388,   6,   21,  
   1389,   6,   22,  
   1390,   6,   22,  
   1391,   6,   22,  
   1392,   6,   20,  
   1393,   6,   21,  
   1394,   6,   19,  
   1395,   6,   22,  
   1396,   6,   24,  
   1397,   6,   22,  
   1398,   6,   22,  
   1399,   6,   25,  
   1400,   6,   22,  
   1401,   6,   23,  
   1402,   6,   22,  
   1403,   6,   21,  
   1404,   6,   20,  
   1405,   6,   19,  
   1406,   6,   19,  
   1407,   6,   20,  
   1408,   6,   22,  
   1409,   6,   22,  
   1410,   6,   22,  
   1411,   6,   22,  
   1412,   6,   23,  
   1413,   6,   21,  
   1414,   6,   20,  
   1415,   6,   28,  
   1416,   6,   19,  
   1417,   6,   21,  
   1418,   6,   22,  
   1419,   6,   22,  
   1420,   6,   22,  
   1421,   6,   23,  
   1422,   6,   22,  
   1423,   6,   22,  
   1424,   6,   21,  
   1425,   6,   21,  
   1426,   6,   20,  
   1427,   6,   18,  
   1428,   6,   19,  
   1429,   6,   20,  
   1430,   6,   21,  
   1431,   6,   22,  
   1432,   6,   21,  
   1433,   6,   22,  
   1434,   6,   22,  
   1435,   6,   21,  
   1436,   6,   20,  
   1437,   6,   18,  
   1438,   6,   20,  
   1439,   6,   23,  
   1440,   6,   23,  
   1441,   6,   22,  
   1442,   6,   23,  
   1443,   6,   25,  
   1444,   6,   22,  
   1445,   6,   22,  
   1446,   6,   21,  
   1447,   6,   21,  
   1448,   6,   20,  
   1449,   6,   19,  
   1450,   6,   20,  
   1451,   6,   21,  
   1452,   6,   21,  
   1453,   6,   22,  
   1454,   6,   22,  
   1455,   6,   22,  
   1456,   6,   22,  
   1457,   6,   20,  
   1458,   6,   20,  
   1459,   6,   18,  
   1460,   6,   20,  
   1461,   6,   22,  
   1462,   6,   21,  
   1463,   6,   22,  
   1464,   6,   22,  
   1465,   6,   22,  
   1466,   6,   21,  
   1467,   6,   22,  
   1468,   6,   21,  
   1469,   6,   20,  
   1470,   6,   20,  
   1471,   6,   19,  
   1472,   6,   20,  
   1473,   6,   21,  
   1474,   6,   21,  
   1475,   6,   21,  
   1476,   6,   21,  
   1477,   6,   22,  
   1478,   6,   22,  
   1479,   6,   20,  
   1480,   6,   20,  
   1481,   6,   19,  
   1482,   6,   21,  
   1483,   6,   23,  
   1484,   6,   22,  
   1485,   6,   22,  
   1486,   6,   25,  
   1487,   6,   22,  
   1488,   6,   22,  
   1489,   6,   21,  
   1490,   6,   21,  
   1491,   6,   20,  
   1492,   6,   19,  
   1493,   6,   19,  
   1494,   6,   20,  
   1495,   6,   22,  
   1496,   6,   22,  
   1497,   6,   21,  
   1498,   6,   22,  
   1499,   6,   22,  
   1500,   6,   21,  
   1501,   6,   20,  
   1502,   6,   30,  
   1503,   6,   19,  
   1504,   6,   21,  
   1505,   6,   22,  
   1506,   6,   21,  
   1507,   6,   22,  
   1508,   6,   23,  
   1509,   6,   22,  
   1510,   6,   22,  
   1511,   6,   21,  
   1512,   6,   21,  
   1513,   6,   20,  
   1514,   6,   18,  
   1515,   6,   19,  
   1516,   6,   20,  
   1517,   6,   21,  
   1518,   6,   21,  
   1519,   6,   21,  
   1520,   6,   22,  
   1521,   6,   22,  
   1522,   6,   21,  
   1523,   6,   20,  
   1524,   6,   18,  
   1525,   6,   20,  
   1526,   6,   23,  
   1527,   6,   23,  
   1528,   6,   22,  
   1529,   6,   23,  
   1530,   6,   25,  
   1531,   6,   22,  
   1532,   6,   22,  
   1533,   6,   21,  
   1534,   6,   21,  
   1535,   6,   20,  
   1536,   6,   19,  
   1537,   6,   20,  
   1538,   6,   21,  
   1539,   6,   21,  
   1540,   6,   21,  
   1541,   6,   22,  
   1542,   6,   22,  
   1543,   6,   22,  
   1544,   6,   20,  
   1545,   6,   20,  
   1546,   6,   18,  
   1547,   6,   20,  
   1548,   6,   22,  
   1549,   6,   21,  
   1550,   6,   22,  
   1551,   6,   22,  
   1552,   6,   22,  
   1553,   6,   21,  
   1554,   6,   22,  
   1555,   6,   21,  
   1556,   6,   20,  
   1557,   6,   20,  
   1558,   6,   19,  
   1559,   6,   20,  
   1560,   6,   21,  
   1561,   6,   21,  
   1562,   6,   21,  
   1563,   6,   21,  
   1564,   6,   22,  
   1565,   6,   22,  
   1566,   6,   20,  
   1567,   6,   20,  
   1568,   6,   19,  
   1569,   6,   21,  
   1570,   6,   23,  
   1571,   6,   22,  
   1572,   6,   22,  
   1573,   6,   25,  
   1574,   6,   22,  
   1575,   6,   22,  
   1576,   6,   22,  
   1577,   6,   21,  
   1578,   6,   20,  
   1579,   6,   19,  
   1580,   6,   19,  
   1581,   6,   20,  
   1582,   6,   22,  
   1583,   6,   21,  
   1584,   6,   21,  
   1585,   6,   22,  
   1586,   6,   22,  
   1587,   6,   21,  
   1588,   6,   20,  
   1589,   6,   43,  
   1590,   6,   19,  
   1591,   6,   21,  
   1592,   6,   22,  
   1593,   6,   22,  
   1594,   6,   22,  
   1595,   6,   22,  
   1596,   6,   22,  
   1597,   6,   22,  
   1598,   6,   21,  
   1599,   6,   21,  
   1600,   6,   20,  
   1601,   6,   19,  
   1602,   6,   19,  
   1603,   6,   20,  
   1604,   6,   21,  
   1605,   6,   21,  
   1606,   6,   21,  
   1607,   6,   22,  
   1608,   6,   22,  
   1609,   6,   21,  
   1610,   6,   20,  
   1611,   6,   18,  
   1612,   6,   20,  
   1613,   6,   23,  
   1614,   6,   23,  
   1615,   6,   22,  
   1616,   6,   23,  
   1617,   6,   25,  
   1618,   6,   22,  
   1619,   6,   22,  
   1620,   6,   21,  
   1621,   6,   21,  
   1622,   6,   20,  
   1623,   6,   19,  
   1624,   6,   20,  
   1625,   6,   21,  
   1626,   6,   21,  
   1627,   6,   21,  
   1628,   6,   22,  
   1629,   6,   22,  
   1630,   6,   22,  
   1631,   6,   20,  
   1632,   6,   20,  
   1633,   6,   18,  
   1634,   6,   20,  
   1635,   6,   22,  
   1636,   6,   21,  
   1637,   6,   22,  
   1638,   6,   22,  
   1639,   6,   22,  
   1640,   6,   21,  
   1641,   6,   22,  
   1642,   6,   21,  
   1643,   6,   20,  
   1644,   6,   21,  
   1645,   6,   19,  
   1646,   6,   20,  
   1647,   6,   21,  
   1648,   6,   21,  
   1649,   6,   21,  
   1650,   6,   21,  
   1651,   6,   22,  
   1652,   6,   22,  
   1653,   6,   20,  
   1654,   6,   19,  
   1655,   6,   19,  
   1656,   6,   21,  
   1657,   6,   23,  
   1658,   6,   22,  
   1659,   6,   22,  
   1660,   6,   25,  
   1661,   6,   22,  
   1662,   6,   22,  
   1663,   6,   22,  
   1664,   6,   21,  
   1665,   6,   20,  
   1666,   6,   19,  
   1667,   6,   19,  
   1668,   6,   20,  
   1669,   6,   21,  
   1670,   6,   21,  
   1671,   6,   21,  
   1672,   6,   22,  
   1673,   6,   22,  
   1674,   6,   22,  
   1675,   6,   20,  
   1676,   6,   35,  
   1677,   6,   19,  
   1678,   6,   21,  
   1679,   6,   22,  
   1680,   6,   22,  
   1681,   6,   22,  
   1682,   6,   22,  
   1683,   6,   22,  
   1684,   6,   22,  
   1685,   6,   21,  
   1686,   6,   21,  
   1687,   6,   20,  
   1688,   6,   19,  
   1689,   6,   19,  
   1690,   6,   20,  
   1691,   6,   21,  
   1692,   6,   21,  
   1693,   6,   21,  
   1694,   6,   22,  
   1695,   6,   22,  
   1696,   6,   21,  
   1697,   6,   20,  
   1698,   6,   18,  
   1699,   6,   20,  
   1700,   6,   23,  
   1701,   6,   23,  
   1702,   6,   22,  
   1703,   6,   23,  
   1704,   6,   25,  
   1705,   6,   22,  
   1706,   6,   22,  
   1707,   6,   21,  
   1708,   6,   21,  
   1709,   6,   20,  
   1710,   6,   19,  
   1711,   6,   19,  
   1712,   6,   21,  
   1713,   6,   21,  
   1714,   6,   22,  
   1715,   6,   22,  
   1716,   6,   22,  
   1717,   6,   22,  
   1718,   6,   20,  
   1719,   6,   19,  
   1720,   6,   18,  
   1721,   6,   20,  
   1722,   6,   22,  
   1723,   6,   21,  
   1724,   6,   22,  
   1725,   6,   22,  
   1726,   6,   22,  
   1727,   6,   21,  
   1728,   6,   22,  
   1729,   6,   21,  
   1730,   6,   21,  
   1731,   6,   21,  
   1732,   6,   19,  
   1733,   6,   20,  
   1734,   6,   20,  
   1735,   6,   21,  
   1736,   6,   21,  
   1737,   6,   21,  
   1738,   6,   22,  
   1739,   6,   22,  
   1740,   6,   20,  
   1741,   6,   19,  
   1742,   6,   19,  
   1743,   6,   21,  
   1744,   6,   23,  
   1745,   6,   22,  
   1746,   6,   22,  
   1747,   6,   25,  
   1748,   6,   22,  
   1749,   6,   22,  
   1750,   6,   22,  
   1751,   6,   21,  
   1752,   6,   20,  
   1753,   6,   19,  
   1754,   6,   19,  
   1755,   6,   20,  
   1756,   6,   21,  
   1757,   6,   21,  
   1758,   6,   21,  
   1759,   6,   22,  
   1760,   6,   22,  
   1761,   6,   22,  
   1762,   6,   20,  
   1763,   6,   35,  
   1764,   6,   19,  
   1765,   6,   21,  
   1766,   6,   22,  
   1767,   6,   22,  
   1768,   6,   22,  
   1769,   6,   22,  
   1770,   6,   22,  
   1771,   6,   22,  
   1772,   6,   22,  
   1773,   6,   21,  
   1774,   6,   20,  
   1775,   6,   19,  
   1776,   6,   19,  
   1777,   6,   20,  
   1778,   6,   21,  
   1779,   6,   21,  
   1780,   6,   21,  
   1781,   6,   22,  
   1782,   6,   22,  
   1783,   6,   21,  
   1784,   6,   20,  
   1785,   6,   18,  
   1786,   6,   21,  
   1787,   6,   23,  
   1788,   6,   23,  
   1789,   6,   22,  
   1790,   6,   23,  
   1791,   6,   25,  
   1792,   6,   22,  
   1793,   6,   22,  
   1794,   6,   21,  
   1795,   6,   21,  
   1796,   6,   20,  
   1797,   6,   19,  
   1798,   6,   19,  
   1799,   6,   21,  
   1800,   6,   21,  
   1801,   6,   22,  
   1802,   6,   22,  
   1803,   6,   22,  
   1804,   6,   22,  
   1805,   6,   20,  
   1806,   6,   19,  
   1807,   6,   18,  
   1808,   6,   20,  
   1809,   6,   22,  
   1810,   6,   21,  
   1811,   6,   22,  
   1812,   6,   22,  
   1813,   6,   22,  
   1814,   6,   21,  
   1815,   6,   22,  
   1816,   6,   21,  
   1817,   6,   21,  
   1818,   6,   21,  
   1819,   6,   19,  
   1820,   6,   20,  
   1821,   6,   20,  
   1822,   6,   21,  
   1823,   6,   21,  
   1824,   6,   21,  
   1825,   6,   22,  
   1826,   6,   22,  
   1827,   6,   20,  
   1828,   6,   19,  
   1829,   6,   19,  
   1830,   6,   21,  
   1831,   6,   23,  
   1832,   6,   22,  
   1833,   6,   22,  
   1834,   6,   25,  
   1835,   6,   22,  
   1836,   6,   22,  
   1837,   6,   22,  
   1838,   6,   21,  
   1839,   6,   20,  
   1840,   6,   19,  
   1841,   6,   19,  
   1842,   6,   20,  
   1843,   6,   21,  
   1844,   6,   21,  
   1845,   6,   21,  
   1846,   6,   22,  
   1847,   6,   22,  
   1848,   6,   22,  
   1849,   6,   20,  
   1850,   6,   27,  
   1851,   6,   18,  
   1852,   6,   21,  
   1853,   6,   22,  
   1854,   6,   22,  
   1855,   6,   22,  
   1856,   6,   22,  
   1857,   6,   22,  
   1858,   6,   22,  
   1859,   6,   22,  
   1860,   6,   21,  
   1861,   6,   20,  
   1862,   6,   19,  
   1863,   6,   19,  
   1864,   6,   20,  
   1865,   6,   21,  
   1866,   6,   21,  
   1867,   6,   21,  
   1868,   6,   22,  
   1869,   6,   22,  
   1870,   6,   21,  
   1871,   6,   20,  
   1872,   6,   19,  
   1873,   6,   21,  
   1874,   6,   23,  
   1875,   6,   23,  
   1876,   6,   22,  
   1877,   6,   23,  
   1878,   6,   25,  
   1879,   6,   22,  
   1880,   6,   22,  
   1881,   6,   21,  
   1882,   6,   21,  
   1883,   6,   20,  
   1884,   6,   19,  
   1885,   6,   19,  
   1886,   6,   21,  
   1887,   6,   21,  
   1888,   6,   22,  
   1889,   6,   22,  
   1890,   6,   22,  
   1891,   6,   22,  
   1892,   6,   21,  
   1893,   6,   19,  
   1894,   6,   18,  
   1895,   6,   21,  
   1896,   6,   22,  
   1897,   6,   22,  
   1898,   6,   22,  
   1899,   6,   22,  
   1900,   6,   22,  
   1901,   6,   21,  
   1902,   6,   22,  
   1903,   6,   21,  
   1904,   6,   21,  
   1905,   6,   20,  
   1906,   6,   19,  
   1907,   6,   20,  
   1908,   6,   20,  
   1909,   6,   21,  
   1910,   6,   21,  
   1911,   6,   21,  
   1912,   6,   22,  
   1913,   6,   22,  
   1914,   6,   20,  
   1915,   6,   19,  
   1916,   6,   20,  
   1917,   6,   21,  
   1918,   6,   23,  
   1919,   6,   22,  
   1920,   6,   22,  
   1921,   6,   25,  
   1922,   6,   22,  
   1923,   6,   22,  
   1924,   6,   22,  
   1925,   6,   21,  
   1926,   6,   20,  
   1927,   6,   20,  
   1928,   6,   19,  
   1929,   6,   20,  
   1930,   6,   21,  
   1931,   6,   21,  
   1932,   6,   21,  
   1933,   6,   22,  
   1934,   6,   22,  
   1935,   6,   22,  
   1936,   6,   20,  
   1937,   6,   26,  
   1938,   6,   18,  
   1939,   6,   21,  
   1940,   6,   22,  
   1941,   6,   22,  
   1942,   6,   22,  
   1943,   6,   22,  
   1944,   6,   22,  
   1945,   6,   21,  
   1946,   6,   22,  
   1947,   6,   21,  
   1948,   6,   20,  
   1949,   6,   19,  
   1950,   6,   19,  
   1951,   6,   20,  
   1952,   6,   21,  
   1953,   6,   21,  
   1954,   6,   21,  
   1955,   6,   22,  
   1956,   6,   22,  
   1957,   6,   22,  
   1958,   6,   20,  
   1959,   6,   21,  
   1960,   6,   20,  
   1961,   6,   23,  
   1962,   6,   23,  
   1963,   6,   22,  
   1964,   6,   22,  
   1965,   6,   25,  
   1966,   6,   22,  
   1967,   6,   22,  
   1968,   6,   21,  
   1969,   6,   21,  
   1970,   6,   20,  
   1971,   6,   19,  
   1972,   6,   19,  
   1973,   6,   21,  
   1974,   6,   21,  
   1975,   6,   22,  
   1976,   6,   22,  
   1977,   6,   22,  
   1978,   6,   22,  
   1979,   6,   21,  
   1980,   6,   19,  
   1981,   6,   18,  
   1982,   6,   21,  
   1983,   6,   22,  
   1984,   6,   22,  
   1985,   6,   22,  
   1986,   6,   22,  
   1987,   6,   22,  
   1988,   6,   21,  
   1989,   6,   22,  
   1990,   6,   21,  
   1991,   6,   21,  
   1992,   6,   20,  
   1993,   6,   19,  
   1994,   6,   20,  
   1995,   6,   20,  
   1996,   6,   21,  
   1997,   6,   21,  
   1998,   6,   21,  
   1999,   6,   22,  
   2000,   6,   22,  
   2001,   6,   20,  
   2002,   6,   19,  
   2003,   6,   20,  
   2004,   6,   21,  
   2005,   6,   22,  
   2006,   6,   22,  
   2007,   6,   22,  
   2008,   6,   25,  
   2009,   6,   22,  
   2010,   6,   22,  
   2011,   6,   22,  
   2012,   6,   21,  
   2013,   6,   20,  
   2014,   6,   20,  
   2015,   6,   19,  
   2016,   6,   20,  
   2017,   6,   21,  
   2018,   6,   21,  
   2019,   6,   21,  
   2020,   6,   22,  
   2021,   6,   22,  
   2022,   6,   22,  
   2023,   6,   20,  
   2024,   6,   33,  
   2025,   6,   18,  
   2026,   6,   21,  
   2027,   6,   22,  
   2028,   6,   21,  
   2029,   6,   22,  
   2030,   6,   22,  
   2031,   6,   22,  
   2032,   6,   21,  
   2033,   6,   22,  
   2034,   6,   21,  
   2035,   6,   20,  
   2036,   6,   19,  
   2037,   6,   19,  
   2038,   6,   20,  
   2039,   6,   21,  
   2040,   6,   21,  
   2041,   6,   21,  
   2042,   6,   22,  
   2043,   6,   22,  
   2044,   6,   22,  
   2045,   6,   20,  
   2046,   6,   23,  
   2047,   6,   20,  
   2048,   6,   22,  
   2049,   6,   23,  
   2050,   6,   22,  
   2051,   6,   22,  
   2052,   6,   25,  
   2053,   6,   22,  
   2054,   6,   22,  
   2055,   6,   21,  
   2056,   6,   21,  
   2057,   6,   20,  
   2058,   6,   19,  
   2059,   6,   19,  
   2060,   6,   21,  
   2061,   6,   21,  
   2062,   6,   22,  
   2063,   6,   22,  
   2064,   6,   22,  
   2065,   6,   22,  
   2066,   6,   21,  
   2067,   6,   19,  
   2068,   6,   18,  
   2069,   6,   21,  
   2070,   6,   22,  
   2071,   6,   22,  
   2072,   6,   22,  
   2073,   6,   22,  
   2074,   6,   22,  
   2075,   6,   21,  
   2076,   6,   22,  
   2077,   6,   21,  
   2078,   6,   21,  
   2079,   6,   20,  
   2080,   6,   19,  
   2081,   6,   20,  
   2082,   6,   20,  
   2083,   6,   21,  
   2084,   6,   21,  
   2085,   6,   21,  
   2086,   6,   22,  
   2087,   6,   22,  
   2088,   6,   21,  
   2089,   6,   19,  
   2090,   6,   20,  
   2091,   6,   21,  
   2092,   6,   22,  
   2093,   6,   22,  
   2094,   6,   22,  
   2095,   6,   25,  
   2096,   6,   22,  
   2097,   6,   22,  
   2098,   6,   22,  
   2099,   6,   21,  
   2100,   6,   20,  
   2101,   6,   20,  
   2102,   6,   19,  
   2103,   6,   20,  
   2104,   6,   21,  
   2105,   6,   21,  
   2106,   6,   21,  
   2107,   6,   22,  
   2108,   6,   22,  
   2109,   6,   22,  
   2110,   6,   20,  
   2111,   6,   32,  
   2112,   6,   18,  
   2113,   6,   21,  
   2114,   6,   22,  
   2115,   6,   22,  
   2116,   6,   22,  
   2117,   6,   22,  
   2118,   6,   22,  
   2119,   6,   21,  
   2120,   6,   22,  
   2121,   6,   21,  
   2122,   6,   20,  
   2123,   6,   19,  
   2124,   6,   19,  
   2125,   6,   20,  
   2126,   6,   21,  
   2127,   6,   21,  
   2128,   6,   21,  
   2129,   6,   22,  
   2130,   6,   22,  
   2131,   6,   22,  
   2132,   6,   20,  
   2133,   6,   23,  
   2134,   6,   20,  
   2135,   6,   22,  
   2136,   6,   23,  
   2137,   6,   22,  
   2138,   6,   22,  
   2139,   6,   25,  
   2140,   6,   22,  
   2141,   6,   22,  
   2142,   6,   21,  
   2143,   6,   21,  
   2144,   6,   20,  
   2145,   6,   19,  
   2146,   6,   19,  
   2147,   6,   21,  
   2148,   6,   21,  
   2149,   6,   22,  
   2150,   6,   22,  
   2151,   6,   22,  
   2152,   6,   22,  
   2153,   6,   21,  
   2154,   6,   19,  
   2155,   6,   18,  
   2156,   6,   21,  
   2157,   6,   22,  
   2158,   6,   22,  
   2159,   6,   22,  
   2160,   6,   22,  
   2161,   6,   22,  
   2162,   6,   21,  
   2163,   6,   22,  
   2164,   6,   21,  
   2165,   6,   21,  
   2166,   6,   20,  
   2167,   6,   19,  
   2168,   6,   20,  
   2169,   6,   20,  
   2170,   6,   21,  
   2171,   6,   21,  
   2172,   6,   21,  
   2173,   6,   22,  
   2174,   6,   22,  
   2175,   6,   21,  
   2176,   6,   19,  
   2177,   6,   19,  
   2178,   6,   21,  
   2179,   6,   22,  
   2180,   6,   22,  
   2181,   6,   22,  
   2182,   6,   24,  
   2183,   6,   22,  
   2184,   6,   22,  
   2185,   6,   22,  
   2186,   6,   21,  
   2187,   6,   20,  
   2188,   6,   20,  
   2189,   6,   19,  
   2190,   6,   20,  
   2191,   6,   21,  
   2192,   6,   21,  
   2193,   6,   21,  
   2194,   6,   22,  
   2195,   6,   22,  
   2196,   6,   22,  
   2197,   6,   20,  
   2198,   6,   29,  
   2199,   6,   18,  
   2200,   6,   20,  
   2201,   6,   22,  
   2202,   6,   22,  
   2203,   6,   22,  
   2204,   6,   22,  
   2205,   6,   22,  
   2206,   6,   21,  
   2207,   6,   22,  
   2208,   6,   21,  
   2209,   6,   20,  
   2210,   6,   19,  
   2211,   6,   19,  
   2212,   6,   20,  
   2213,   6,   21,  
   2214,   6,   21,  
   2215,   6,   21,  
   2216,   6,   22,  
   2217,   6,   22,  
   2218,   6,   22,  
   2219,   6,   20,  
   2220,   6,   23,  
   2221,   6,   20,  
   2222,   6,   22,  
   2223,   6,   23,  
   2224,   6,   22,  
   2225,   6,   22,  
   2226,   6,   25,  
   2227,   6,   22,  
   2228,   6,   22,  
   2229,   6,   21,  
   2230,   6,   21,  
   2231,   6,   20,  
   2232,   6,   19,  
   2233,   6,   19,  
   2234,   6,   21,  
   2235,   6,   21,  
   2236,   6,   22,  
   2237,   6,   21,  
   2238,   6,   22,  
   2239,   6,   22,  
   2240,   6,   21,  
   2241,   6,   20,  
   2242,   6,   18,  
   2243,   6,   21,  
   2244,   6,   22,  
   2245,   6,   22,  
   2246,   6,   22,  
   2247,   6,   22,  
   2248,   6,   22,  
   2249,   6,   21,  
   2250,   6,   22,  
   2251,   6,   21,  
   2252,   6,   21,  
   2253,   6,   20,  
   2254,   6,   19,  
   2255,   6,   20,  
   2256,   6,   20,  
   2257,   6,   21,  
   2258,   6,   21,  
   2259,   6,   21,  
   2260,   6,   22,  
   2261,   6,   22,  
   2262,   6,   21,  
   2263,   6,   19,  
   2264,   6,   19,  
   2265,   6,   20,  
   2266,   6,   23,  
   2267,   6,   22,  
   2268,   6,   22,  
   2269,   6,   24,  
   2270,   6,   22,  
   2271,   6,   22,  
   2272,   6,   22,  
   2273,   6,   21,  
   2274,   6,   20,  
   2275,   6,   20,  
   2276,   6,   19,  
   2277,   6,   20,  
   2278,   6,   21,  
   2279,   6,   21,  
   2280,   6,   21,  
   2281,   6,   22,  
   2282,   6,   22,  
   2283,   6,   22,  
   2284,   6,   20,  
   2285,   6,   30,  
   2286,   6,   18,  
   2287,   6,   20,  
   2288,   6,   22,  
   2289,   6,   21,  
   2290,   6,   22,  
   2291,   6,   22,  
   2292,   6,   22,  
   2293,   6,   21,  
   2294,   6,   22,  
   2295,   6,   21,  
   2296,   6,   20,  
   2297,   6,   19,  
   2298,   6,   19,  
   2299,   6,   20,  
   2300,   6,   21,  
   2301,   6,   21,  
   2302,   6,   21,  
   2303,   6,   22,  
   2304,   6,   22,  
   2305,   6,   22,  
   2306,   6,   20,  
   2307,   6,   24,  
   2308,   6,   20,  
   2309,   6,   22,  
   2310,   6,   23,  
   2311,   6,   22,  
   2312,   6,   22,  
   2313,   6,   25,  
   2314,   6,   22,  
   2315,   6,   22,  
   2316,   6,   21,  
   2317,   6,   21,  
   2318,   6,   20,  
   2319,   6,   19,  
   2320,   6,   19,  
   2321,   6,   21,  
   2322,   6,   21,  
   2323,   6,   21,  
   2324,   6,   21,  
   2325,   6,   22,  
   2326,   6,   22,  
   2327,   6,   21,  
   2328,   6,   20,  
   2329,   6,   18,  
   2330,   6,   21,  
   2331,   6,   21,  
   2332,   6,   22,  
   2333,   6,   22,  
   2334,   6,   22,  
   2335,   6,   22,  
   2336,   6,   21,  
   2337,   6,   22,  
   2338,   6,   21,  
   2339,   6,   21,  
   2340,   6,   20,  
   2341,   6,   19,  
   2342,   6,   19,  
   2343,   6,   20,  
   2344,   6,   22,  
   2345,   6,   21,  
   2346,   6,   21,  
   2347,   6,   22,  
   2348,   6,   22,  
   2349,   6,   21,  
   2350,   6,   19,  
   2351,   6,   18,  
   2352,   6,   20,  
   2353,   6,   23,  
   2354,   6,   22,  
   2355,   6,   22,  
   2356,   6,   24,  
   2357,   6,   22,  
   2358,   6,   22,  
   2359,   6,   22,  
   2360,   6,   21,  
   2361,   6,   21,  
   2362,   6,   20,  
   2363,   6,   19,  
   2364,   6,   20,  
   2365,   6,   21,  
   2366,   6,   21,  
   2367,   6,   21,  
   2368,   6,   22,  
   2369,   6,   22,  
   2370,   6,   22,  
   2371,   6,   20,  
   2372,   6,   31,  
   2373,   6,   18,  


==> Iter/SLURMS/csvs/FSI2/FSI2-5e3.csv <==
   1,   10,   9,  
   2,   11,   9,  
   3,   9,   8,  
   4,   8,   8,  
   5,   8,   7,  
   6,   8,   7,  
   7,   8,   7,  
   8,   8,   7,  
   9,   8,   7,  
   10,   8,   7,  
   11,   8,   7,  
   12,   8,   7,  
   13,   8,   7,  
   14,   8,   7,  
   15,   8,   7,  
   16,   8,   7,  
   17,   8,   7,  
   18,   8,   8,  
   19,   8,   8,  
   20,   8,   8,  
   21,   8,   8,  
   22,   8,   8,  
   23,   8,   8,  
   24,   8,   8,  
   25,   8,   9,  
   26,   8,   9,  
   27,   8,   9,  
   28,   8,   10,  
   29,   8,   10,  
   30,   8,   10,  
   31,   8,   10,  
   32,   8,   10,  
   33,   8,   11,  
   34,   8,   11,  
   35,   8,   11,  
   36,   8,   10,  
   37,   8,   11,  
   38,   8,   11,  
   39,   8,   10,  
   40,   8,   10,  
   41,   8,   10,  
   42,   8,   10,  
   43,   8,   10,  
   44,   8,   10,  
   45,   8,   10,  
   46,   8,   10,  
   47,   8,   10,  
   48,   8,   10,  
   49,   8,   10,  
   50,   8,   10,  
   51,   8,   10,  
   52,   8,   10,  
   53,   8,   11,  
   54,   8,   11,  
   55,   8,   11,  
   56,   8,   11,  
   57,   8,   11,  
   58,   8,   11,  
   59,   8,   11,  
   60,   8,   12,  
   61,   8,   11,  
   62,   8,   11,  
   63,   8,   12,  
   64,   8,   11,  
   65,   8,   12,  
   66,   8,   12,  
   67,   8,   12,  
   68,   8,   12,  
   69,   8,   12,  
   70,   8,   12,  
   71,   8,   13,  
   72,   8,   13,  
   73,   8,   14,  
   74,   8,   14,  
   75,   8,   15,  
   76,   8,   15,  
   77,   8,   15,  
   78,   8,   15,  
   79,   8,   15,  
   80,   8,   15,  
   81,   8,   15,  
   82,   8,   15,  
   83,   8,   15,  
   84,   8,   15,  
   85,   8,   15,  
   86,   8,   15,  
   87,   8,   15,  
   88,   8,   16,  
   89,   8,   16,  
   90,   8,   16,  
   91,   8,   17,  
   92,   8,   17,  
   93,   8,   18,  
   94,   8,   20,  
   95,   8,   19,  
   96,   8,   20,  
   97,   8,   21,  
   98,   8,   20,  
   99,   8,   19,  
   100,   8,   20,  
   101,   8,   20,  
   102,   8,   19,  
   103,   8,   20,  
   104,   8,   19,  
   105,   8,   20,  
   106,   7,   19,  
   107,   7,   19,  
   108,   7,   20,  
   109,   7,   20,  
   110,   8,   20,  
   111,   8,   21,  
   112,   8,   22,  
   113,   8,   23,  
   114,   8,   22,  
   115,   8,   25,  
   116,   8,   23,  
   117,   8,   24,  
   118,   7,   24,  
   119,   8,   24,  
   120,   8,   23,  
   121,   8,   23,  
   122,   8,   23,  
   123,   8,   22,  
   124,   8,   22,  
   125,   8,   22,  
   126,   8,   22,  
   127,   8,   21,  
   128,   7,   21,  
   129,   8,   21,  
   130,   8,   20,  
   131,   8,   23,  
   132,   8,   22,  
   133,   8,   23,  
   134,   8,   24,  
   135,   8,   24,  
   136,   8,   24,  
   137,   8,   24,  
   138,   7,   25,  
   139,   7,   25,  
   140,   7,   25,  
   141,   8,   24,  
   142,   8,   24,  
   143,   8,   23,  
   144,   8,   23,  
   145,   8,   23,  
   146,   8,   22,  
   147,   8,   22,  
   148,   8,   21,  
   149,   7,   21,  
   150,   8,   21,  
   151,   8,   21,  
   152,   8,   21,  
   153,   8,   23,  
   154,   8,   23,  
   155,   8,   24,  
   156,   8,   24,  
   157,   8,   23,  
   158,   8,   24,  
   159,   7,   24,  
   160,   7,   24,  
   161,   7,   24,  
   162,   8,   24,  
   163,   8,   23,  
   164,   8,   23,  
   165,   8,   23,  
   166,   8,   23,  
   167,   8,   23,  
   168,   8,   21,  
   169,   7,   22,  
   170,   7,   22,  
   171,   7,   21,  
   172,   8,   22,  
   173,   8,   22,  
   174,   8,   22,  
   175,   8,   23,  
   176,   8,   24,  
   177,   8,   24,  
   178,   8,   24,  
   179,   8,   24,  
   180,   7,   24,  
   181,   7,   24,  
   182,   7,   23,  
   183,   8,   24,  
   184,   8,   23,  
   185,   8,   23,  
   186,   8,   23,  
   187,   8,   23,  
   188,   8,   23,  
   189,   7,   20,  
   190,   7,   22,  
   191,   7,   22,  
   192,   7,   22,  
   193,   7,   22,  
   194,   8,   21,  
   195,   8,   21,  
   196,   8,   23,  
   197,   8,   23,  
   198,   8,   24,  
   199,   8,   22,  
   200,   8,   24,  
   201,   7,   24,  
   202,   7,   24,  
   203,   7,   23,  
   204,   8,   24,  
   205,   8,   23,  
   206,   8,   23,  
   207,   8,   24,  
   208,   8,   22,  
   209,   8,   22,  
   210,   7,   21,  
   211,   7,   21,  
   212,   7,   21,  
   213,   7,   21,  
   214,   8,   22,  
   215,   8,   22,  
   216,   8,   22,  
   217,   8,   23,  
   218,   8,   23,  
   219,   8,   23,  
   220,   8,   25,  
   221,   7,   24,  
   222,   7,   24,  
   223,   7,   24,  
   224,   7,   24,  
   225,   8,   24,  
   226,   7,   24,  
   227,   7,   23,  
   228,   8,   24,  
   229,   8,   24,  
   230,   8,   22,  
   231,   8,   21,  
   232,   7,   22,  
   233,   7,   23,  
   234,   7,   21,  
   235,   7,   22,  
   236,   8,   21,  
   237,   8,   22,  
   238,   7,   23,  
   239,   8,   22,  
   240,   8,   24,  
   241,   8,   23,  
   242,   7,   24,  
   243,   7,   24,  
   244,   7,   25,  
   245,   7,   24,  
   246,   7,   23,  
   247,   8,   23,  
   248,   8,   23,  
   249,   8,   23,  
   250,   8,   23,  
   251,   8,   23,  
   252,   8,   22,  
   253,   7,   22,  
   254,   7,   23,  
   255,   7,   22,  
   256,   7,   23,  
   257,   8,   22,  
   258,   8,   23,  
   259,   8,   22,  
   260,   8,   23,  
   261,   8,   23,  
   262,   7,   22,  
   263,   7,   24,  
   264,   7,   23,  
   265,   7,   24,  
   266,   7,   24,  
   267,   7,   24,  
   268,   7,   23,  
   269,   8,   22,  
   270,   8,   23,  
   271,   8,   22,  
   272,   8,   24,  
   273,   7,   22,  
   274,   7,   23,  
   275,   7,   23,  
   276,   7,   22,  
   277,   7,   22,  
   278,   7,   23,  
   279,   7,   23,  
   280,   7,   23,  
   281,   7,   23,  
   282,   8,   23,  
   283,   7,   22,  
   284,   7,   24,  
   285,   7,   24,  
   286,   7,   24,  
   287,   7,   23,  
   288,   8,   24,  
   289,   8,   23,  
   290,   8,   23,  
   291,   8,   23,  
   292,   8,   23,  
   293,   8,   23,  
   294,   8,   23,  
   295,   7,   22,  
   296,   7,   21,  
   297,   7,   20,  
   298,   7,   23,  
   299,   7,   23,  
   300,   8,   23,  
   301,   8,   23,  
   302,   8,   23,  
   303,   8,   23,  
   304,   8,   24,  
   305,   7,   23,  
   306,   7,   24,  
   307,   7,   23,  
   308,   7,   24,  
   309,   8,   23,  
   310,   8,   23,  
   311,   8,   23,  
   312,   8,   23,  
   313,   8,   23,  
   314,   7,   22,  
   315,   7,   22,  
   316,   7,   22,  
   317,   7,   21,  
   318,   7,   21,  
   319,   7,   21,  
   320,   7,   22,  
   321,   7,   24,  
   322,   7,   22,  
   323,   7,   22,  
   324,   7,   22,  
   325,   7,   23,  
   326,   7,   23,  
   327,   7,   23,  
   328,   7,   23,  
   329,   7,   23,  
   330,   7,   23,  
   331,   7,   23,  
   332,   7,   23,  
   333,   8,   23,  
   334,   7,   22,  
   335,   8,   22,  
   336,   8,   22,  
   337,   7,   22,  
   338,   7,   22,  
   339,   7,   22,  
   340,   7,   23,  
   341,   7,   22,  
   342,   8,   23,  
   343,   7,   23,  
   344,   8,   24,  
   345,   8,   24,  
   346,   7,   23,  
   347,   7,   23,  
   348,   7,   23,  
   349,   7,   23,  
   350,   7,   23,  
   351,   7,   22,  
   352,   8,   23,  
   353,   8,   23,  
   354,   8,   23,  
   355,   7,   24,  
   356,   7,   24,  
   357,   7,   23,  
   358,   7,   22,  
   359,   7,   22,  
   360,   7,   22,  
   361,   7,   23,  
   362,   7,   24,  
   363,   7,   24,  
   364,   7,   22,  
   365,   7,   23,  
   366,   7,   24,  
   367,   7,   24,  
   368,   7,   23,  
   369,   7,   23,  
   370,   7,   23,  
   371,   7,   23,  
   372,   7,   23,  
   373,   7,   24,  
   374,   7,   23,  
   375,   7,   23,  
   376,   7,   23,  
   377,   7,   23,  
   378,   7,   24,  
   379,   7,   24,  
   380,   7,   23,  
   381,   7,   23,  
   382,   7,   23,  
   383,   7,   22,  
   384,   7,   24,  
   385,   7,   22,  
   386,   7,   24,  
   387,   7,   23,  
   388,   7,   23,  
   389,   7,   23,  
   390,   7,   24,  
   391,   7,   23,  
   392,   7,   22,  
   393,   7,   23,  
   394,   8,   23,  
   395,   8,   23,  
   396,   8,   23,  
   397,   8,   22,  
   398,   7,   23,  
   399,   7,   22,  
   400,   7,   22,  
   401,   7,   22,  
   402,   7,   21,  
   403,   7,   21,  
   404,   7,   21,  
   405,   7,   23,  
   406,   7,   22,  
   407,   7,   22,  
   408,   7,   22,  
   409,   7,   23,  
   410,   7,   22,  
   411,   7,   22,  
   412,   7,   22,  
   413,   7,   23,  
   414,   7,   22,  
   415,   8,   22,  
   416,   8,   22,  
   417,   8,   23,  
   418,   8,   22,  
   419,   8,   23,  
   420,   8,   22,  
   421,   7,   22,  
   422,   7,   22,  
   423,   7,   22,  
   424,   7,   22,  
   425,   7,   22,  
   426,   7,   22,  
   427,   7,   23,  
   428,   7,   23,  
   429,   7,   23,  
   430,   7,   23,  
   431,   7,   23,  
   432,   7,   23,  
   433,   8,   22,  
   434,   8,   22,  
   435,   8,   23,  
   436,   8,   23,  
   437,   8,   22,  
   438,   7,   23,  
   439,   7,   22,  
   440,   7,   23,  
   441,   7,   22,  
   442,   7,   23,  
   443,   7,   23,  
   444,   8,   22,  
   445,   8,   22,  
   446,   7,   23,  
   447,   7,   21,  
   448,   7,   23,  
   449,   7,   23,  
   450,   7,   24,  
   451,   7,   24,  
   452,   7,   23,  
   453,   7,   22,  
   454,   7,   23,  
   455,   7,   24,  
   456,   7,   24,  
   457,   7,   24,  
   458,   7,   24,  
   459,   7,   24,  
   460,   7,   24,  
   461,   7,   25,  
   462,   7,   26,  
   463,   7,   24,  
   464,   7,   24,  
   465,   7,   24,  
   466,   7,   23,  
   467,   7,   26,  
   468,   7,   24,  
   469,   8,   24,  
   470,   8,   24,  
   471,   8,   26,  
   472,   8,   24,  
   473,   8,   24,  
   474,   7,   24,  
   475,   7,   25,  
   476,   7,   24,  
   477,   7,   23,  
   478,   7,   23,  
   479,   8,   24,  
   480,   8,   23,  
   481,   8,   23,  
   482,   8,   23,  
   483,   8,   23,  
   484,   8,   22,  
   485,   8,   22,  
   486,   8,   22,  
   487,   8,   22,  
   488,   8,   22,  
   489,   8,   22,  
   490,   7,   22,  
   491,   7,   22,  
   492,   8,   22,  
   493,   8,   23,  
   494,   8,   23,  
   495,   8,   23,  
   496,   8,   24,  
   497,   8,   23,  
   498,   8,   21,  
   499,   8,   22,  
   500,   8,   22,  
   501,   8,   23,  
   502,   8,   23,  
   503,   8,   22,  
   504,   8,   21,  
   505,   7,   21,  
   506,   7,   21,  
   507,   7,   20,  
   508,   7,   20,  
   509,   7,   21,  
   510,   7,   21,  
   511,   7,   21,  
   512,   7,   21,  
   513,   7,   21,  
   514,   7,   21,  
   515,   7,   20,  
   516,   7,   21,  
   517,   7,   21,  
   518,   7,   21,  
   519,   8,   21,  
   520,   8,   21,  
   521,   8,   21,  
   522,   8,   22,  
   523,   8,   22,  
   524,   8,   22,  
   525,   8,   22,  
   526,   7,   22,  
   527,   7,   22,  
   528,   8,   22,  
   529,   7,   22,  
   530,   7,   22,  
   531,   8,   22,  
   532,   8,   22,  
   533,   8,   22,  
   534,   7,   22,  
   535,   7,   22,  
   536,   7,   22,  
   537,   7,   22,  
   538,   7,   22,  
   539,   7,   22,  
   540,   7,   22,  
   541,   7,   22,  
   542,   7,   21,  
   543,   7,   22,  
   544,   8,   21,  
   545,   8,   23,  
   546,   8,   22,  
   547,   8,   23,  
   548,   8,   22,  
   549,   8,   23,  
   550,   8,   22,  
   551,   8,   23,  
   552,   8,   22,  
   553,   8,   23,  
   554,   7,   21,  
   555,   7,   24,  
   556,   7,   24,  
   557,   7,   24,  
   558,   7,   23,  
   559,   7,   24,  
   560,   7,   25,  
   561,   7,   26,  
   562,   8,   25,  
   563,   8,   25,  
   564,   8,   24,  
   565,   8,   24,  
   566,   8,   25,  
   567,   8,   25,  
   568,   8,   25,  
   569,   7,   25,  
   570,   7,   24,  
   571,   7,   26,  
   572,   8,   25,  
   573,   8,   24,  
   574,   8,   24,  
   575,   8,   25,  
   576,   8,   24,  
   577,   8,   25,  
   578,   7,   25,  
   579,   7,   25,  
   580,   8,   24,  
   581,   8,   24,  
   582,   8,   24,  
   583,   8,   25,  
   584,   8,   24,  
   585,   8,   24,  
   586,   8,   23,  
   587,   8,   23,  
   588,   8,   23,  
   589,   8,   24,  
   590,   8,   23,  
   591,   8,   23,  
   592,   8,   22,  
   593,   8,   22,  
   594,   8,   22,  
   595,   8,   22,  
   596,   8,   22,  
   597,   8,   21,  
   598,   8,   21,  
   599,   8,   21,  
   600,   8,   19,  
   601,   8,   20,  
   602,   8,   20,  
   603,   8,   20,  
   604,   8,   20,  
   605,   8,   19,  
   606,   8,   20,  
   607,   8,   19,  
   608,   8,   21,  
   609,   8,   20,  
   610,   8,   19,  
   611,   8,   19,  
   612,   8,   19,  
   613,   8,   19,  
   614,   8,   19,  
   615,   8,   19,  
   616,   8,   18,  
   617,   8,   19,  
   618,   8,   19,  
   619,   8,   20,  
   620,   8,   20,  
   621,   8,   20,  
   622,   8,   20,  
   623,   8,   20,  
   624,   8,   19,  
   625,   8,   20,  
   626,   8,   20,  
   627,   8,   20,  
   628,   8,   20,  
   629,   7,   20,  
   630,   8,   20,  
   631,   8,   21,  
   632,   8,   20,  
   633,   8,   20,  
   634,   8,   20,  
   635,   8,   20,  
   636,   8,   21,  
   637,   8,   21,  
   638,   8,   22,  
   639,   8,   22,  
   640,   8,   22,  
   641,   8,   22,  
   642,   8,   23,  
   643,   8,   23,  
   644,   8,   24,  
   645,   8,   22,  
   646,   8,   21,  
   647,   8,   22,  
   648,   8,   21,  
   649,   8,   21,  
   650,   8,   20,  
   651,   8,   20,  
   652,   8,   19,  
   653,   8,   19,  
   654,   8,   18,  
   655,   8,   19,  
   656,   8,   19,  
   657,   8,   19,  
   658,   8,   18,  
   659,   8,   20,  
   660,   8,   20,  
   661,   8,   21,  
   662,   8,   21,  
   663,   8,   20,  
   664,   8,   21,  
   665,   8,   21,  
   666,   8,   21,  
   667,   8,   22,  
   668,   8,   23,  
   669,   8,   23,  
   670,   8,   23,  
   671,   8,   22,  
   672,   8,   23,  
   673,   8,   25,  
   674,   8,   25,  
   675,   8,   24,  
   676,   8,   25,  
   677,   8,   24,  
   678,   8,   26,  
   679,   8,   25,  
   680,   8,   24,  
   681,   8,   25,  
   682,   8,   23,  
   683,   8,   23,  
   684,   8,   23,  
   685,   8,   23,  
   686,   8,   23,  
   687,   8,   23,  
   688,   8,   25,  
   689,   8,   24,  
   690,   8,   24,  
   691,   8,   25,  
   692,   8,   25,  
   693,   8,   23,  
   694,   8,   22,  
   695,   8,   22,  
   696,   8,   21,  
   697,   8,   20,  
   698,   8,   20,  
   699,   8,   19,  
   700,   8,   19,  
   701,   8,   19,  
   702,   8,   18,  
   703,   8,   19,  
   704,   8,   18,  
   705,   8,   17,  
   706,   8,   17,  
   707,   8,   18,  
   708,   8,   17,  
   709,   8,   17,  
   710,   8,   16,  
   711,   8,   17,  
   712,   8,   17,  
   713,   8,   17,  
   714,   8,   17,  
   715,   8,   15,  
   716,   8,   17,  
   717,   8,   17,  
   718,   8,   18,  
   719,   8,   17,  
   720,   8,   19,  
   721,   8,   19,  
   722,   8,   20,  
   723,   8,   20,  
   724,   8,   19,  
   725,   8,   19,  
   726,   8,   18,  
   727,   8,   18,  
   728,   8,   18,  
   729,   8,   19,  
   730,   8,   19,  
   731,   8,   19,  
   732,   8,   18,  
   733,   8,   19,  
   734,   8,   19,  
   735,   8,   19,  
   736,   8,   19,  
   737,   8,   19,  
   738,   8,   18,  
   739,   8,   19,  
   740,   8,   20,  
   741,   8,   19,  
   742,   8,   18,  
   743,   8,   18,  
   744,   8,   19,  
   745,   8,   18,  
   746,   8,   17,  
   747,   8,   17,  
   748,   8,   16,  
   749,   8,   16,  
   750,   8,   15,  
   751,   8,   14,  
   752,   8,   15,  
   753,   8,   14,  
   754,   8,   14,  
   755,   8,   14,  
   756,   8,   14,  
   757,   8,   13,  
   758,   8,   13,  
   759,   8,   13,  
   760,   8,   12,  
   761,   8,   13,  
   762,   8,   13,  
   763,   8,   13,  
   764,   8,   13,  
   765,   8,   13,  
   766,   8,   13,  
   767,   8,   13,  
   768,   8,   14,  
   769,   8,   15,  
   770,   8,   15,  
   771,   8,   15,  
   772,   8,   16,  
   773,   8,   16,  
   774,   8,   17,  
   775,   8,   17,  
   776,   8,   17,  
   777,   8,   17,  
   778,   8,   18,  
   779,   8,   18,  
   780,   8,   18,  
   781,   8,   20,  
   782,   8,   21,  
   783,   8,   19,  
   784,   8,   19,  
   785,   8,   20,  
   786,   8,   20,  
   787,   8,   19,  
   788,   8,   20,  
   789,   8,   19,  
   790,   8,   18,  
   791,   8,   18,  
   792,   8,   18,  
   793,   8,   19,  
   794,   8,   19,  
   795,   8,   20,  
   796,   8,   19,  
   797,   8,   18,  
   798,   8,   18,  
   799,   8,   18,  
   800,   8,   18,  
   801,   8,   16,  
   802,   8,   16,  
   803,   9,   16,  
   804,   9,   15,  
   805,   9,   15,  
   806,   8,   14,  
   807,   8,   15,  
   808,   8,   13,  
   809,   8,   13,  
   810,   8,   12,  
   811,   8,   12,  
   812,   8,   12,  
   813,   8,   11,  
   814,   8,   11,  
   815,   8,   12,  
   816,   8,   12,  
   817,   8,   11,  
   818,   8,   11,  
   819,   8,   11,  
   820,   8,   11,  
   821,   8,   12,  
   822,   8,   12,  
   823,   8,   14,  
   824,   8,   14,  
   825,   8,   15,  
   826,   8,   15,  
   827,   8,   16,  
   828,   8,   16,  
   829,   8,   17,  
   830,   8,   18,  
   831,   8,   17,  
   832,   8,   17,  
   833,   8,   18,  
   834,   8,   18,  
   835,   8,   16,  
   836,   8,   16,  
   837,   8,   15,  
   838,   8,   15,  
   839,   8,   13,  
   840,   8,   12,  
   841,   8,   12,  
   842,   8,   12,  
   843,   8,   12,  
   844,   8,   12,  
   845,   8,   12,  
   846,   8,   13,  
   847,   8,   13,  
   848,   8,   13,  
   849,   8,   12,  
   850,   8,   12,  
   851,   9,   12,  
   852,   9,   12,  
   853,   9,   12,  
   854,   9,   12,  
   855,   9,   12,  
   856,   9,   11,  
   857,   9,   11,  
   858,   9,   11,  
   859,   9,   11,  
   860,   9,   10,  
   861,   9,   10,  
   862,   8,   10,  
   863,   8,   10,  
   864,   8,   10,  
   865,   8,   10,  
   866,   8,   10,  
   867,   8,   10,  
   868,   8,   10,  
   869,   8,   10,  
   870,   8,   10,  
   871,   8,   11,  
   872,   8,   12,  
   873,   8,   12,  
   874,   8,   12,  
   875,   8,   14,  
   876,   8,   14,  
   877,   8,   16,  
   878,   8,   16,  
   879,   8,   17,  
   880,   8,   18,  
   881,   8,   17,  
   882,   8,   18,  
   883,   8,   17,  
   884,   8,   19,  
   885,   8,   17,  
   886,   8,   17,  
   887,   8,   15,  
   888,   8,   15,  
   889,   8,   13,  
   890,   8,   13,  
   891,   8,   13,  
   892,   8,   12,  
   893,   8,   12,  
   894,   9,   12,  
   895,   9,   13,  
   896,   9,   14,  
   897,   9,   14,  
   898,   9,   14,  
   899,   9,   13,  
   900,   9,   13,  
   901,   9,   14,  
   902,   9,   13,  
   903,   9,   13,  
   904,   9,   12,  
   905,   9,   12,  
   906,   9,   12,  
   907,   9,   12,  
   908,   9,   12,  
   909,   9,   12,  
   910,   9,   11,  
   911,   9,   11,  
   912,   9,   11,  
   913,   9,   10,  
   914,   9,   10,  
   915,   9,   10,  
   916,   9,   9,  
   917,   9,   9,  
   918,   9,   9,  
   919,   9,   9,  
   920,   9,   10,  
   921,   9,   9,  
   922,   8,   10,  
   923,   8,   10,  
   924,   8,   11,  
   925,   8,   11,  
   926,   8,   12,  
   927,   8,   13,  
   928,   8,   14,  
   929,   8,   15,  
   930,   8,   16,  
   931,   8,   16,  
   932,   8,   17,  
   933,   8,   16,  
   934,   8,   16,  
   935,   8,   14,  
   936,   8,   13,  
   937,   8,   13,  
   938,   8,   12,  
   939,   9,   11,  
   940,   9,   11,  
   941,   9,   10,  
   942,   9,   10,  
   943,   9,   10,  
   944,   9,   10,  
   945,   9,   10,  
   946,   9,   11,  
   947,   9,   11,  
   948,   9,   12,  
   949,   9,   12,  
   950,   9,   11,  
   951,   9,   11,  
   952,   10,   11,  
   953,   10,   10,  
   954,   10,   10,  
   955,   9,   10,  
   956,   9,   10,  
   957,   9,   10,  
   958,   9,   10,  
   959,   10,   10,  
   960,   9,   9,  
   961,   9,   9,  
   962,   9,   10,  
   963,   9,   9,  
   964,   9,   9,  
   965,   9,   9,  
   966,   9,   9,  
   967,   9,   9,  
   968,   9,   9,  
   969,   9,   9,  
   970,   9,   9,  
   971,   9,   9,  
   972,   9,   9,  
   973,   8,   9,  
   974,   8,   10,  
   975,   9,   11,  
   976,   9,   11,  
   977,   9,   12,  
   978,   8,   13,  
   979,   8,   13,  
   980,   8,   14,  
   981,   8,   14,  
   982,   8,   15,  
   983,   8,   17,  
   984,   8,   15,  
   985,   9,   15,  
   986,   9,   13,  
   987,   9,   12,  
   988,   9,   12,  
   989,   9,   11,  
   990,   9,   10,  
   991,   9,   10,  
   992,   9,   9,  
   993,   9,   9,  
   994,   10,   10,  
   995,   10,   10,  
   996,   10,   11,  
   997,   10,   11,  
   998,   10,   12,  
   999,   10,   12,  
   1000,   10,   12,  
   1001,   10,   12,  
   1002,   10,   11,  
   1003,   10,   11,  
   1004,   10,   10,  
   1005,   10,   10,  
   1006,   10,   10,  
   1007,   10,   10,  
   1008,   10,   10,  
   1009,   10,   10,  
   1010,   10,   10,  
   1011,   10,   10,  
   1012,   9,   9,  
   1013,   9,   9,  
   1014,   9,   9,  
   1015,   9,   9,  
   1016,   9,   9,  
   1017,   9,   9,  
   1018,   9,   9,  
   1019,   9,   8,  
   1020,   9,   8,  
   1021,   9,   8,  
   1022,   9,   8,  
   1023,   9,   9,  
   1024,   9,   9,  
   1025,   9,   10,  
   1026,   9,   11,  
   1027,   9,   11,  
   1028,   8,   12,  
   1029,   8,   13,  
   1030,   8,   14,  
   1031,   8,   14,  
   1032,   8,   15,  
   1033,   8,   16,  
   1034,   8,   15,  
   1035,   9,   14,  
   1036,   9,   13,  
   1037,   9,   13,  
   1038,   9,   12,  
   1039,   9,   11,  
   1040,   9,   10,  
   1041,   9,   10,  
   1042,   9,   10,  
   1043,   10,   9,  
   1044,   10,   9,  
   1045,   10,   10,  
   1046,   10,   10,  
   1047,   10,   10,  
   1048,   10,   11,  
   1049,   10,   11,  
   1050,   10,   10,  
   1051,   10,   11,  
   1052,   10,   10,  
   1053,   10,   9,  
   1054,   10,   9,  
   1055,   10,   9,  
   1056,   10,   9,  
   1057,   10,   9,  
   1058,   10,   9,  
   1059,   10,   9,  
   1060,   10,   9,  
   1061,   10,   9,  
   1062,   9,   9,  
   1063,   9,   8,  
   1064,   9,   9,  
   1065,   9,   8,  
   1066,   9,   9,  
   1067,   9,   8,  
   1068,   9,   8,  
   1069,   9,   8,  
   1070,   9,   8,  
   1071,   9,   9,  
   1072,   9,   8,  
   1073,   9,   9,  
   1074,   9,   9,  
   1075,   9,   9,  
   1076,   9,   10,  
   1077,   9,   11,  
   1078,   8,   12,  
   1079,   8,   12,  
   1080,   8,   12,  
   1081,   8,   13,  
   1082,   8,   14,  
   1083,   8,   14,  
   1084,   9,   15,  
   1085,   9,   15,  
   1086,   9,   15,  
   1087,   9,   14,  
   1088,   9,   13,  
   1089,   9,   12,  
   1090,   9,   11,  
   1091,   9,   11,  
   1092,   9,   10,  
   1093,   10,   9,  
   1094,   10,   9,  
   1095,   10,   10,  
   1096,   10,   10,  
   1097,   10,   10,  
   1098,   10,   11,  
   1099,   11,   11,  
   1100,   11,   11,  
   1101,   11,   11,  
   1102,   11,   11,  
   1103,   10,   10,  
   1104,   10,   10,  
   1105,   10,   9,  
   1106,   10,   10,  
   1107,   10,   9,  
   1108,   10,   9,  
   1109,   10,   9,  
   1110,   10,   9,  
   1111,   10,   9,  
   1112,   10,   9,  
   1113,   10,   9,  
   1114,   10,   9,  
   1115,   10,   9,  
   1116,   10,   9,  
   1117,   10,   9,  
   1118,   10,   8,  
   1119,   10,   8,  
   1120,   9,   8,  
   1121,   9,   8,  
   1122,   9,   9,  
   1123,   9,   9,  
   1124,   9,   9,  
   1125,   9,   9,  
   1126,   9,   10,  
   1127,   9,   11,  
   1128,   9,   12,  
   1129,   9,   12,  
   1130,   9,   13,  
   1131,   9,   14,  
   1132,   9,   14,  
   1133,   9,   15,  
   1134,   9,   16,  
   1135,   9,   16,  
   1136,   9,   15,  
   1137,   9,   14,  
   1138,   9,   13,  
   1139,   9,   12,  
   1140,   9,   11,  
   1141,   9,   11,  
   1142,   10,   10,  
   1143,   10,   10,  
   1144,   10,   10,  
   1145,   10,   10,  
   1146,   10,   10,  
   1147,   11,   10,  
   1148,   11,   10,  
   1149,   11,   10,  
   1150,   10,   11,  
   1151,   11,   11,  
   1152,   11,   10,  
   1153,   11,   10,  
   1154,   10,   9,  
   1155,   10,   9,  
   1156,   10,   9,  
   1157,   10,   8,  
   1158,   10,   9,  
   1159,   10,   9,  
   1160,   10,   8,  
   1161,   10,   8,  
   1162,   10,   9,  
   1163,   10,   9,  
   1164,   9,   9,  
   1165,   9,   8,  
   1166,   9,   8,  
   1167,   9,   8,  
   1168,   9,   9,  
   1169,   9,   8,  
   1170,   9,   8,  
   1171,   9,   8,  
   1172,   9,   8,  
   1173,   9,   9,  
   1174,   9,   9,  
   1175,   9,   9,  
   1176,   9,   9,  
   1177,   9,   11,  
   1178,   9,   11,  
   1179,   9,   11,  
   1180,   9,   12,  
   1181,   9,   13,  
   1182,   9,   13,  
   1183,   9,   14,  
   1184,   9,   14,  
   1185,   9,   15,  
   1186,   9,   16,  
   1187,   9,   14,  
   1188,   9,   13,  
   1189,   9,   13,  
   1190,   9,   11,  
   1191,   9,   11,  
   1192,   9,   11,  
   1193,   10,   11,  
   1194,   10,   10,  
   1195,   10,   10,  
   1196,   10,   10,  
   1197,   10,   11,  
   1198,   11,   11,  
   1199,   11,   11,  
   1200,   12,   10,  
   1201,   11,   11,  
   1202,   11,   11,  
   1203,   11,   10,  
   1204,   11,   10,  
   1205,   10,   10,  
   1206,   10,   10,  
   1207,   11,   9,  
   1208,   10,   9,  
   1209,   10,   9,  
   1210,   10,   9,  
   1211,   10,   9,  
   1212,   10,   9,  
   1213,   10,   9,  
   1214,   10,   9,  
   1215,   10,   9,  
   1216,   9,   9,  
   1217,   10,   8,  
   1218,   10,   8,  
   1219,   10,   8,  
   1220,   10,   8,  
   1221,   9,   8,  
   1222,   9,   8,  
   1223,   9,   9,  
   1224,   9,   9,  
   1225,   9,   9,  
   1226,   9,   10,  
   1227,   9,   10,  
   1228,   9,   11,  
   1229,   9,   12,  
   1230,   9,   12,  
   1231,   9,   14,  
   1232,   9,   14,  
   1233,   9,   14,  
   1234,   9,   15,  
   1235,   9,   16,  
   1236,   9,   16,  
   1237,   9,   14,  
   1238,   9,   14,  
   1239,   9,   12,  
   1240,   9,   12,  
   1241,   9,   11,  
   1242,   10,   10,  
   1243,   10,   10,  
   1244,   10,   10,  
   1245,   10,   10,  
   1246,   10,   10,  
   1247,   11,   10,  
   1248,   11,   10,  
   1249,   11,   10,  
   1250,   11,   10,  
   1251,   11,   10,  
   1252,   11,   10,  
   1253,   11,   10,  
   1254,   10,   10,  
   1255,   10,   9,  
   1256,   10,   9,  
   1257,   10,   9,  
   1258,   10,   8,  
   1259,   10,   8,  
   1260,   10,   8,  
   1261,   10,   8,  
   1262,   10,   8,  
   1263,   10,   9,  
   1264,   9,   8,  
   1265,   9,   9,  
   1266,   9,   8,  
   1267,   9,   8,  
   1268,   9,   8,  
   1269,   9,   8,  
   1270,   9,   8,  
   1271,   9,   8,  
   1272,   9,   8,  
   1273,   9,   9,  
   1274,   9,   9,  
   1275,   9,   9,  
   1276,   9,   9,  
   1277,   9,   10,  
   1278,   9,   11,  
   1279,   9,   11,  
   1280,   9,   11,  
   1281,   9,   12,  
   1282,   9,   13,  
   1283,   9,   13,  
   1284,   9,   14,  
   1285,   9,   15,  
   1286,   9,   15,  
   1287,   9,   14,  
   1288,   9,   13,  
   1289,   9,   12,  
   1290,   9,   12,  
   1291,   9,   11,  
   1292,   9,   10,  
   1293,   10,   11,  
   1294,   10,   11,  
   1295,   10,   10,  
   1296,   10,   10,  
   1297,   10,   11,  
   1298,   10,   11,  
   1299,   11,   10,  
   1300,   12,   10,  
   1301,   11,   11,  
   1302,   11,   11,  
   1303,   11,   11,  
   1304,   11,   10,  
   1305,   11,   10,  
   1306,   10,   10,  
   1307,   10,   9,  
   1308,   10,   9,  
   1309,   10,   9,  
   1310,   10,   9,  
   1311,   10,   9,  
   1312,   10,   9,  
   1313,   10,   9,  
   1314,   10,   9,  
   1315,   10,   9,  
   1316,   9,   9,  
   1317,   9,   8,  
   1318,   10,   8,  
   1319,   10,   8,  
   1320,   10,   8,  
   1321,   10,   8,  
   1322,   9,   8,  
   1323,   9,   9,  
   1324,   9,   9,  
   1325,   9,   9,  
   1326,   9,   9,  
   1327,   9,   10,  
   1328,   9,   11,  
   1329,   9,   11,  
   1330,   9,   13,  
   1331,   9,   13,  
   1332,   9,   13,  
   1333,   9,   14,  
   1334,   9,   15,  
   1335,   9,   16,  
   1336,   9,   16,  
   1337,   9,   15,  
   1338,   9,   14,  
   1339,   9,   14,  
   1340,   9,   12,  
   1341,   9,   11,  
   1342,   10,   11,  
   1343,   10,   10,  
   1344,   10,   10,  
   1345,   10,   10,  
   1346,   10,   10,  
   1347,   10,   10,  
   1348,   11,   10,  
   1349,   11,   10,  
   1350,   11,   10,  
   1351,   11,   11,  
   1352,   11,   11,  
   1353,   11,   10,  
   1354,   11,   10,  
   1355,   10,   9,  
   1356,   10,   9,  
   1357,   10,   8,  
   1358,   10,   8,  
   1359,   10,   8,  
   1360,   10,   9,  
   1361,   10,   8,  
   1362,   10,   9,  
   1363,   10,   9,  
   1364,   9,   9,  
   1365,   9,   9,  
   1366,   9,   8,  
   1367,   9,   8,  
   1368,   9,   8,  
   1369,   9,   8,  
   1370,   9,   8,  
   1371,   9,   8,  
   1372,   9,   8,  
   1373,   9,   9,  
   1374,   9,   9,  
   1375,   9,   9,  
   1376,   9,   9,  
   1377,   9,   9,  
   1378,   9,   10,  
   1379,   9,   11,  
   1380,   9,   11,  
   1381,   9,   12,  
   1382,   9,   12,  
   1383,   9,   13,  
   1384,   9,   13,  
   1385,   9,   14,  
   1386,   9,   15,  
   1387,   9,   15,  
   1388,   9,   14,  
   1389,   9,   13,  
   1390,   9,   13,  
   1391,   9,   12,  
   1392,   9,   11,  
   1393,   9,   10,  
   1394,   10,   11,  
   1395,   10,   10,  
   1396,   10,   10,  
   1397,   10,   10,  
   1398,   10,   11,  
   1399,   11,   10,  
   1400,   10,   10,  
   1401,   12,   11,  
   1402,   11,   11,  
   1403,   11,   11,  
   1404,   11,   10,  
   1405,   11,   10,  
   1406,   10,   10,  
   1407,   10,   9,  
   1408,   10,   9,  
   1409,   10,   9,  
   1410,   10,   9,  
   1411,   10,   9,  
   1412,   10,   9,  
   1413,   10,   9,  
   1414,   10,   9,  
   1415,   10,   9,  
   1416,   10,   9,  
   1417,   10,   8,  
   1418,   10,   8,  
   1419,   10,   8,  
   1420,   10,   8,  
   1421,   10,   8,  
   1422,   9,   8,  
   1423,   9,   9,  
   1424,   9,   9,  
   1425,   9,   9,  
   1426,   9,   9,  
   1427,   9,   10,  
   1428,   9,   10,  
   1429,   9,   11,  
   1430,   9,   12,  
   1431,   9,   13,  
   1432,   9,   14,  
   1433,   9,   14,  
   1434,   9,   14,  
   1435,   9,   15,  
   1436,   9,   15,  
   1437,   9,   16,  
   1438,   9,   14,  
   1439,   9,   14,  
   1440,   9,   13,  
   1441,   9,   11,  
   1442,   9,   11,  
   1443,   10,   11,  
   1444,   10,   10,  
   1445,   10,   10,  
   1446,   10,   10,  
   1447,   10,   10,  
   1448,   10,   10,  
   1449,   11,   10,  
   1450,   11,   10,  
   1451,   11,   10,  
   1452,   11,   10,  
   1453,   11,   10,  
   1454,   11,   10,  
   1455,   11,   10,  
   1456,   10,   9,  
   1457,   10,   9,  
   1458,   10,   8,  
   1459,   10,   8,  
   1460,   10,   8,  
   1461,   10,   8,  
   1462,   10,   8,  
   1463,   10,   9,  
   1464,   10,   8,  
   1465,   9,   9,  
   1466,   9,   9,  
   1467,   9,   8,  
   1468,   9,   9,  
   1469,   9,   8,  
   1470,   9,   8,  
   1471,   9,   8,  
   1472,   9,   8,  
   1473,   9,   8,  
   1474,   9,   9,  
   1475,   9,   9,  
   1476,   9,   9,  
   1477,   9,   9,  
   1478,   9,   10,  
   1479,   9,   11,  
   1480,   9,   11,  
   1481,   9,   11,  
   1482,   9,   12,  
   1483,   9,   13,  
   1484,   9,   13,  
   1485,   9,   14,  
   1486,   9,   15,  
   1487,   9,   16,  
   1488,   9,   14,  
   1489,   9,   13,  
   1490,   9,   13,  
   1491,   9,   12,  
   1492,   9,   11,  
   1493,   9,   10,  
   1494,   10,   11,  
   1495,   10,   10,  
   1496,   10,   10,  
   1497,   10,   10,  
   1498,   10,   11,  
   1499,   10,   10,  
   1500,   11,   10,  
   1501,   13,   11,  
   1502,   11,   11,  
   1503,   11,   11,  
   1504,   11,   11,  
   1505,   11,   10,  
   1506,   11,   10,  
   1507,   10,   10,  
   1508,   10,   9,  
   1509,   10,   9,  
   1510,   10,   9,  
   1511,   10,   9,  
   1512,   10,   9,  
   1513,   10,   9,  
   1514,   10,   9,  
   1515,   10,   9,  
   1516,   10,   9,  
   1517,   10,   9,  
   1518,   10,   8,  
   1519,   10,   8,  
   1520,   10,   8,  
   1521,   10,   8,  
   1522,   9,   8,  
   1523,   9,   9,  
   1524,   9,   9,  
   1525,   9,   9,  
   1526,   9,   9,  
   1527,   9,   9,  
   1528,   9,   10,  
   1529,   9,   11,  
   1530,   9,   12,  
   1531,   9,   12,  
   1532,   9,   13,  
   1533,   9,   14,  
   1534,   9,   14,  
   1535,   9,   15,  
   1536,   9,   16,  
   1537,   9,   15,  
   1538,   9,   14,  
   1539,   9,   13,  
   1540,   9,   13,  
   1541,   9,   12,  
   1542,   9,   11,  
   1543,   10,   11,  
   1544,   10,   10,  
   1545,   10,   10,  
   1546,   10,   10,  
   1547,   10,   10,  
   1548,   10,   10,  
   1549,   11,   10,  
   1550,   11,   10,  
   1551,   11,   10,  
   1552,   11,   10,  
   1553,   11,   10,  
   1554,   11,   10,  
   1555,   11,   10,  
   1556,   10,   9,  
   1557,   10,   9,  
   1558,   10,   9,  
   1559,   10,   8,  
   1560,   10,   8,  
   1561,   10,   9,  
   1562,   10,   8,  
   1563,   10,   8,  
   1564,   10,   9,  
   1565,   9,   9,  
   1566,   9,   9,  
   1567,   9,   8,  
   1568,   9,   8,  
   1569,   9,   8,  
   1570,   9,   8,  
   1571,   9,   8,  
   1572,   9,   8,  
   1573,   9,   8,  
   1574,   9,   9,  
   1575,   9,   9,  
   1576,   9,   9,  
   1577,   9,   9,  
   1578,   9,   9,  
   1579,   9,   11,  
   1580,   9,   11,  
   1581,   9,   11,  
   1582,   9,   12,  
   1583,   9,   12,  
   1584,   9,   13,  
   1585,   9,   14,  
   1586,   9,   15,  
   1587,   9,   15,  
   1588,   9,   15,  
   1589,   9,   14,  
   1590,   9,   13,  
   1591,   9,   12,  
   1592,   9,   11,  
   1593,   9,   11,  
   1594,   10,   10,  
   1595,   10,   10,  
   1596,   10,   10,  
   1597,   10,   10,  
   1598,   10,   10,  
   1599,   10,   10,  
   1600,   10,   10,  
   1601,   11,   10,  
   1602,   12,   11,  
   1603,   11,   11,  
   1604,   11,   11,  
   1605,   11,   10,  
   1606,   11,   10,  
   1607,   10,   10,  
   1608,   10,   9,  
   1609,   10,   9,  
   1610,   10,   9,  
   1611,   10,   9,  
   1612,   10,   9,  
   1613,   10,   9,  
   1614,   10,   9,  
   1615,   10,   9,  
   1616,   10,   9,  
   1617,   10,   9,  
   1618,   10,   9,  
   1619,   10,   8,  
   1620,   10,   8,  
   1621,   10,   8,  
   1622,   10,   8,  
   1623,   9,   9,  
   1624,   9,   8,  
   1625,   9,   9,  
   1626,   9,   9,  
   1627,   9,   9,  
   1628,   9,   10,  
   1629,   9,   11,  
   1630,   9,   11,  
   1631,   9,   13,  
   1632,   9,   13,  
   1633,   9,   13,  
   1634,   9,   14,  
   1635,   9,   15,  
   1636,   9,   16,  
   1637,   9,   16,  
   1638,   9,   16,  
   1639,   9,   14,  
   1640,   9,   14,  
   1641,   9,   12,  
   1642,   9,   12,  
   1643,   9,   11,  
   1644,   10,   10,  
   1645,   10,   10,  
   1646,   10,   10,  
   1647,   10,   10,  
   1648,   10,   10,  
   1649,   10,   10,  
   1650,   11,   10,  
   1651,   11,   10,  
   1652,   10,   10,  
   1653,   11,   10,  
   1654,   11,   10,  
   1655,   11,   10,  
   1656,   10,   9,  
   1657,   10,   9,  
   1658,   10,   9,  
   1659,   10,   9,  
   1660,   10,   8,  
   1661,   10,   9,  
   1662,   10,   8,  
   1663,   10,   8,  
   1664,   10,   9,  
   1665,   10,   9,  
   1666,   9,   9,  
   1667,   9,   9,  
   1668,   9,   8,  
   1669,   9,   9,  
   1670,   9,   8,  
   1671,   9,   8,  
   1672,   9,   8,  
   1673,   9,   8,  
   1674,   9,   8,  
   1675,   9,   9,  
   1676,   9,   9,  
   1677,   9,   9,  
   1678,   9,   9,  
   1679,   9,   10,  
   1680,   9,   11,  
   1681,   9,   11,  
   1682,   9,   11,  
   1683,   9,   12,  
   1684,   9,   13,  
   1685,   9,   13,  
   1686,   9,   14,  
   1687,   9,   15,  
   1688,   9,   15,  
   1689,   9,   14,  
   1690,   9,   13,  
   1691,   9,   12,  
   1692,   9,   12,  
   1693,   9,   11,  
   1694,   9,   10,  
   1695,   10,   11,  
   1696,   10,   10,  
   1697,   10,   10,  
   1698,   10,   10,  
   1699,   10,   10,  
   1700,   10,   10,  
   1701,   11,   10,  
   1702,   12,   10,  
   1703,   11,   11,  
   1704,   11,   11,  
   1705,   11,   10,  
   1706,   11,   10,  
   1707,   11,   10,  
   1708,   10,   10,  
   1709,   10,   10,  
   1710,   10,   9,  
   1711,   10,   9,  
   1712,   10,   9,  
   1713,   10,   9,  
   1714,   10,   9,  
   1715,   10,   9,  
   1716,   10,   9,  
   1717,   10,   9,  
   1718,   10,   9,  
   1719,   10,   8,  
   1720,   10,   8,  
   1721,   10,   8,  
   1722,   10,   8,  
   1723,   9,   8,  
   1724,   9,   9,  
   1725,   9,   9,  
   1726,   9,   9,  
   1727,   9,   9,  
   1728,   9,   9,  
   1729,   9,   10,  
   1730,   9,   11,  
   1731,   9,   12,  
   1732,   9,   12,  
   1733,   9,   13,  
   1734,   9,   14,  
   1735,   9,   14,  
   1736,   9,   15,  
   1737,   9,   16,  
   1738,   9,   15,  
   1739,   9,   14,  
   1740,   9,   14,  
   1741,   9,   13,  
   1742,   9,   12,  
   1743,   9,   11,  
   1744,   10,   10,  
   1745,   10,   10,  
   1746,   10,   10,  
   1747,   10,   10,  
   1748,   10,   10,  
   1749,   10,   10,  
   1750,   11,   10,  
   1751,   11,   10,  
   1752,   11,   10,  
   1753,   11,   11,  
   1754,   11,   10,  
   1755,   11,   10,  
   1756,   11,   10,  
   1757,   10,   9,  
   1758,   10,   9,  
   1759,   10,   8,  
   1760,   10,   9,  
   1761,   10,   8,  
   1762,   10,   9,  
   1763,   10,   8,  
   1764,   10,   9,  
   1765,   10,   9,  
   1766,   9,   9,  
   1767,   9,   9,  
   1768,   9,   8,  
   1769,   9,   8,  
   1770,   9,   8,  
   1771,   9,   8,  
   1772,   9,   8,  
   1773,   9,   8,  
   1774,   9,   8,  
   1775,   9,   9,  
   1776,   9,   9,  
   1777,   9,   9,  
   1778,   9,   9,  
   1779,   9,   9,  
   1780,   9,   11,  
   1781,   9,   11,  
   1782,   9,   11,  
   1783,   9,   12,  
   1784,   9,   12,  
   1785,   9,   13,  
   1786,   9,   14,  
   1787,   9,   15,  
   1788,   9,   16,  
   1789,   9,   14,  
   1790,   9,   14,  
   1791,   9,   13,  
   1792,   9,   13,  
   1793,   9,   11,  
   1794,   9,   10,  
   1795,   10,   10,  
   1796,   10,   11,  
   1797,   10,   10,  
   1798,   10,   10,  
   1799,   10,   10,  
   1800,   10,   10,  
   1801,   11,   10,  
   1802,   12,   10,  
   1803,   11,   11,  
   1804,   11,   11,  
   1805,   11,   11,  
   1806,   11,   10,  
   1807,   11,   10,  
   1808,   10,   10,  
   1809,   10,   9,  
   1810,   10,   9,  
   1811,   10,   9,  
   1812,   10,   9,  
   1813,   10,   9,  
   1814,   10,   9,  
   1815,   10,   9,  
   1816,   10,   9,  
   1817,   10,   9,  
   1818,   10,   9,  
   1819,   10,   9,  
   1820,   10,   8,  
   1821,   10,   8,  
   1822,   10,   8,  
   1823,   10,   8,  
   1824,   9,   9,  
   1825,   9,   8,  
   1826,   9,   9,  
   1827,   9,   9,  
   1828,   9,   9,  
   1829,   9,   10,  
   1830,   9,   11,  
   1831,   9,   11,  
   1832,   9,   13,  
   1833,   9,   13,  
   1834,   9,   14,  
   1835,   9,   14,  
   1836,   9,   15,  
   1837,   9,   15,  
   1838,   9,   15,  
   1839,   9,   15,  
   1840,   9,   14,  
   1841,   9,   14,  
   1842,   9,   13,  
   1843,   9,   11,  
   1844,   9,   11,  
   1845,   10,   10,  
   1846,   10,   10,  
   1847,   10,   10,  
   1848,   10,   10,  
   1849,   10,   10,  
   1850,   11,   10,  
   1851,   11,   10,  
   1852,   11,   10,  
   1853,   10,   10,  
   1854,   11,   11,  
   1855,   11,   10,  
   1856,   11,   10,  
   1857,   10,   9,  
   1858,   10,   9,  
   1859,   10,   9,  
   1860,   10,   9,  
   1861,   10,   8,  
   1862,   10,   8,  
   1863,   10,   8,  
   1864,   10,   8,  
   1865,   10,   9,  
   1866,   9,   9,  
   1867,   9,   8,  
   1868,   9,   9,  
   1869,   9,   8,  
   1870,   9,   9,  
   1871,   9,   8,  
   1872,   9,   8,  
   1873,   9,   8,  
   1874,   9,   8,  
   1875,   9,   9,  
   1876,   9,   9,  
   1877,   9,   9,  
   1878,   9,   9,  
   1879,   9,   9,  
   1880,   9,   10,  
   1881,   9,   11,  
   1882,   9,   11,  
   1883,   9,   12,  
   1884,   9,   12,  
   1885,   9,   13,  
   1886,   9,   14,  
   1887,   9,   14,  
   1888,   9,   15,  
   1889,   9,   16,  
   1890,   9,   15,  
   1891,   9,   13,  
   1892,   9,   12,  
   1893,   9,   12,  
   1894,   9,   11,  
   1895,   9,   10,  
   1896,   10,   10,  
   1897,   10,   10,  
   1898,   10,   10,  
   1899,   10,   10,  
   1900,   10,   11,  
   1901,   10,   10,  
   1902,   10,   10,  
   1903,   12,   10,  
   1904,   11,   11,  
   1905,   11,   11,  
   1906,   11,   10,  
   1907,   11,   10,  
   1908,   10,   9,  
   1909,   10,   10,  
   1910,   10,   9,  
   1911,   10,   9,  
   1912,   10,   9,  
   1913,   10,   9,  
   1914,   10,   9,  
   1915,   10,   9,  
   1916,   10,   9,  
   1917,   10,   9,  
   1918,   10,   9,  
   1919,   10,   9,  
   1920,   10,   8,  
   1921,   10,   8,  
   1922,   10,   8,  
   1923,   10,   8,  
   1924,   9,   8,  
   1925,   9,   9,  
   1926,   9,   9,  
   1927,   9,   9,  
   1928,   9,   9,  
   1929,   9,   9,  
   1930,   9,   11,  
   1931,   9,   11,  
   1932,   9,   12,  
   1933,   9,   13,  
   1934,   9,   13,  
   1935,   9,   14,  
   1936,   9,   15,  
   1937,   9,   15,  
   1938,   9,   15,  
   1939,   9,   15,  
   1940,   9,   14,  
   1941,   9,   14,  
   1942,   9,   13,  
   1943,   9,   12,  
   1944,   9,   11,  
   1945,   10,   11,  
   1946,   10,   10,  
   1947,   10,   10,  
   1948,   10,   10,  
   1949,   10,   10,  
   1950,   10,   10,  
   1951,   11,   10,  
   1952,   11,   10,  
   1953,   11,   10,  
   1954,   11,   10,  
   1955,   11,   10,  
   1956,   11,   10,  
   1957,   11,   10,  
   1958,   10,   9,  
   1959,   10,   8,  
   1960,   10,   8,  
   1961,   10,   9,  
   1962,   10,   8,  
   1963,   10,   8,  
   1964,   10,   8,  
   1965,   10,   9,  
   1966,   10,   9,  
   1967,   9,   8,  
   1968,   9,   8,  
   1969,   9,   9,  
   1970,   9,   8,  
   1971,   9,   8,  
   1972,   9,   9,  
   1973,   9,   8,  
   1974,   9,   8,  
   1975,   9,   8,  
   1976,   9,   9,  
   1977,   9,   9,  
   1978,   9,   9,  
   1979,   9,   9,  
   1980,   9,   10,  
   1981,   9,   11,  
   1982,   9,   11,  
   1983,   9,   11,  
   1984,   9,   12,  
   1985,   9,   13,  
   1986,   9,   13,  
   1987,   9,   14,  
   1988,   9,   14,  
   1989,   9,   16,  
   1990,   9,   15,  
   1991,   9,   13,  
   1992,   9,   13,  
   1993,   9,   11,  
   1994,   9,   12,  
   1995,   9,   10,  
   1996,   10,   10,  
   1997,   10,   10,  
   1998,   10,   10,  
   1999,   10,   10,  
   2000,   10,   10,  


==> results/FSI2/GCE0/J51e-2-GCE0.csv <==
"Time","p (stats)","u (0) (stats)","u (1) (stats)","v (0) (stats)","v (1) (stats)"
0.01,-285993,0,0,0.142964,-0.00053577
0.02,93209.3,0.000953097,-3.5718e-06,0.112216,-0.000586615
0.03,-728.981,0.0020189,-8.67317e-06,0.0566764,-0.000652505
0.04,-507.636,0.00275202,-1.47237e-05,-0.0283818,-0.000718821
0.05,-418.522,0.00280717,-2.15326e-05,-0.104796,-0.000795996
0.06,-430.372,0.00212692,-2.91089e-05,-0.140433,-0.000855114
0.07,-475.286,0.000963949,-3.73351e-05,-0.128717,-0.000871039
0.08,-512.98,-0.000281819,-4.58841e-05,-0.0823447,-0.000840667
0.09,-532.199,-0.00124604,-5.43382e-05,-0.0183765,-0.000809681
0.1,-525.259,-0.00168996,-6.25541e-05,0.0467934,-0.000861815
0.11,-479.776,-0.00152597,-7.10382e-05,0.0960901,-0.00107153
0.12,-395.252,-0.000830712,-8.10098e-05,0.114769,-0.00145465
0.13,-292.99,0.000166169,-9.40313e-05,0.0973435,-0.00195082
0.14,-204.391,0.00114742,-0.000111377,0.0508691,-0.00245458
0.15,-152.576,0.00181363,-0.000133523,-0.00841693,-0.00287546
0.16,-144.06,0.00197959,-0.000160075,-0.0618325,-0.00317507
0.17,-171.98,0.00162269,-0.000190092,-0.0942209,-0.00335565
0.18,-222.524,0.000875585,-0.000222469,-0.0975241,-0.00342996
0.19,-278.525,-2.3611e-05,-0.000256128,-0.0722249,-0.00340904
0.2,-321.457,-0.000804842,-0.000290075,-0.0269737,-0.00330681
0.21,-335.548,-0.00124508,-0.000323435,0.0238606,-0.0031431
0.22,-313.777,-0.00123275,-0.00035551,0.0646376,-0.0029423
0.23,-261.508,-0.000797727,-0.000385817,0.0835415,-0.00273519
0.24,-194.497,-9.57745e-05,-0.000414153,0.0762114,-0.00256441
0.25,-132.375,0.000646286,-0.000440695,0.0465155,-0.0024834
0.26,-91.4199,0.00120374,-0.000466098,0.00461271,-0.00253855
0.27,-79.9057,0.00142031,-0.00049149,-0.036536,-0.00273919
0.28,-97.0568,0.00124893,-0.000518215,-0.0649722,-0.003038
0.29,-134.6,0.000758653,-0.000547376,-0.0729768,-0.00334487
0.3,-179.405,0.000108716,-0.000579396,-0.0591036,-0.00356905
0.31,-216.692,-0.000501954,-0.000613863,-0.0284757,-0.00365871
0.32,-233.983,-0.000895349,-0.000649743,0.00890248,-0.00361335
0.33,-225.103,-0.00096713,-0.000685792,0.0414134,-0.00347274
0.34,-192.406,-0.000714969,-0.00072096,0.0595562,-0.00329883
0.35,-145.821,-0.000233873,-0.000754675,0.0587734,-0.00315693
0.36,-99.1006,0.000318315,-0.00078696,0.0404624,-0.00309202
0.37,-65.0268,0.000772127,-0.000818335,0.0110791,-0.00310246
0.38,-51.5423,0.000997258,-0.000849476,-0.0201153,-0.00312848
0.39,-59.9811,0.0009382,-0.000880713,-0.0438695,-0.00307437
0.4,-85.4656,0.00062605,-0.000911621,-0.0535627,-0.00285797
0.41,-118.751,0.000164916,-0.000940977,-0.0469992,-0.00245265
0.42,-148.829,-0.000302123,-0.000967113,-0.0269121,-0.00188952
0.43,-165.941,-0.000637217,-0.000988422,1.33084e-05,-0.00122261
0.44,-164.48,-0.000748826,-0.00100368,0.0253355,-0.000488657
0.45,-144.796,-0.000617126,-0.00101202,0.0415487,0.000311762
0.46,-112.98,-0.000296235,-0.00101272,0.0443388,0.00120782
0.47,-78.6203,0.00010632,-0.0010049,0.0336746,0.00223852
0.48,-51.473,0.000465003,-0.000987373,0.0135057,0.00343052
0.49,-38.3996,0.000674602,-0.00095866,-0.00967703,0.00477855
0.5,-41.6,0.000679954,-0.000917232,-0.0288779,0.00623207
0.51,-58.4561,0.000489219,-0.000861875,-0.0386342,0.00769627
0.52,-82.6603,0.00016808,-0.000792115,-0.0365247,0.00905416
0.53,-106.113,-0.000182465,-0.0007085,-0.0237611,0.0102046
0.54,-121.193,-0.00045772,-0.000612598,-0.00468885,0.0110975
0.55,-122.968,-0.000580731,-0.000506647,0.0146572,0.0117485
0.56,-110.692,-0.00052402,-0.000393007,0.0284773,0.0122318
0.57,-87.9582,-0.000315268,-0.000273581,0.0329648,0.0126586
0.58,-61.3606,-2.59181e-05,-0.000149382,0.0273321,0.0131536
0.59,-38.2066,0.000252745,-2.02916e-05,0.0138419,0.0138275
0.6,-24.1865,0.000437912,0.000114922,-0.00306544,0.0147436
0.61,-21.817,0.000479199,0.000258284,-0.0182039,0.0158827
0.62,-30.012,0.000371601,0.000411956,-0.0271882,0.0171265
0.63,-44.6683,0.000154481,0.000577356,-0.0276696,0.0182797
0.64,-59.9815,-0.000102357,0.000754354,-0.0199344,0.0191281
0.65,-70.1396,-0.000320866,0.000940874,-0.00670794,0.0195045
0.66,-71.0198,-0.000438422,0.00113308,0.00777253,0.0193327
0.67,-61.4123,-0.00042579,0.00132603,0.019114,0.0186389
0.68,-43.3253,-0.000294153,0.00151461,0.0241081,0.017537
0.69,-21.226,-8.9553e-05,0.00169438,0.0216287,0.0161983
0.7,-0.515606,0.000122838,0.00186229,0.0128357,0.0148081
0.71,14.1835,0.000279207,0.00201698,0.000686565,0.0135131
0.72,20.3387,0.000335907,0.00215863,-0.0110416,0.0123727
0.73,18.0649,0.000281196,0.00228834,-0.0189009,0.0113368
0.74,9.88584,0.000136953,0.00240715,-0.020763,0.0102656
0.75,-0.137296,-4.95475e-05,0.00251519,-0.0163818,0.00898522
0.76,-7.64826,-0.000220926,0.0026111,-0.0073812,0.00735272
0.77,-9.28756,-0.00032726,0.00269209,0.00331647,0.00530376
0.78,-3.66288,-0.000340595,0.00275445,0.0124335,0.00287098
0.79,8.27345,-0.00026215,0.00279437,0.0173438,0.000177145
0.8,23.6145,-0.000120377,0.00280886,0.016826,-0.00259019
0.81,38.474,3.90541e-05,0.00279643,0.0113437,-0.00521824
0.82,49.2343,0.000167822,0.00275749,0.00280542,-0.00751884
0.83,53.6122,0.000229448,0.00269439,-0.00608519,-0.00937711
0.84,51.2507,0.000209422,0.00261084,-0.0126684,-0.0107807
0.85,43.6936,0.00011829,0.00251112,-0.0151079,-0.0118141
0.86,33.8406,-1.28058e-05,0.00239912,-0.0128908,-0.0126191
0.87,25.042,-0.000142443,0.00227766,-0.00691792,-0.0133376
0.88,20.1133,-0.000231775,0.00214825,0.00083354,-0.0140629
0.89,20.5251,-0.000255996,0.00201136,0.00795582,-0.0148136
0.9,26.0304,-0.00021103,0.00186698,0.0123572,-0.0155349
0.91,34.8193,-0.00011366,0.00171528,0.0128728,-0.0161202
0.92,44.1665,4.61533e-06,0.00155725,0.00955928,-0.016446
0.93,51.3172,0.000107769,0.00139493,0.00360618,-0.0164097
0.94,54.3277,0.000166195,0.00123143,-0.00308359,-0.0159609
0.95,52.61,0.000165113,0.00107052,-0.00849286,-0.0151169
0.96,47.0007,0.000108133,0.000916104,-0.0110924,-0.0139559
0.97,39.4554,1.51907e-05,0.000771593,-0.0102651,-0.0125888
0.98,32.3982,-8.42244e-05,0.000639498,-0.00644748,-0.0111232
0.99,28.0136,-0.000160346,0.000521312,-0.000939305,-0.0096301
1,27.5752,-0.000191982,0.000417716,0.00452679,-0.0081314
1.01,31.2094,-0.000172349,0.000328974,0.0083117,-0.00659278
1.02,37.7173,-0.000110393,0.000255442,0.00937825,-0.00494468
1.03,45.2127,-2.72193e-05,0.000197967,0.00756235,-0.0030996
1.04,51.5511,5.09209e-05,0.000158144,0.00356712,-0.000996853
1.05,55.1542,0.000100748,0.000138224,-0.00130358,0.00138169
1.06,55.2723,0.000108667,0.000140796,-0.00555228,0.00399114
1.07,52.2934,7.42915e-05,0.00016826,-0.00794326,0.00671841
1.08,47.4226,9.87789e-06,0.000222205,-0.00784989,0.00940564
1.09,42.4635,-6.39259e-05,0.00030289,-0.00543096,0.0119126
1.1,39.0958,-0.000124734,0.000409203,-0.0015277,0.0140977
1.11,38.4473,-0.000155187,0.000538625,0.00261999,0.0158852
1.12,40.7099,-0.000147872,0.000687667,0.00577661,0.0172689
1.13,45.3123,-0.000106923,0.000852474,0.00705782,0.0183027
1.14,50.91,-4.62211e-05,0.00102943,0.00618226,0.0190692
1.15,55.9565,1.52279e-05,0.00121554,0.00352872,0.0196556
1.16,59.1641,5.92357e-05,0.00140861,-2.76266e-05,0.0201148
1.17,59.8506,7.37208e-05,0.00160707,-0.003401,0.0204504
1.18,58.0061,5.58758e-05,0.00180956,-0.0055914,0.0206126
1.19,54.5068,1.26515e-05,0.00201447,-0.00601986,0.0205101
1.2,50.6193,-4.1889e-05,0.00221951,-0.0046729,0.0200404
1.21,47.6073,-9.12219e-05,0.00242146,-0.0020586,0.019124
1.22,46.4014,-0.00012139,0.00261627,0.000970535,0.0177289
1.23,47.3348,-0.000124976,0.0027994,0.00348357,0.0158849
1.24,50.132,-0.000102947,0.00296634,0.00475269,0.0136736
1.25,53.8822,-6.39201e-05,0.00311315,0.00446216,0.0112194
1.26,57.4862,-2.11632e-05,0.00323688,0.00278191,0.00864143
1.27,59.9016,1.16352e-05,0.00333573,0.000289207,0.00605367
1.28,60.5475,2.4496e-05,0.00340904,-0.00223075,0.0035219
1.29,59.3288,1.39113e-05,0.00345696,-0.00401878,0.0010484
1.3,56.7423,-1.64089e-05,0.00347992,-0.00456809,-0.00139759
1.31,53.649,-5.69695e-05,0.00347825,-0.00376751,-0.00388065
1.32,51.0435,-9.56065e-05,0.00345183,-0.00191193,-0.00647418
1.33,49.6355,-0.000121232,0.00339986,0.000411674,-0.00918538
1.34,49.8551,-0.000127029,0.0033213,0.00250645,-0.0119947
1.35,51.5611,-0.000112252,0.00321515,0.00377748,-0.0148398
1.36,54.1773,-8.21426e-05,0.00308083,0.00390912,-0.0176131
1.37,56.9116,-4.60455e-05,0.00291864,0.00293922,-0.020196
1.38,58.9619,-1.44184e-05,0.00272994,0.00122977,-0.0224778
1.39,59.8028,4.32247e-06,0.00251718,-0.000663616,-0.0243819
1.4,59.277,6.14533e-06,0.00228372,-0.00216555,-0.0258674
1.41,57.6407,-7.68406e-06,0.00203345,-0.00284557,-0.0269366
1.42,55.4414,-3.12643e-05,0.00177045,-0.00254553,-0.0276147
1.43,53.443,-5.60946e-05,0.00149868,-0.00141776,-0.0279359
1.44,52.2348,-7.38231e-05,0.00122185,0.000145578,-0.02792
1.45,52.2066,-7.8762e-05,0.000943444,0.00163936,-0.0275652
1.46,53.3537,-6.94793e-05,0.000666873,0.00258307,-0.0268449
1.47,55.259,-4.91646e-05,0.000395717,0.00269741,-0.0257175
1.48,57.3086,-2.44103e-05,0.000133881,0.00198574,-0.0241525
1.49,58.9558,-2.92058e-06,-0.000114414,0.000680472,-0.022124
1.5,59.7289,8.77914e-06,-0.000344673,-0.00081989,-0.0196339
1.51,59.4727,7.21312e-06,-0.000552319,-0.00207306,-0.016733
1.52,58.2917,-7.12927e-06,-0.000733087,-0.00272716,-0.0134877
1.53,56.6048,-3.00911e-05,-0.000883262,-0.00262699,-0.00999372
1.54,54.9226,-5.52583e-05,-0.000999945,-0.00183802,-0.00637231
1.55,53.7266,-7.59009e-05,-0.00108132,-0.000624772,-0.00272124
1.56,53.3399,-8.69469e-05,-0.00112659,0.000636641,0.000848589
1.57,54.0728,-8.63846e-05,-0.00113602,0.00157701,0.00442792
1.58,55.5003,-7.56838e-05,-0.00110964,0.00193718,0.00810196
1.59,57.0392,-5.92024e-05,-0.00104684,0.00164441,0.0117869
1.6,58.3421,-4.27458e-05,-0.000947325,0.000862149,0.0153579
1.61,59.1582,-3.15127e-05,-0.000811767,-0.000130038,0.0187288
1.62,59.1133,-2.86352e-05,-0.000641722,-0.000995493,0.022034
1.63,58.4108,-3.43127e-05,-0.000438148,-0.00145702,0.0251632
1.64,57.3582,-4.59186e-05,-0.000202535,-0.00139443,0.0279453
1.65,56.2798,-5.90835e-05,6.23045e-05,-0.000835313,0.0304232
1.66,55.5846,-6.90405e-05,0.000353405,2.46809e-05,0.0324288
1.67,55.5718,-7.2195e-05,0.000666631,0.000893983,0.0339359
1.68,56.1679,-6.72866e-05,0.000997279,0.00151373,0.0349337
1.69,57.2791,-5.55589e-05,0.00134039,0.00168934,0.0354118
1.7,58.608,-4.03875e-05,0.00169083,0.00136592,0.0353947
1.71,59.7398,-2.62242e-05,0.00204361,0.00065221,0.0349107
1.72,60.4901,-1.7155e-05,0.00239395,-0.000264835,0.0339756
1.73,60.6059,-1.58975e-05,0.00273723,-0.00112833,0.0325906
1.74,60.1815,-2.30006e-05,0.00306893,-0.00172284,0.0307397
1.75,59.3514,-3.68539e-05,0.00338442,-0.00191463,0.0284037
1.76,58.4175,-5.42359e-05,0.00367895,-0.00169653,0.0255535
1.77,57.6342,-7.13401e-05,0.00394748,-0.00117352,0.0222031
1.78,57.2355,-8.48649e-05,0.00418501,-0.000533068,0.0183826
1.79,57.2604,-9.2927e-05,0.00438674,2.88243e-05,0.0141456
1.8,57.6529,-9.54222e-05,0.00454828,0.00035581,0.00958439
1.81,58.2563,-9.38819e-05,0.00466603,0.000379897,0.00476184
1.82,58.7754,-9.08358e-05,0.00473702,0.000139406,-0.000211248
1.83,59.0517,-8.8891e-05,0.00475928,-0.000245159,-0.00523579
1.84,58.9573,-8.98772e-05,0.00473179,-0.000609617,-0.0102382
1.85,58.4667,-9.427e-05,0.00465438,-0.000796849,-0.0151304
1.86,57.7276,-0.000101047,0.0045277,-0.000710599,-0.0198549
1.87,56.9187,-0.000108043,0.00435311,-0.000339916,-0.0243542
1.88,56.265,-0.000112641,0.00413255,0.000238116,-0.028582
1.89,55.9293,-0.000112586,0.00386849,0.00088354,-0.032491
1.9,55.9944,-0.000106678,0.00356386,0.00143444,-0.036025
1.91,56.4236,-9.51453e-05,0.00322215,0.00175635,-0.0391218
1.92,57.101,-7.95921e-05,0.00284743,0.00177304,-0.0417139
1.93,57.8002,-6.25875e-05,0.00244443,0.00150073,-0.0437388
1.94,58.3887,-4.69143e-05,0.00201851,0.00101626,-0.0451352
1.95,58.6837,-3.49149e-05,0.00157563,0.00045482,-0.0458683
1.96,58.7188,-2.7883e-05,0.00112222,-6.08088e-05,-0.0459168
1.97,58.4497,-2.59444e-05,0.00066497,-0.000419909,-0.0452855
1.98,58.0569,-2.80976e-05,0.00021065,-0.00057807,-0.0439805
1.99,57.6814,-3.26691e-05,-0.000233993,-0.000561248,-0.0420339
2,57.4725,-3.79346e-05,-0.000662434,-0.000454719,-0.0394607
2.01,57.44,-4.27213e-05,-0.00106832,-0.000339866,-0.0362878
2.02,57.643,-4.65826e-05,-0.00144553,-0.000315228,-0.0325435
2.03,57.9352,-4.99712e-05,-0.00178823,-0.000406401,-0.0282096
2.04,58.3424,-5.38101e-05,-0.00209052,-0.00065368,-0.023401
2.05,58.5604,-5.94476e-05,-0.00234729,-0.000976583,-0.0182533
2.06,58.5656,-6.78373e-05,-0.00255457,-0.00124293,-0.0124325
2.07,58.3403,-7.89201e-05,-0.00270655,-0.00140646,-0.00639953
2.08,57.9629,-9.19908e-05,-0.00279987,-0.00139758,-0.000255217
2.09,57.397,-0.000105665,-0.00283268,-0.00118265,0.00573588
2.1,57.0884,-0.000118107,-0.00280538,-0.000752037,0.0120228
2.11,56.889,-0.000127268,-0.00271613,-0.000219996,0.0182724
2.12,57.0049,-0.000131789,-0.00256456,0.00033427,0.0246023
2.13,57.1179,-0.000131067,-0.00235002,0.000799007,0.0304082
2.14,57.8092,-0.0001255,-0.00207579,0.00112516,0.0361513
2.15,58.3694,-0.000116143,-0.00174337,0.00127212,0.0414588
2.16,59.0877,-0.000104543,-0.00135617,0.001234,0.046219
2.17,59.6972,-9.24499e-05,-0.000918975,0.00109302,0.050418
2.18,60.2707,-8.1132e-05,-0.000437124,0.000879787,0.0538911
2.19,60.6212,-7.14941e-05,8.27666e-05,0.000684861,0.0566832
2.2,61.0348,-6.37157e-05,0.000633952,0.00050704,0.0586669
2.21,61.2527,-5.77427e-05,0.00120879,0.000405632,0.0598145
2.22,61.7436,-5.30474e-05,0.00179917,0.000274523,0.0600622
2.23,62.2245,-4.96522e-05,0.00239638,0.000100657,0.0593946
2.24,62.7461,-4.78494e-05,0.00299141,-0.000142754,0.0578114
2.25,63.3153,-4.82002e-05,0.00357516,-0.000487133,0.0553234
2.26,63.8219,-5.15646e-05,0.00413857,-0.00092163,0.0519546
2.27,64.181,-5.88303e-05,0.00467274,-0.00140415,0.0477404
2.28,64.3105,-7.06132e-05,0.00516906,-0.00186717,0.0427319
2.29,64.1957,-8.69886e-05,0.00561938,-0.0022355,0.0369956
2.3,63.8285,-0.00010735,0.00601613,-0.00244359,0.0306088
2.31,63.2813,-0.000130428,0.00635243,-0.00245365,0.0236786
2.32,62.6783,-0.000154479,0.00662239,-0.00226749,0.0163066
2.33,62.0069,-0.000177612,0.00682109,-0.00190513,0.00859058
2.34,61.4596,-0.000198024,0.00694459,-0.00142346,0.000644089
2.35,60.9997,-0.000214318,0.00699005,-0.000880799,-0.00744315
2.36,60.6839,-0.000225621,0.00695559,-0.000331921,-0.015576
2.37,60.4824,-0.000231602,0.00684026,0.000183567,-0.0236484
2.38,60.3572,-0.000232371,0.00664416,0.000649728,-0.031565
2.39,60.2809,-0.000228296,0.00636836,0.00106557,-0.0392101
2.4,60.2354,-0.000219834,0.00601503,0.00143903,-0.0464655
2.41,60.223,-0.00020742,0.00558748,0.0017773,-0.0532138
2.42,60.2686,-0.000191433,0.0050902,0.00207652,-0.0593384
2.43,60.407,-0.000172261,0.00452886,0.0023187,-0.0647344
2.44,60.6725,-0.000150412,0.00391018,0.00247178,-0.0693017
2.45,61.0868,-0.000126651,0.00324194,0.00249595,-0.0729472
2.46,61.6362,-0.000102091,0.00253288,0.00235629,-0.0755955
2.47,62.2896,-7.81952e-05,0.00179256,0.00203286,-0.0771784
2.48,62.9887,-5.66777e-05,0.00103126,0.00152483,-0.0776474
2.49,63.6614,-3.93397e-05,0.000259844,0.000860837,-0.0769738
2.5,64.2337,-2.78214e-05,-0.000510453,8.90623e-05,-0.0751365
2.51,64.6536,-2.33882e-05,-0.00126813,-0.000721272,-0.0721142
2.52,64.8784,-2.6719e-05,-0.00200145,-0.0014948,-0.0679385
2.53,64.9419,-3.77946e-05,-0.00269881,-0.00217735,-0.0626438
2.54,64.868,-5.60022e-05,-0.00334889,-0.0027261,-0.0562937
2.55,64.6264,-8.02454e-05,-0.00394088,-0.00311069,-0.0490232
2.56,64.4131,-0.000109064,-0.00446503,-0.00337566,-0.0410036
2.57,63.8642,-0.000141175,-0.0049131,-0.00337116,-0.0321921
2.58,63.5331,-0.000174353,-0.00527707,-0.00322556,-0.0227224
2.59,63.1656,-0.000206916,-0.00554988,-0.00298225,-0.0130618
2.6,62.6107,-0.000237652,-0.00572789,-0.00239392,-0.00271184
2.61,62.8303,-0.000263857,-0.00580531,-0.0019369,0.007852
2.62,61.9717,-0.000285505,-0.00577877,-0.00129505,0.0184314
2.63,61.724,-0.000301354,-0.00564705,-0.000562224,0.0283896
2.64,64.5113,-0.000310386,-0.00541387,0.000227881,0.0387309
2.65,63.6052,-0.000311877,-0.00507795,0.00109901,0.0488762
2.66,63.0007,-0.000305047,-0.00464013,0.0018691,0.0585275
2.67,63.0285,-0.00029031,-0.004104,0.00254905,0.0674694
2.68,63.9639,-0.000268404,-0.0034755,0.00309876,0.075558
2.69,64.9375,-0.000240443,-0.00276228,0.00344608,0.0827221
2.7,66.0414,-0.000208149,-0.00197306,0.00358161,0.0889264
2.71,67.2442,-0.000173507,-0.00111714,0.00345298,0.0939474
2.72,68.5624,-0.00013894,-0.00020552,0.00305764,0.0976892
2.73,69.827,-0.000107034,0.000749615,0.00242091,0.100075
2.74,70.9892,-8.02585e-05,0.00173516,0.00157655,0.10102
2.75,72.0534,-6.08232e-05,0.00273714,0.000550783,0.100449
2.76,72.8567,-5.06729e-05,0.00374079,-0.000587468,0.0983233
2.77,73.3585,-5.12059e-05,0.00473083,-0.00175695,0.0946512
2.78,73.5356,-6.30966e-05,0.00569185,-0.00289309,0.08945
2.79,73.3675,-8.63474e-05,0.00660852,-0.00392848,0.0828079
2.8,72.9376,-0.000120288,0.00746613,-0.00482154,0.0748037
2.81,72.1053,-0.000163745,0.00825069,-0.005508,0.0655627
2.82,70.8783,-0.00021495,0.0089493,-0.00590808,0.0552068
2.83,69.4757,-0.000271406,0.00955021,-0.00603362,0.0439143
2.84,67.8295,-0.000330449,0.0100433,-0.00586632,0.0318145
2.85,66.0263,-0.000389238,0.0104197,-0.00539416,0.0190454
2.86,64.099,-0.000444796,0.0106722,-0.00461732,0.00574513
2.87,62.1512,-0.000494097,0.0107946,-0.00355831,-0.00793119
2.88,60.2596,-0.000534253,0.0107826,-0.00226106,-0.0218105
2.89,58.5061,-0.000562712,0.0106332,-0.000789383,-0.0356986
2.9,56.9673,-0.000577461,0.0103454,0.000776094,-0.049383
2.91,55.7128,-0.000577203,0.0099202,0.00234322,-0.0626426
2.92,54.797,-0.000561496,0.00936087,0.00381429,-0.0752588
2.93,54.2552,-0.000530832,0.0086727,0.00509347,-0.0870241
2.94,54.0934,-0.000486654,0.00786315,0.00609489,-0.0977474
2.95,54.2868,-0.000431295,0.00694165,0.00674925,-0.107254
2.96,54.7888,-0.000367847,0.00591945,0.00700773,-0.115386
2.97,55.5341,-0.00029998,0.00480948,0.00684345,-0.121998
2.98,56.4445,-0.000231734,0.00362617,0.00625199,-0.12696
2.99,57.4324,-0.000167306,0.00238533,0.0052519,-0.130155
3,58.4028,-0.000110817,0.00110402,0.00388507,-0.131482
3.01,59.2641,-6.60871e-05,-0.000199627,0.00221581,-0.130861
3.02,59.9342,-3.6405e-05,-0.00150658,0.000328303,-0.128243
3.03,60.307,-2.43223e-05,-0.00279719,-0.0016767,-0.123605
3.04,60.2621,-3.14728e-05,-0.00405142,-0.00365921,-0.117001
3.05,60.1395,-5.82509e-05,-0.0052495,-0.00560814,-0.108503
3.06,59.238,-0.000104565,-0.00637222,-0.00727506,-0.0981347
3.07,58.0794,-0.000168503,-0.00740069,-0.00869345,-0.086145
3.08,55.8438,-0.000247772,-0.00831782,-0.00933016,-0.0726063
3.09,54.6566,-0.000336396,-0.00910757,-0.00961962,-0.0577429
3.1,52.7918,-0.000430068,-0.00975577,-0.00956372,-0.0416886
3.11,49.8755,-0.000525051,-0.0102498,-0.00888871,-0.024902
3.12,47.5934,-0.000615969,-0.0105804,-0.00757494,-0.00739215
3.13,45.5587,-0.000696775,-0.0107399,-0.00590804,0.0104101
3.14,43.5999,-0.000763097,-0.0107237,-0.00398254,0.0282389
3.15,41.7724,-0.000811755,-0.01053,-0.00176709,0.0457884
3.16,41.0977,-0.000839755,-0.0101602,0.000606218,0.0632617
3.17,40.542,-0.000845047,-0.00961521,0.00302413,0.0803578
3.18,40.4075,-0.00082665,-0.00889782,0.00532877,0.0966514
3.19,40.9997,-0.000784992,-0.00801435,0.0073605,0.111883
3.2,42.3408,-0.000722036,-0.00697397,0.0089655,0.125819
3.21,44.3449,-0.000641281,-0.00578839,0.0100064,0.138251
3.22,46.8515,-0.000547653,-0.00447152,0.0104031,0.14896
3.23,49.7329,-0.00044709,-0.0030395,0.0101112,0.157731
3.24,52.8738,-0.000346161,-0.00151062,0.00911448,0.164361
3.25,56.1457,-0.000251755,9.47486e-05,0.00742038,0.16868
3.26,59.2615,-0.000170817,0.0017544,0.00511188,0.170557
3.27,62.0411,-0.000109758,0.00344467,0.00231121,0.169898
3.28,64.3265,-7.39974e-05,0.00514074,-0.000829058,0.166642
3.29,65.9867,-6.76041e-05,0.00681705,-0.00413735,0.160766
3.3,66.9071,-9.30554e-05,0.00844759,-0.00742656,0.152286
3.31,67.0173,-0.00015105,0.0100063,-0.0105009,0.141261
3.32,66.2491,-0.000240387,0.0114677,-0.0131609,0.127801
3.33,64.6057,-0.000357906,0.0128068,-0.0152193,0.112078
3.34,62.1495,-0.000498541,0.0140003,-0.0165329,0.0943111
3.35,58.9624,-0.000655638,0.0150269,-0.016986,0.0747837
3.36,55.1892,-0.000821244,0.0158677,-0.0165242,0.0538238
3.37,51.0114,-0.000986608,0.0165068,-0.0151485,0.0317873
3.38,46.6425,-0.00114272,0.0169317,-0.012914,0.00903322
3.39,42.3222,-0.00128085,0.0171336,-0.00992591,-0.0140976
3.4,38.2963,-0.00139307,0.0171069,-0.00633171,-0.0372941
3.41,34.7963,-0.00147268,0.0168494,-0.0023133,-0.0602727
3.42,32.0244,-0.00151464,0.0163617,0.00192059,-0.0827662
3.43,30.1446,-0.00151583,0.0156474,0.00614178,-0.104512
3.44,29.2796,-0.00147528,0.0147125,0.0101115,-0.125243
3.45,29.4931,-0.00139435,0.0135659,0.0135915,-0.144683
3.46,30.7961,-0.00127676,0.0122192,0.0163575,-0.162547
3.47,33.1282,-0.00112852,0.0106866,0.0182131,-0.178545
3.48,36.3606,-0.000957681,0.00898549,0.0190041,-0.192384
3.49,40.3186,-0.000774042,0.00713588,0.018631,-0.203772
3.5,44.7616,-0.000588622,0.00516086,0.0170597,-0.212432
3.51,49.4074,-0.000413084,0.00308631,0.0143283,-0.218111
3.52,53.9585,-0.000259049,0.000940719,0.0105487,-0.220595
3.53,58.1265,-0.00013738,-0.00124511,0.00590631,-0.219722
3.54,61.6434,-5.74477e-05,-0.00343854,0.00064085,-0.215394
3.55,64.2656,-2.65314e-05,-0.00560564,-0.00495064,-0.207589
3.56,65.8769,-4.92302e-05,-0.00771193,-0.0105438,-0.196344
3.57,66.0057,-0.000127088,-0.009723,-0.0157333,-0.181921
3.58,66.5415,-0.000257929,-0.0116062,-0.0208131,-0.164629
3.59,63.4679,-0.000440297,-0.0133314,-0.0244976,-0.144453
3.6,59.4436,-0.000664403,-0.0148695,-0.0264709,-0.121466
3.61,56.1114,-0.000915578,-0.016192,-0.0268169,-0.0959277
3.62,52.6955,-0.00117808,-0.0172723,-0.0265887,-0.0687338
3.63,47.1,-0.00144284,-0.0180907,-0.0248619,-0.0403166
3.64,40.738,-0.00169684,-0.0186322,-0.0213346,-0.0110468
3.65,35.4267,-0.00192374,-0.0188864,-0.0165033,0.0186689
3.66,31.1834,-0.00210939,-0.0188466,-0.0108292,0.0484548
3.67,27.7817,-0.00224347,-0.0185104,-0.0046078,0.0779477
3.68,25.3023,-0.00231888,-0.0178786,0.00194027,0.106792
3.69,24.0599,-0.00233109,-0.0169561,0.00856482,0.134655
3.7,24.4607,-0.00227805,-0.0157509,0.0149208,0.161232
3.71,26.7767,-0.0021609,-0.0142743,0.0205838,0.186225
3.72,31.034,-0.00198463,-0.0125406,0.0251296,0.209314
3.73,37.0559,-0.00175834,-0.0105672,0.0282013,0.230135
3.74,44.5908,-0.0014949,-0.00837523,0.0295253,0.248296
3.75,53.3348,-0.00121025,-0.00598925,0.0289075,0.263387
3.76,62.8617,-0.000922655,-0.00343802,0.0262537,0.274999
3.77,72.6024,-0.000651764,-0.000754279,0.0216083,0.282734
3.78,81.9214,-0.000417411,0.00202519,0.0151754,0.286234
3.79,90.2263,-0.000238124,0.00485991,0.00730372,0.285217
3.8,97.0289,-0.000129671,0.00770627,-0.00154881,0.279501
3.81,101.952,-0.000103845,0.0105184,-0.0108509,0.269021
3.82,104.729,-0.000167576,0.0132492,-0.0200292,0.253834
3.83,105.202,-0.000322347,0.0158518,-0.0285014,0.234119
3.84,103.331,-0.000563947,0.0182801,-0.0357156,0.210183
3.85,99.1853,-0.000882584,0.0204907,-0.0411922,0.182456
3.86,92.9325,-0.00126341,0.022444,-0.0445593,0.151475
3.87,84.8369,-0.00168742,0.0241049,-0.0455765,0.117858
3.88,75.2794,-0.00213259,0.0254443,-0.0441453,0.082258
3.89,64.7382,-0.00257529,0.0264391,-0.0403093,0.0453201
3.9,53.7882,-0.00299158,0.0270728,-0.0342453,0.00764785
3.91,43.0619,-0.00335865,0.0273351,-0.0262479,-0.0302204
3.92,33.2052,-0.00365599,0.027221,-0.0167113,-0.0678193
3.93,24.8341,-0.00386651,0.0267309,-0.00610842,-0.104754
3.94,18.4966,-0.00397741,0.0258691,0.00502759,-0.140687
3.95,14.6388,-0.00398086,0.024644,0.0161224,-0.175319
3.96,13.5811,-0.00387452,0.0230668,0.0265788,-0.208367
3.97,15.4917,-0.00366189,0.021152,0.0357961,-0.239531
3.98,20.3789,-0.00335237,0.0189168,0.0431941,-0.268472
3.99,28.0746,-0.00296123,0.0163819,0.0482416,-0.294787
4,38.22,-0.00250925,0.0135717,0.0504909,-0.317998
4.01,50.2684,-0.00202198,0.010515,0.0496175,-0.337551
4.02,63.5104,-0.00152877,0.00724577,0.0454615,-0.352833
4.03,77.1219,-0.00106129,0.0038038,0.0380646,-0.363207
4.04,90.2279,-0.000651703,0.000235093,0.0276961,-0.368065
4.05,101.983,-0.000330533,-0.00340824,0.0148603,-0.36688
4.06,111.647,-0.000124407,-0.00706855,0.000280058,-0.359277
4.07,118.632,-5.38311e-05,-0.0106838,-0.0151459,-0.34508
4.08,122.528,-0.000131279,-0.0141895,-0.0304094,-0.324357
4.09,123.089,-0.000359824,-0.0175204,-0.0444764,-0.297428
4.1,120.225,-0.000732515,-0.0206135,-0.0563785,-0.264857
4.11,113.997,-0.0012326,-0.0234103,-0.0652983,-0.227413
4.12,104.638,-0.00183462,-0.0258587,-0.0706375,-0.186007
4.13,92.5818,-0.00250621,-0.0279148,-0.0720577,-0.141619
4.14,78.4709,-0.00321046,-0.0295443,-0.0694906,-0.0952254
4.15,63.1436,-0.00390848,-0.0307223,-0.063119,-0.0477308
4.16,47.5884,-0.00456194,-0.0314332,-0.0533361,7.74354e-05
4.17,32.8564,-0.00513534,-0.0316697,-0.0406938,0.0475579
4.18,19.9711,-0.00559776,-0.0314314,-0.0258526,0.0942191
4.19,9.84387,-0.00592426,-0.0307239,-0.00954218,0.139703
4.2,3.23757,-0.0060967,-0.0295567,0.00746309,0.183756
4.21,0.723144,-0.00610443,-0.0279426,0.0243545,0.226182
4.22,2.686,-0.00594464,-0.0258967,0.0402918,0.266796
4.23,9.36009,-0.00562277,-0.0234361,0.0544073,0.305371
4.24,20.7598,-0.00515276,-0.02058,0.0658227,0.341583
4.25,36.6419,-0.00455727,-0.0173508,0.0736833,0.374972
4.26,56.4651,-0.00386756,-0.0137746,0.0772169,0.404908
4.27,79.3516,-0.00312287,-0.00988314,0.0758125,0.430583
4.28,104.087,-0.00236923,-0.00571543,0.0691106,0.451031
4.29,129.194,-0.00165727,-0.00131932,0.0570927,0.465187
4.3,153.067,-0.00103934,0.00324729,0.0401515,0.471974
4.31,174.161,-0.000565682,0.00791599,0.0191246,0.470418
4.32,191.163,-0.0002803,0.0126083,-0.00472389,0.459782
4.33,203.088,-0.000216665,0.0172377,-0.0297831,0.43969
4.34,209.26,-0.000394007,0.021712,-0.0542344,0.410221
4.35,209.248,-0.000814684,0.0259383,-0.0762361,0.371951
4.36,202.804,-0.00146315,0.0298267,-0.0941238,0.325928
4.37,189.923,-0.0023068,0.0332957,-0.106593,0.273577
4.38,170.982,-0.00329863,0.0362759,-0.112826,0.21655
4.39,146.894,-0.00438142,0.038713,-0.112544,0.156559
4.4,119.168,-0.00549264,0.040569,-0.105972,0.0952052
4.41,89.769,-0.00656953,0.0418224,-0.0937407,0.0338509
4.42,60.8446,-0.00755343,0.0424659,-0.0767487,-0.0264534
4.43,34.3987,-0.00839305,0.042504,-0.0560288,-0.084992
4.44,12.1182,-0.00904645,0.0419501,-0.0326455,-0.141352
4.45,-4.76232,-0.00948189,0.0408232,-0.00764147,-0.195367
4.46,-15.4352,-0.00967798,0.0391451,0.0179664,-0.247046
4.47,-19.4245,-0.00962357,0.0369387,0.0431522,-0.296489
4.48,-16.5411,-0.00931775,0.0342267,0.0668311,-0.343798
4.49,-6.76016,-0.00877027,0.0310307,0.0878221,-0.388977
4.5,9.75187,-0.00800229,0.0273722,0.104847,-0.431843
4.51,32.5326,-0.00704732,0.0232737,0.116583,-0.471937
4.52,60.7191,-0.00595177,0.0187613,0.121768,-0.508464
4.53,92.9651,-0.0047748,0.0138674,0.119353,-0.540277
4.54,127.445,-0.00358679,0.00863426,0.108677,-0.565904
4.55,162,-0.00246627,0.00311719,0.0896394,-0.583646
4.56,194.416,-0.00149517,-0.00261281,0.0628363,-0.591732
4.57,222.751,-0.000752562,-0.00846769,0.0296299,-0.588526
4.58,245.513,-0.000307493,-0.0143428,-0.00787351,-0.572766
4.59,261.602,-0.000211627,-0.0201196,-0.0469611,-0.543804
4.6,270.021,-0.000492745,-0.0256706,-0.084569,-0.501791
4.61,269.631,-0.00115024,-0.0308662,-0.117634,-0.447766
4.62,259.227,-0.00215364,-0.0355832,-0.143485,-0.383603
4.63,238.06,-0.00344467,-0.0397129,-0.160187,-0.311805
4.64,206.566,-0.00494293,-0.0431681,-0.166769,-0.235192
4.65,166.837,-0.00655414,-0.0458878,-0.163254,-0.156537
4.66,122.466,-0.00817957,-0.047838,-0.150527,-0.0782486
4.67,77.776,-0.00972489,-0.0490097,-0.130052,-0.00215459
4.68,36.8411,-0.011107,-0.0494146,-0.103562,0.0705731
4.69,2.84965,-0.0122581,-0.0490791,-0.072777,0.139376
4.7,-22.2357,-0.013127,-0.0480381,-0.0392316,0.204199
4.71,-37.5391,-0.0136782,-0.0463298,-0.00422514,0.265353
4.72,-42.9532,-0.0138901,-0.0439913,0.0311108,0.323376
4.73,-38.7942,-0.0137533,-0.041056,0.0656646,0.378897
4.74,-25.3116,-0.01327,-0.0375515,0.0981795,0.432489
4.75,-2.68643,-0.0124543,-0.0335001,0.127126,0.48452
4.76,28.8777,-0.0113349,-0.0289195,0.150666,0.534989
4.77,68.9408,-0.00995735,-0.0238261,0.166736,0.58337
4.78,116.51,-0.00838659,-0.0182391,0.173258,0.628497
4.79,169.742,-0.00670794,-0.0121868,0.168444,0.668524
4.8,225.882,-0.00502544,-0.00571257,0.151141,0.700996
4.81,281.536,-0.00345699,0.00111883,0.121168,0.723031
4.82,333.278,-0.00212639,0.00821617,0.0795537,0.731625
4.83,378.235,-0.0011525,0.0154594,0.0286602,0.724036
4.84,414.229,-0.0006368,0.0227008,-0.0278754,0.698229
4.85,439.127,-0.000650737,0.0297694,-0.0854119,0.653319
4.86,450.022,-0.00122479,0.0364811,-0.138807,0.589908
4.87,443.076,-0.00234153,0.042651,-0.183113,0.510231
4.88,414.764,-0.00393452,0.0481092,-0.214353,0.417995
4.89,364.059,-0.00589454,0.0527152,-0.230164,0.317898
4.9,294.946,-0.00808231,0.0563699,-0.2301,0.214874
4.91,215.575,-0.0103456,0.0590206,-0.215514,0.113331
4.92,136.129,-0.0125367,0.0606597,-0.189043,0.0165785
4.93,65.5232,-0.0145274,0.0613166,-0.153919,-0.073409
4.94,9.6032,-0.0162171,0.0610462,-0.113293,-0.155909
4.95,-29.4029,-0.0175356,0.0599167,-0.0697651,-0.231165
4.96,-51.9162,-0.0184402,0.0579991,-0.0251758,-0.300022
4.97,-59.8432,-0.0189096,0.0553597,0.0193327,-0.363655
4.98,-55.4857,-0.0189372,0.0520555,0.0630491,-0.423379
4.99,-40.8227,-0.018526,0.0481316,0.105291,-0.480509
5,-16.8938,-0.017687,0.0436203,0.144997,-0.536215
5.01,16.0098,-0.0164407,0.0385417,0.180423,-0.591302
5.02,58.0303,-0.0148225,0.0329069,0.209055,-0.64595
5.03,109.175,-0.0128894,0.0267222,0.227801,-0.699437
5.04,168.664,-0.0107263,0.0199978,0.233452,-0.749965
5.05,234.481,-0.00844895,0.0127565,0.223308,-0.794652
5.06,303.433,-0.00620111,0.00504509,0.195829,-0.82975
5.07,371.833,-0.0041463,-0.00305705,0.151119,-0.851058
5.08,436.354,-0.0024539,-0.0114315,0.0911681,-0.854426
5.09,494.14,-0.00128198,-0.0199191,0.0198649,-0.836281
5.1,541.697,-0.000758908,-0.0283236,-0.0571886,-0.794171
5.11,573.285,-0.000965807,-0.0364195,-0.133091,-0.727328
5.12,580.234,-0.00192205,-0.043967,-0.200398,-0.637247
5.13,552.552,-0.00357678,-0.0507312,-0.252284,-0.528024
5.14,486.301,-0.00581025,-0.056506,-0.283822,-0.405957
5.15,387.831,-0.00844689,-0.0611374,-0.29297,-0.278518
5.16,271.273,-0.0112789,-0.0645379,-0.280849,-0.15293
5.17,155.767,-0.0140952,-0.066691,-0.251083,-0.0347769
5.18,56.4585,-0.0167079,-0.0676405,-0.208707,0.0726496
5.19,-17.7694,-0.0189702,-0.0674727,-0.158894,0.168341
5.2,-64.839,-0.0207835,-0.0662945,-0.106006,0.253
5.21,-86.8591,-0.0220947,-0.0642151,-0.0530528,0.328278
5.22,-88.3682,-0.0228855,-0.0613334,-0.00156319,0.396173
5.23,-74.5801,-0.0231595,-0.0577317,0.0481386,0.458708
5.24,-49.6907,-0.0229299,-0.0534731,0.0963296,0.517828
5.25,-16.2354,-0.0222111,-0.0486014,0.143107,0.575388
5.26,25.0788,-0.0210175,-0.0431416,0.187633,0.633023
5.27,75.094,-0.0193688,-0.0371015,0.227635,0.691809
5.28,135.399,-0.0173016,-0.030476,0.259357,0.751786
5.29,207.175,-0.0148835,-0.0232556,0.278054,0.811494
5.3,289.993,-0.0122238,-0.0154389,0.279003,0.867745
5.31,381.163,-0.00947719,-0.00704835,0.258731,0.915829
5.32,476.122,-0.00683679,0.00185403,0.216019,0.950157
5.33,569.74,-0.00451653,0.0111559,0.152339,0.965131
5.34,657.214,-0.00272752,0.0206907,0.0716994,0.955874
5.35,733.394,-0.00165318,0.0302415,-0.0197264,0.918665
5.36,790.696,-0.00142658,0.0395495,-0.113942,0.851322
5.37,812.505,-0.00211066,0.0483276,-0.201661,0.754125
5.38,783.52,-0.0036831,0.0562812,-0.273338,0.630547
5.39,696.253,-0.0060295,0.063136,-0.321023,0.487767
5.4,558.326,-0.00895178,0.0686727,-0.340268,0.335718
5.41,392.248,-0.0121943,0.0727564,-0.331176,0.184927
5.42,227.346,-0.015483,0.0753505,-0.297987,0.0440975
5.43,87.6425,-0.0185658,0.0765092,-0.247546,-0.0814542
5.44,-13.2407,-0.0212437,0.0763524,-0.187376,-0.190085
5.45,-73.8158,-0.0233856,0.0750329,-0.124152,-0.283001
5.46,-98.9937,-0.0249272,0.0727064,-0.0627077,-0.36296
5.47,-96.9894,-0.0258591,0.0695111,-0.00563205,-0.433042
5.48,-76.4932,-0.0262073,0.0655591,0.0466835,-0.495974
5.49,-45.1162,-0.0260121,0.0609353,0.0954485,-0.554053
5.5,-7.66934,-0.0253107,0.0557003,0.142408,-0.609408
5.51,33.9413,-0.0241276,0.0498926,0.188559,-0.664195
5.52,80.6047,-0.0224761,0.0435287,0.233035,-0.720355
5.53,135.1,-0.0203721,0.0366051,0.272528,-0.778962
5.54,200.738,-0.0178538,0.0291041,0.301527,-0.839413
5.55,279.677,-0.0150043,0.0210077,0.313502,-0.898846
5.56,371.426,-0.0119644,0.0123166,0.302801,-0.95214
5.57,472.448,-0.00893243,0.00307196,0.266549,-0.992755
5.58,577.203,-0.00614478,-0.00662795,0.205578,-1.01417
5.59,679.406,-0.00384504,-0.0166224,0.124033,-1.01111
5.6,771.734,-0.00225158,-0.0266945,0.0282672,-0.979918
5.61,842.515,-0.00153198,-0.0365847,-0.0738935,-0.918283
5.62,871.032,-0.00178473,-0.0460033,-0.173321,-0.825439
5.63,841.539,-0.00302446,-0.0546458,-0.259829,-0.703074
5.64,746.441,-0.00516989,-0.0622138,-0.323647,-0.55687
5.65,596.937,-0.00804268,-0.0684489,-0.357686,-0.396442
5.66,417.583,-0.0113849,-0.0731702,-0.359655,-0.233606
5.67,237.439,-0.0148966,-0.0763014,-0.33254,-0.079378
5.68,81.8836,-0.0182841,-0.0778743,-0.283255,0.058663
5.69,-33.0926,-0.0213017,-0.0780075,-0.220417,0.177418
5.7,-103.428,-0.023777,-0.0768691,-0.152306,0.277687
5.71,-134.027,-0.0256174,-0.0746384,-0.0854817,0.36261
5.72,-132.348,-0.0268008,-0.0714774,-0.023986,0.435971
5.73,-108.052,-0.0273552,-0.0675173,0.0309119,0.501052
5.74,-70.267,-0.0273339,-0.0628569,0.0803568,0.560316
5.75,-25.825,-0.0267911,-0.057568,0.126878,0.615826
5.76,21.7318,-0.0257643,-0.0516995,0.172848,0.669804
5.77,72.5344,-0.0242697,-0.045278,0.218914,0.72468
5.78,129.502,-0.0223121,-0.0383063,0.262904,0.782434
5.79,197.033,-0.0199069,-0.0307662,0.2996,0.843532
5.8,279.228,-0.0171078,-0.0226293,0.321654,0.905957
5.81,377.727,-0.0140304,-0.0138772,0.321663,0.964823
5.82,490.137,-0.0108602,-0.00452776,0.29476,1.01302
5.83,610.29,-0.00783837,0.0053422,0.24042,1.0429
5.84,730.043,-0.00522831,0.0155849,0.162422,1.04822
5.85,840.782,-0.00327547,0.0259872,0.0673234,1.02494
5.86,929.381,-0.00217571,0.0362876,-0.0369996,0.970812
5.87,975.263,-0.00205578,0.0461931,-0.141699,0.884699
5.88,958.047,-0.00296047,0.0553929,-0.236737,0.767172
5.89,869.999,-0.00484028,0.063574,-0.311516,0.622092
5.9,717.914,-0.00754365,0.0704483,-0.357222,0.457994
5.91,525.943,-0.0108263,0.0757931,-0.369367,0.286874
5.92,324.708,-0.0143829,0.0794872,-0.34926,0.121337
5.93,143.992,-0.0178968,0.0815274,-0.303142,-0.0287996
5.94,3.87298,-0.0210891,0.0820155,-0.239954,-0.158418
5.95,-87.2124,-0.0237529,0.0811221,-0.168904,-0.267111
5.96,-132.108,-0.0257668,0.0790435,-0.0977627,-0.357773
5.97,-139.552,-0.0270899,0.0759655,-0.0319274,-0.434601
5.98,-120.139,-0.0277438,0.0720422,0.0260641,-0.501471
5.99,-84.7448,-0.027788,0.0673913,0.0765065,-0.561214
6,-42.0758,-0.0272927,0.0620995,0.121814,-0.615874
6.01,2.53998,-0.0263155,0.0562298,0.165102,-0.667484
6.02,47.8248,-0.0248891,0.0498233,0.20842,-0.718505
6.03,96.0266,-0.0230241,0.0428978,0.251252,-0.771426
6.04,151.6,-0.0207275,0.0354465,0.289785,-0.827688
6.05,219.599,-0.01803,0.0274448,0.317295,-0.886479
6.06,303.644,-0.0150156,0.0188677,0.325855,-0.944005
6.07,403.857,-0.0118384,0.00971527,0.309046,-0.993707
6.08,516.106,-0.008719,3.97552e-05,0.264487,-1.02773
6.09,632.863,-0.00591596,-0.010037,0.194677,-1.03914
6.1,744.364,-0.00368377,-0.0203235,0.105729,-1.02345
6.11,837.501,-0.00223484,-0.0305753,0.00535295,-0.978568
6.12,890.421,-0.00171618,-0.0405164,-0.0982086,-0.903816
6.13,884.934,-0.00219802,-0.0498555,-0.195954,-0.799368
6.14,811.741,-0.00366499,-0.0582976,-0.278122,-0.667576
6.15,678.887,-0.00600813,-0.0655622,-0.335499,-0.514459
6.16,508.189,-0.00902584,-0.0714134,-0.361848,-0.349873
6.17,324.9,-0.0124441,-0.0756964,-0.356,-0.185671
6.18,153.586,-0.0159568,-0.0783618,-0.321959,-0.0324494
6.19,13.6269,-0.0192741,-0.0794666,-0.267334,0.102962
6.2,-84.3767,-0.0221621,-0.0791485,-0.201007,0.218349
6.21,-139.611,-0.0244648,-0.0775868,-0.131177,0.315291
6.22,-157.295,-0.0261069,-0.0749642,-0.0641231,0.397387
6.23,-145.361,-0.0270818,-0.0714408,-0.00351263,0.468504
6.24,-113.596,-0.0274301,-0.067143,0.0497851,0.531697
6.25,-70.7111,-0.0272143,-0.0621658,0.0972828,0.589097
6.26,-23.2695,-0.0264939,-0.0565794,0.141755,0.64257
6.27,25.8672,-0.0253087,-0.0504334,0.185618,0.694353
6.28,77.5375,-0.0236762,-0.0437557,0.229328,0.747005
6.29,135.273,-0.0216031,-0.0365498,0.270357,0.80255
6.3,203.852,-0.0191097,-0.0287975,0.303112,0.86126
6.31,287.479,-0.0162579,-0.0204717,0.320074,0.920667
6.32,387.628,-0.0131734,-0.0115586,0.314088,0.975331
6.33,501.618,-0.0100513,-0.0020854,0.281009,1.01776
6.34,622.957,-0.00713725,0.0078574,0.22131,1.04035
6.35,742.758,-0.00469049,0.0181073,0.139684,1.03733
6.36,850.736,-0.00294367,0.0284395,0.0432827,1.00531
6.37,928.11,-0.00207285,0.0385856,-0.0597361,0.942781
6.38,954.019,-0.00218082,0.0482528,-0.16045,0.849331
6.39,912.319,-0.00328647,0.0571374,-0.249054,0.726355
6.4,802.353,-0.00531538,0.0649413,-0.315734,0.57862
6.41,637.879,-0.00809658,0.0714001,-0.352992,0.415125
6.42,447.635,-0.0113769,0.0763205,-0.357793,0.247548
6.43,258.631,-0.0148557,0.079611,-0.332608,0.0875482
6.44,95.91,-0.0182326,0.0812915,-0.284078,-0.0563538
6.45,-25.8462,-0.0212521,0.0814759,-0.220861,-0.180157
6.46,-100.923,-0.023731,0.0803364,-0.151435,-0.284144
6.47,-134.225,-0.0255669,0.0780622,-0.0827546,-0.371377
6.48,-134.19,-0.0267306,0.0748283,-0.0194609,-0.445842
6.49,-110.817,-0.0272482,0.0707781,0.0364585,-0.511056
6.5,-74.0179,-0.0271777,0.066021,0.0855418,-0.569548
6.51,-31.3709,-0.0265839,0.0606383,0.130086,-0.623227
6.52,12.7075,-0.0255187,0.0546892,0.172765,-0.674096
6.53,57.579,-0.0240119,0.0482122,0.215006,-0.724543
6.54,105.741,-0.0220763,0.0412229,0.255703,-0.776829
6.55,161.534,-0.0197264,0.0337143,0.290699,-0.832008
6.56,229.539,-0.0170051,0.0256647,0.313372,-0.88883
6.57,312.68,-0.0140088,0.017056,0.31642,-0.943182
6.58,410.496,-0.0109006,0.00789851,0.29441,-0.988501
6.59,518.724,-0.00790179,-0.00174399,0.245908,-1.01732
6.6,630.031,-0.00526281,-0.0117403,0.173942,-1.02327
6.61,734.709,-0.00322353,-0.0218942,0.0846894,-1.00232
6.62,818.312,-0.00197917,-0.031961,-0.0142453,-0.952551
6.63,859.137,-0.00165935,-0.0416669,-0.114631,-0.873402
6.64,839.842,-0.00231695,-0.0507249,-0.207476,-0.76551
6.65,756.389,-0.00391933,-0.0588476,-0.283282,-0.631892
6.66,618.473,-0.006342,-0.0657678,-0.333684,-0.47931
6.67,449.003,-0.00937412,-0.0712699,-0.353625,-0.317795
6.68,273.475,-0.0127423,-0.0752226,-0.342985,-0.158604
6.69,113.917,-0.0161516,-0.0775975,-0.306367,-0.0113072
6.7,-12.3604,-0.0193305,-0.0784645,-0.251323,0.11837
6.71,-97.3358,-0.0220656,-0.0779644,-0.186261,0.228964
6.72,-141.872,-0.0242191,-0.0762713,-0.118699,0.322335
6.73,-151.595,-0.0257282,-0.073558,-0.0542173,0.401958
6.74,-134.415,-0.0265927,-0.0699738,0.00413089,0.4714
6.75,-99.6169,-0.0268533,-0.0656365,0.0558769,0.533446
6.76,-55.2074,-0.0265677,-0.0606344,0.102619,0.590126
6.77,-6.95545,-0.0257884,-0.0550328,0.146861,0.643323
6.78,42.9255,-0.0245495,-0.0488768,0.190475,0.695262
6.79,95.5936,-0.0228667,-0.0421897,0.233282,0.748306
6.8,154.543,-0.0207506,-0.034972,0.27224,0.804088
6.81,224.18,-0.0182303,-0.0272055,0.301588,0.862384
6.82,308.012,-0.0153796,-0.0188674,0.314126,0.9203
6.83,406.7,-0.0123352,-0.00995276,0.303466,0.972235
6.84,517.03,-0.00929728,-0.000499627,0.266396,1.01092
6.85,632.583,-0.00650867,0.0093909,0.204058,1.02929
6.86,744.924,-0.00421875,0.0195497,0.121346,1.02208
6.87,843.869,-0.00264647,0.0297498,0.0253037,0.986161
6.88,911.033,-0.00195368,0.0397243,-0.076004,0.920022
6.89,925.597,-0.00222945,0.0491826,-0.173624,0.82338
6.9,873.962,-0.00347886,0.0578246,-0.257771,0.698068
6.91,756.237,-0.00561381,0.065359,-0.319041,0.549526
6.92,589.561,-0.00845239,0.071534,-0.350663,0.387129
6.93,400.343,-0.0117363,0.0761732,-0.350614,0.222576
6.94,216.504,-0.0151684,0.0792034,-0.322012,0.0668431
6.95,60.9525,-0.0184592,0.0806591,-0.271783,-0.0723962
6.96,-52.4127,-0.021368,0.0806617,-0.208414,-0.191932
6.97,-120.074,-0.023727,0.079383,-0.140005,-0.292497
6.98,-147.498,-0.0254467,0.0770068,-0.0730109,-0.377239
6.99,-143.409,-0.0265067,0.0736998,-0.0115649,-0.449975
7,-117.679,-0.0269371,0.0695977,0.0428009,-0.513986
7.01,-79.8107,-0.0267953,0.0648037,0.0909112,-0.571662
7.02,-36.8261,-0.0261419,0.0593946,0.135083,-0.624915
7.03,7.44228,-0.0250236,0.0534255,0.177716,-0.675806
7.04,52.7759,-0.023466,0.0469304,0.219753,-0.726684
7.05,101.831,-0.0214818,0.0399208,0.25955,-0.77958
7.06,158.813,-0.0190901,0.0323871,0.292551,-0.835145
7.07,227.879,-0.0163425,0.0243082,0.312066,-0.891671
7.08,311.263,-0.0133462,0.0156708,0.311159,-0.94469
7.09,407.817,-0.010273,0.00649372,0.285107,-0.987564
7.1,512.885,-0.00734793,-0.00314907,0.233231,-1.01309
7.11,619.157,-0.00481802,-0.0131172,0.159033,-1.01536
7.12,717.134,-0.00291449,-0.023209,0.0688034,-0.990697
7.13,792.119,-0.00182129,-0.0331776,-0.0299014,-0.937356
7.14,823.508,-0.00165624,-0.0427495,-0.128833,-0.854797
7.15,794.985,-0.00246011,-0.0516387,-0.21894,-0.743879
7.16,703.529,-0.00418766,-0.059561,-0.290831,-0.608116
7.17,561.071,-0.00670239,-0.0662559,-0.336555,-0.454761
7.18,390.783,-0.00978433,-0.0715193,-0.351787,-0.294122
7.19,216.923,-0.0131569,-0.0752345,-0.337177,-0.137291
7.2,62.1986,-0.0165289,-0.0773882,-0.29778,0.00678549
7.21,-57.8902,-0.0196381,-0.0780609,-0.241316,0.133048
7.22,-135.876,-0.0222833,-0.0773981,-0.176027,0.2406
7.23,-174.323,-0.0243386,-0.0755732,-0.109121,0.331574
7.24,-178.982,-0.0257511,-0.0727544,-0.0457667,0.409455
7.25,-158.18,-0.0265271,-0.0690851,0.0114019,0.477669
7.26,-121.138,-0.0267097,-0.0646775,0.0622619,0.538857
7.27,-75.5619,-0.0263555,-0.059616,0.108583,0.595005
7.28,-26.7109,-0.0255136,-0.0539621,0.152795,0.648053
7.29,23.7353,-0.0242143,-0.0477571,0.196458,0.700266
7.3,77.3179,-0.0224715,-0.0410203,0.238935,0.75392
7.31,137.699,-0.0202976,-0.0337486,0.276729,0.810379
7.32,209.2,-0.0177281,-0.0259222,0.303792,0.869011
7.33,294.919,-0.0148464,-0.01752,0.312972,0.926489
7.34,394.91,-0.0117993,-0.00854264,0.298313,0.976906
7.35,505.417,-0.00879487,0.000962512,0.257275,1.01297
7.36,619.761,-0.00607822,0.010884,0.19163,1.02784
7.37,729.536,-0.00389513,0.0210434,0.106645,1.01662
7.38,824.097,-0.00245647,0.0312074,0.00951493,0.976433
7.39,884.379,-0.00191349,0.0411049,-0.0915925,0.905929
7.4,890.808,-0.00234311,0.0504436,-0.187574,0.80503
7.41,830.883,-0.00373681,0.0589234,-0.268603,0.676051
7.42,706.316,-0.00599207,0.066257,-0.325558,0.525098
7.43,536.285,-0.00891421,0.0722022,-0.352307,0.362019
7.44,346.729,-0.012237,0.0765974,-0.347663,0.198589
7.45,166.974,-0.0156623,0.0793864,-0.315391,0.0453399
7.46,18.369,-0.0189067,0.0806183,-0.262779,-0.0907363
7.47,-86.4563,-0.02174,0.080424,-0.198321,-0.207107
7.48,-146.481,-0.0240066,0.0789786,-0.129916,-0.304961
7.49,-167.603,-0.0256282,0.0764637,-0.0636751,-0.387626
7.5,-158.788,-0.0265933,0.0730412,-0.00332833,-0.458872
7.51,-129.935,-0.0269371,0.0688412,0.0499899,-0.521835
7.52,-90.3008,-0.0267185,0.0639623,0.0974027,-0.578792
7.53,-46.4361,-0.0259963,0.0584774,0.141327,-0.631654
7.54,-1.62032,-0.0248133,0.0524381,0.18401,-0.68254
7.55,44.4372,-0.0231923,0.0458747,0.226029,-0.733798
7.56,94.7085,-0.0211451,0.0387949,0.265266,-0.787302
7.57,153.494,-0.0186942,0.0311863,0.296745,-0.843382
7.58,224.766,-0.015899,0.0230276,0.313589,-0.8999
7.59,310.296,-0.0128767,0.0143087,0.309052,-0.951991
7.6,408.367,-0.00980886,0.00505577,0.278957,-0.992816
7.61,513.892,-0.00692655,-0.00464731,0.223305,-1.01526
7.62,619.313,-0.00447708,-0.0146501,0.146125,-1.01375
7.63,715.043,-0.00268642,-0.0247427,0.053976,-0.984888
7.64,784.686,-0.00172969,-0.0346728,-0.0454683,-0.927151
7.65,808.381,-0.00171391,-0.0441638,-0.14381,-0.840105
7.66,770.528,-0.00266738,-0.0529282,-0.231856,-0.724954
7.67,670.824,-0.00453091,-0.0606827,-0.300249,-0.585744
7.68,522.765,-0.00715374,-0.0671725,-0.341449,-0.430356
7.69,350.112,-0.0103043,-0.0722048,-0.351864,-0.269455
7.7,177.712,-0.0137003,-0.0756786,-0.332904,-0.113975
7.71,27.4093,-0.0170517,-0.0775964,-0.290213,0.0276315
7.72,-86.622,-0.0201035,-0.0780514,-0.231749,0.150989
7.73,-158.244,-0.0226658,-0.0771965,-0.165703,0.255776
7.74,-190.985,-0.0246246,-0.0752064,-0.0990253,0.344466
7.75,-191.003,-0.0259377,-0.0722465,-0.0365121,0.420626
7.76,-166.924,-0.0266188,-0.0684557,0.0196205,0.487592
7.77,-127.879,-0.026715,-0.0639415,0.06962,0.547878
7.78,-81.2988,-0.026283,-0.0587843,0.115473,0.603426
7.79,-31.9091,-0.0253691,-0.0530424,0.159589,0.656223
7.8,19.1707,-0.0240006,-0.0467536,0.203264,0.708582
7.81,73.9102,-0.0221893,-0.0399334,0.245429,0.762711
7.82,136.188,-0.0199494,-0.0325753,0.28212,0.819728
7.83,210.277,-0.0173219,-0.0246578,0.306967,0.878605
7.84,298.914,-0.0143997,-0.0161612,0.312814,0.935564
7.85,401.54,-0.0113402,-0.00709193,0.2941,0.984361
7.86,513.826,-0.00835967,0.00249357,0.248943,1.01763
7.87,628.744,-0.00570654,0.0124729,0.179762,1.02878
7.88,737.687,-0.00362375,0.0226579,0.0922376,1.01321
7.89,829.121,-0.00231457,0.0328077,-0.00623938,0.968359
7.9,883.513,-0.00191978,0.0426466,-0.107353,0.893003
7.91,880.783,-0.00250386,0.0518796,-0.201845,0.78737
7.92,810.834,-0.00404419,0.0602064,-0.27982,0.654239
7.93,677.783,-0.0064231,0.0673436,-0.332447,0.500403
7.94,503.028,-0.00943238,0.0730587,-0.354231,0.336193
7.95,313.195,-0.012797,0.077205,-0.344819,0.173457
7.96,136.701,-0.0162173,0.0797435,-0.308689,0.0223447
7.97,-5.39996,-0.0194154,0.0807387,-0.253472,-0.110847
7.98,-102.892,-0.0221712,0.0803314,-0.187733,-0.224232
7.99,-156.168,-0.0243414,0.0787008,-0.119171,-0.319476
8,-171.73,-0.0258592,0.0760274,-0.0535712,-0.400101
8.01,-158.859,-0.0267223,0.0724689,0.00573647,-0.469847
8.02,-127.552,-0.0269718,0.0681504,0.0580153,-0.531714
8.03,-86.7556,-0.0266682,0.0631662,0.104689,-0.587883
8.04,-42.5641,-0.025869,0.0575855,0.148275,-0.640266
8.05,2.32801,-0.0246142,0.0514569,0.190873,-0.691043
8.06,48.7324,-0.0229234,0.044807,0.232699,-0.74256
8.07,99.9575,-0.0208085,0.03764,0.271164,-0.796529
8.08,160.411,-0.0182957,0.0299408,0.300883,-0.852942
8.09,233.879,-0.0154523,0.0216882,0.314814,-0.909218
8.1,321.664,-0.0124057,0.0128758,0.30643,-0.960082
8.11,421.475,-0.0093473,0.00353782,0.272135,-0.998496
8.12,527.775,-0.0065136,-0.00623149,0.212633,-1.01747
8.13,632.601,-0.00415148,-0.016271,0.132493,-1.01175
8.14,725.833,-0.00248082,-0.0263625,0.0385449,-0.97831
8.15,789.458,-0.00166696,-0.0362484,-0.0614193,-0.915857
8.16,804.297,-0.00180514,-0.0456495,-0.158866,-0.824131
8.17,756.505,-0.00291031,-0.0542773,-0.244504,-0.704707
8.18,648.292,-0.00490872,-0.0618513,-0.30909,-0.56219
8.19,495.066,-0.00763546,-0.068124,-0.345566,-0.405024
8.2,321.045,-0.0108481,-0.072915,-0.351104,-0.244135
8.21,150.701,-0.0142597,-0.0761396,-0.32788,-0.0902525
8.22,5.79448,-0.0175828,-0.0778161,-0.282047,0.0487502
8.23,-101.107,-0.0205708,-0.0780499,-0.221746,0.169176
8.24,-165.829,-0.0230451,-0.0770001,-0.155076,0.27125
8.25,-192.58,-0.0249037,-0.0748418,-0.0887111,0.357735
8.26,-187.826,-0.0261147,-0.0717374,-0.0270602,0.432247
8.27,-160.521,-0.0266987,-0.067821,0.0280691,0.498013
8.28,-119.58,-0.0267063,-0.0631954,0.0772681,0.557424
8.29,-72.1386,-0.0261937,-0.0579374,0.122699,0.612387
8.3,-22.3719,-0.0252048,-0.0521022,0.166709,0.664939
8.31,29.161,-0.0237638,-0.0457242,0.210299,0.717429
8.32,84.8305,-0.0218815,-0.0388153,0.251958,0.771975
8.33,148.718,-0.0195743,-0.0313658,0.287274,0.829426
8.34,225.006,-0.0168901,-0.0233532,0.309605,0.888342
8.35,316.033,-0.0139313,-0.01476,0.311864,0.944502
8.36,420.64,-0.010866,-0.00559895,0.288949,0.991355
8.37,533.983,-0.00791787,0.00406377,0.239662,1.02152
8.38,648.695,-0.00533742,0.0140948,0.167054,1.02865
8.39,756.006,-0.00336357,0.0242961,0.0771862,1.00851
8.4,843.25,-0.00219105,0.03442,-0.0223619,0.958772
8.41,889.467,-0.00194928,0.0441864,-0.123132,0.878456
8.42,876.408,-0.00268958,0.0532982,-0.215701,0.768074
8.43,795.289,-0.00437435,0.061456,-0.29021,0.631008
8.44,653.767,-0.00687067,0.068382,-0.33819,0.474674
8.45,474.718,-0.00995738,0.0738551,-0.354886,0.309831
8.46,285.445,-0.0133522,0.0777451,-0.340791,0.148274
8.47,113.431,-0.0167557,0.0800302,-0.301032,-0.000342149
8.48,-21.9984,-0.0198971,0.0807896,-0.243542,-0.13043
8.49,-112.145,-0.0225679,0.0801732,-0.176848,-0.240763
8.5,-158.809,-0.0246371,0.0783627,-0.108405,-0.333427
8.51,-169.119,-0.0260496,0.0755363,-0.0436327,-0.412084
8.52,-152.629,-0.0268113,0.071847,0.0145532,-0.4804
8.53,-119.324,-0.0269681,0.0674145,0.0658064,-0.54123
8.54,-77.7334,-0.0265817,0.0623288,0.111814,-0.596662
8.55,-33.4684,-0.0257075,0.0566559,0.155137,-0.648627
8.56,11.3763,-0.0243818,0.0504407,0.197668,-0.69936
8.57,58.1014,-0.0226222,0.0437066,0.239219,-0.751174
8.58,110.307,-0.0204408,0.036454,0.276728,-0.805585
8.59,172.439,-0.0178688,0.028666,0.304435,-0.862222
8.6,248.025,-0.0149819,0.0203218,0.315211,-0.918056
8.61,337.837,-0.0119182,0.01142,0.302839,-0.967439
8.62,439.035,-0.00887808,0.00200317,0.264356,-1.0032
8.63,545.649,-0.00610232,-0.00782377,0.201158,-1.01852
8.64,649.365,-0.00383601,-0.0178896,0.118295,-1.00852
8.65,739.454,-0.00229194,-0.0279683,0.0228191,-0.970477
8.66,796.895,-0.00162512,-0.0377977,-0.07736,-0.903281
8.67,802.037,-0.00191859,-0.0470961,-0.173586,-0.806931
8.68,744.024,-0.00317365,-0.0555751,-0.256464,-0.683351
8.69,626.873,-0.00530176,-0.0629571,-0.316957,-0.5378
8.7,468.749,-0.00812418,-0.0690031,-0.348543,-0.379227
8.71,293.607,-0.0113886,-0.0735466,-0.349207,-0.218748
8.72,126.388,-0.0148048,-0.0765194,-0.321864,-0.0667934
8.73,-12.962,-0.0180893,-0.0779556,-0.273142,0.0693809
8.74,-112.703,-0.0210051,-0.0779718,-0.211291,0.186769
8.75,-170.731,-0.0233856,-0.0767321,-0.144269,0.286117
8.76,-191.67,-0.0251409,-0.0744114,-0.0784282,0.370433
8.77,-182.455,-0.0262489,-0.0711683,-0.0177735,0.44334
8.78,-152.271,-0.0267367,-0.0671317,0.0363006,0.507943
8.79,-109.777,-0.0266573,-0.0623998,0.0847115,0.566511
8.8,-61.7326,-0.026066,-0.0570458,0.129757,0.620934
8.81,-11.7327,-0.0250039,-0.0511216,0.173673,0.673303
8.82,40.2064,-0.0234921,-0.0446582,0.217123,0.725987
8.83,96.8259,-0.0215406,-0.0376638,0.258136,0.780975
8.84,162.356,-0.0191692,-0.0301258,0.291868,0.838816
8.85,240.828,-0.016433,-0.0220211,0.311457,0.897636
8.86,334.113,-0.0134445,-0.0133352,0.309965,0.952784
8.87,440.437,-0.0103819,-0.00408807,0.282813,0.997453
8.88,554.46,-0.00747566,0.00564401,0.229512,1.02431
8.89,668.534,-0.00497682,0.0157168,0.153699,1.02731
8.9,773.721,-0.00311922,0.0259231,0.0617653,1.00256
8.91,855.375,-0.00208824,0.0360089,-0.0385631,0.94801
8.92,893.117,-0.00200167,0.0456909,-0.138678,0.862834
8.93,869.565,-0.00289734,0.0546705,-0.22902,0.747886
8.94,778.016,-0.0047227,0.0626496,-0.299802,0.607156
8.95,628.772,-0.00732983,0.069357,-0.342993,0.448686
8.96,445.962,-0.0104855,0.074584,-0.354622,0.283603
8.97,257.684,-0.0139015,0.0782171,-0.335991,0.123543
8.98,90.5629,-0.0172801,0.0802517,-0.292823,-0.0223964
8.99,-38.1752,-0.0203585,0.0807806,-0.233301,-0.149326
9,-121.239,-0.02294,0.0799614,-0.165868,-0.256649
9.01,-161.578,-0.0249062,0.0779773,-0.0977002,-0.346828
9.02,-167.038,-0.026213,0.0750038,-0.0338479,-0.423609
9.03,-147.28,-0.0268742,0.0711885,0.0231942,-0.490563
9.04,-112.218,-0.02694,0.0666464,0.0734553,-0.5504
9.05,-69.9666,-0.0264723,0.061463,0.118855,-0.605138
9.06,-25.6306,-0.025524,0.0557009,0.161954,-0.656738
9.07,19.2856,-0.0241282,0.049402,0.204398,-0.707484
9.08,66.5303,-0.0223003,0.0425858,0.245574,-0.759634
9.09,119.944,-0.0200538,0.0352495,0.281952,-0.814474
9.1,183.953,-0.0174253,0.0273742,0.307437,-0.871247
9.11,261.76,-0.0144996,0.0189408,0.314877,-0.926478
9.12,353.583,-0.0114251,0.00995317,0.298435,-0.974175
9.13,456.026,-0.00841075,0.000462785,0.255815,-1.00709
9.14,562.705,-0.00570052,-0.00941462,0.189084,-1.01864
9.15,665.005,-0.00353655,-0.019498,0.103723,-1.0043
9.16,751.21,-0.00212374,-0.0295546,0.00696892,-0.961672
9.17,801.325,-0.00160635,-0.0393179,-0.0931664,-0.889814
9.18,796.847,-0.00205499,-0.0485044,-0.187891,-0.78895
9.19,728.847,-0.00345715,-0.0568262,-0.267764,-0.661447
9.2,603.854,-0.00570962,-0.0640098,-0.323992,-0.513168
9.21,441.262,-0.00862039,-0.0698255,-0.350675,-0.353568
9.22,266.035,-0.0119285,-0.0741212,-0.346581,-0.193821
9.23,102.357,-0.0153417,-0.0768452,-0.315334,-0.0439968
9.24,-31.3299,-0.0185817,-0.0780465,-0.263976,0.0892806
9.25,-124.34,-0.0214215,-0.0778517,-0.20081,0.203677
9.26,-176.166,-0.0237069,-0.076429,-0.133608,0.300407
9.27,-191.737,-0.0253594,-0.073952,-0.0683876,0.38268
9.28,-178.527,-0.0263661,-0.0705752,-0.00874271,0.454089
9.29,-145.836,-0.02676,-0.0664223,0.0443322,0.517604
9.3,-102.041,-0.0265957,-0.0615873,0.0920498,0.575392
9.31,-53.5048,-0.0259273,-0.0561397,0.136799,0.629342
9.32,-3.2369,-0.0247925,-0.0501282,0.180658,0.681605
9.33,49.2498,-0.0232099,-0.0435803,0.223924,0.734545
9.34,107.03,-0.0211895,-0.0365007,0.264161,0.790002
9.35,174.411,-0.018755,-0.0288742,0.296119,0.848191
9.36,255.215,-0.0159693,-0.0206774,0.312775,0.906803
9.37,350.802,-0.0129556,-0.0118998,0.307409,0.960772
9.38,458.783,-0.00990164,-0.00256879,0.276012,1.00308
9.39,573.348,-0.00704357,0.00722876,0.218794,1.02649
9.4,686.587,-0.00463225,0.0173379,0.139944,1.02528
9.41,789.252,-0.00289552,0.0275428,0.0461376,0.995884
9.42,865.863,-0.00200903,0.0375836,-0.0547446,0.936448
9.43,894.323,-0.00207849,0.0471736,-0.153961,0.846422
9.44,859.648,-0.00312805,0.056013,-0.241817,0.727003
9.45,757.869,-0.00509002,0.0638062,-0.308649,0.582808
9.46,601.145,-0.00780166,0.0702893,-0.346948,0.42251
9.47,415.972,-0.0110185,0.0752671,-0.353532,0.257492
9.48,229.468,-0.0144477,0.078643,-0.330527,0.0991833
9.49,67.5851,-0.0177943,0.0804295,-0.284189,-0.043923
9.5,-54.3471,-0.0208044,0.0807322,-0.222879,-0.167659
9.51,-130.206,-0.0232936,0.0797153,-0.15491,-0.272025
9.52,-164.442,-0.0251561,0.0775629,-0.087166,-0.359807
9.53,-165.234,-0.026358,0.0744467,-0.0243067,-0.434804
9.54,-142.415,-0.0269207,0.0705093,0.0315918,-0.500471
9.55,-105.785,-0.0268977,0.0658603,0.0809181,-0.559374
9.56,-62.987,-0.0263505,0.0605815,0.125789,-0.613478
9.57,-18.5852,-0.0253296,0.0547321,0.168724,-0.664788
9.58,26.4878,-0.0238644,0.0483503,0.211082,-0.715623
9.59,74.4034,-0.0219688,0.0414522,0.251808,-0.76816
9.6,129.2,-0.0196582,0.0340318,0.28691,-0.823427
9.61,195.233,-0.0169753,0.0260688,0.309995,-0.88026
9.62,275.336,-0.0140144,0.0175461,0.313952,-0.934744
9.63,369.154,-0.0109344,0.00847357,0.293384,-0.980578
9.64,472.74,-0.00795181,-0.0010878,0.246682,-1.01049
9.65,579.342,-0.00531308,-0.0110115,0.176557,-1.01816
9.66,679.987,-0.00325645,-0.0211072,0.0888743,-0.999436
9.67,762.017,-0.00197841,-0.0311353,-0.00896997,-0.952186
9.68,804.596,-0.0016122,-0.0408259,-0.108856,-0.875659
9.69,790.293,-0.00221584,-0.0498939,-0.201848,-0.770294
9.7,712.306,-0.0037627,-0.0580518,-0.278492,-0.638978
9.71,579.294,-0.00613494,-0.065031,-0.330303,-0.488192
9.72,413.058,-0.00912771,-0.070612,-0.352021,-0.327807
9.73,238.546,-0.0124721,-0.0746577,-0.343232,-0.16903
9.74,78.3357,-0.0158751,-0.0771331,-0.308256,-0.0215244
9.75,-49.1984,-0.0190645,-0.0781018,-0.25445,0.108789
9.76,-135.58,-0.0218239,-0.0776994,-0.190162,0.220202
9.77,-181.147,-0.0240115,-0.0760972,-0.122934,0.314378
9.78,-191.55,-0.0255603,-0.0734673,-0.0584377,0.39468
9.79,-174.587,-0.0264661,-0.0699595,0.000151517,0.464651
9.8,-139.592,-0.026767,-0.0656926,0.0522348,0.52712
9.81,-94.6658,-0.0265191,-0.0607561,0.0992991,0.584166
9.82,-45.7306,-0.0257745,-0.0552162,0.14379,0.637691
9.83,4.79339,-0.0245677,-0.0491183,0.187593,0.689905
9.84,57.8821,-0.0229148,-0.0424863,0.230614,0.743152
9.85,116.906,-0.0208264,-0.0353213,0.269947,0.799086
9.86,186.223,-0.0183306,-0.0276057,0.299959,0.85757
9.87,269.393,-0.015499,-0.0193167,0.313514,0.915844
9.88,367.229,-0.012465,-0.0104481,0.304172,0.968451
9.89,476.726,-0.00942585,-0.00103551,0.268535,1.00821
9.9,591.657,-0.00662257,0.00882339,0.207511,1.02802
9.91,703.871,-0.00430474,0.0189631,0.125795,1.02251
9.92,803.745,-0.0026935,0.0291598,0.0303207,0.988416
9.93,873.812,-0.00195428,0.0391481,-0.0709054,0.924138
9.94,893.316,-0.00218057,0.0486384,-0.16897,0.829273
9.95,847.614,-0.00338247,0.0573304,-0.254105,0.705519
9.96,735.422,-0.00547714,0.0649312,-0.316818,0.558108
9.97,572.666,-0.00828748,0.0711855,-0.350136,0.396253
9.98,385.428,-0.0115585,0.0759119,-0.351746,0.231599
9.99,201.805,-0.0149938,0.0790314,-0.324515,0.0752396
10,45.3731,-0.0183024,0.0805728,-0.275215,-0.0649393


==> results/FSI2/GCE2/Full_solve/J51e-2-full.csv <==
"Time","p (stats)","u (0) (stats)","u (1) (stats)","v (0) (stats)","v (1) (stats)"
0.01,-2.860203e+05,0.000000e+00,0.000000e+00,1.426046e-01,-4.762308e-04
0.02,9.336591e+04,9.506971e-04,-3.174872e-06,1.138063e-01,-5.433982e-04
0.03,-6.897759e+02,2.026305e-03,-7.855817e-06,5.723951e-02,-6.216234e-04
0.04,-4.729047e+02,2.766438e-03,-1.356029e-05,-2.839976e-02,-7.199396e-04
0.05,-3.976687e+02,2.823817e-03,-2.026138e-05,-1.055025e-01,-8.236589e-04
0.06,-4.173345e+02,2.139593e-03,-2.798613e-05,-1.412917e-01,-9.123495e-04
0.07,-4.691674e+02,9.695741e-04,-3.664338e-05,-1.293333e-01,-9.597736e-04
0.08,-5.118409e+02,-2.826542e-04,-4.592762e-05,-8.270341e-02,-9.572592e-04
0.09,-5.333300e+02,-1.251420e-03,-5.540409e-05,-1.855636e-02,-9.346486e-04
0.1,-5.265830e+02,-1.698051e-03,-6.479391e-05,4.680219e-02,-9.623516e-04
0.11,-4.800018e+02,-1.534913e-03,-7.433952e-05,9.636652e-02,-1.122231e-03
0.12,-3.943895e+02,-8.380904e-04,-8.500294e-05,1.153214e-01,-1.458082e-03
0.13,-2.918422e+02,1.629931e-04,-9.827795e-05,9.799465e-02,-1.939294e-03
0.14,-2.035173e+02,1.149985e-03,-1.156316e-04,5.132311e-02,-2.471427e-03
0.15,-1.514179e+02,1.821137e-03,-1.378923e-04,-8.369910e-03,-2.950266e-03
0.16,-1.418405e+02,1.989054e-03,-1.649810e-04,-6.218854e-02,-3.312129e-03
0.17,-1.690744e+02,1.630437e-03,-1.960914e-04,-9.480683e-02,-3.542565e-03
0.18,-2.202995e+02,8.788521e-04,-2.300786e-04,-9.812804e-02,-3.653638e-03
0.19,-2.778688e+02,-2.586304e-05,-2.657653e-04,-7.269586e-02,-3.662230e-03
0.2,-3.219642e+02,-8.120738e-04,-3.020757e-04,-2.723908e-02,-3.583809e-03
0.21,-3.360708e+02,-1.255738e-03,-3.380713e-04,2.383399e-02,-3.435172e-03
0.22,-3.134333e+02,-1.244733e-03,-3.729709e-04,6.486688e-02,-3.239118e-03
0.23,-2.602007e+02,-8.086185e-04,-4.061983e-04,8.399463e-02,-3.031136e-03
0.24,-1.927478e+02,-1.032829e-04,-4.374816e-04,7.676405e-02,-2.865155e-03
0.25,-1.307104e+02,6.435894e-04,-4.670105e-04,4.697373e-02,-2.807467e-03
0.26,-8.984787e+01,1.205705e-03,-4.955698e-04,4.805283e-03,-2.910783e-03
0.27,-7.806071e+01,1.425112e-03,-5.244949e-04,-3.666800e-02,-3.179139e-03
0.28,-9.486392e+01,1.253794e-03,-5.553308e-04,-6.535519e-02,-3.550960e-03
0.29,-1.325479e+02,7.609873e-04,-5.892825e-04,-7.345996e-02,-3.920020e-03
0.3,-1.780205e+02,1.069851e-04,-6.267332e-04,-5.953775e-02,-4.183627e-03
0.31,-2.159680e+02,-5.079339e-04,-6.671076e-04,-2.875893e-02,-4.285519e-03
0.32,-2.333862e+02,-9.046331e-04,-7.091358e-04,8.823634e-03,-4.229139e-03
0.33,-2.241082e+02,-9.780420e-04,-7.513395e-04,4.155404e-02,-4.062914e-03
0.34,-1.909049e+02,-7.254847e-04,-7.924935e-04,5.988260e-02,-3.853514e-03
0.35,-1.441767e+02,-2.420816e-04,-8.319016e-04,5.918540e-02,-3.658309e-03
0.36,-9.785414e+01,3.136221e-04,-8.694264e-04,4.080897e-02,-3.500535e-03
0.37,-6.454522e+01,7.709165e-04,-9.052715e-04,1.121677e-02,-3.353968e-03
0.38,-5.194703e+01,9.981265e-04,-9.395797e-04,-2.025602e-02,-3.149174e-03
0.39,-6.142130e+01,9.388229e-04,-9.720103e-04,-4.425546e-02,-2.805527e-03
0.4,-8.833549e+01,6.240187e-04,-1.001524e-03,-5.408256e-02,-2.273078e-03
0.41,-1.235063e+02,1.585336e-04,-1.026516e-03,-4.751829e-02,-1.555875e-03
0.42,-1.556146e+02,-3.134168e-04,-1.045219e-03,-2.731820e-02,-6.999928e-04
0.43,-1.744769e+02,-6.528549e-04,-1.056120e-03,-2.096093e-04,2.434667e-04
0.44,-1.743047e+02,-7.673983e-04,-1.058130e-03,2.532060e-02,1.253015e-03
0.45,-1.555809e+02,-6.367755e-04,-1.050447e-03,4.171721e-02,2.348330e-03
0.46,-1.246365e+02,-3.151199e-04,-1.032230e-03,4.461297e-02,3.577429e-03
0.47,-9.112991e+01,8.951850e-05,-1.002309e-03,3.393897e-02,4.990668e-03
0.48,-6.462161e+01,4.506578e-04,-9.590636e-04,1.364707e-02,6.612888e-03
0.49,-5.168730e+01,6.620180e-04,-9.005627e-04,-9.721781e-03,8.420536e-03
0.5,-5.442318e+01,6.676595e-04,-8.249255e-04,-2.909580e-02,1.033046e-02
0.51,-7.032630e+01,4.755680e-04,-7.308433e-04,-3.894588e-02,1.220927e-02
0.52,-9.322312e+01,1.518983e-04,-6.180875e-04,-3.682087e-02,1.390316e-02
0.53,-1.149790e+02,-2.014641e-04,-4.878145e-04,-2.394135e-02,1.528196e-02
0.54,-1.278499e+02,-4.788606e-04,-3.425105e-04,-4.687324e-03,1.627543e-02
0.55,-1.269005e+02,-6.025749e-04,-1.855730e-04,1.486112e-02,1.688690e-02
0.56,-1.115662e+02,-5.447388e-04,-2.068115e-05,2.885550e-02,1.718553e-02
0.57,-8.568803e+01,-3.330902e-04,1.488530e-04,3.344266e-02,1.728845e-02
0.58,-5.602320e+01,-3.958959e-05,3.206207e-04,2.780365e-02,1.733983e-02
0.59,-2.990859e+01,2.436016e-04,4.934755e-04,1.420045e-02,1.748262e-02
0.6,-1.301472e+01,4.326683e-04,6.676445e-04,-2.890984e-03,1.781766e-02
0.61,-7.890609e+00,4.764173e-04,8.444852e-04,-1.822468e-02,1.835792e-02
0.62,-1.355570e+01,3.695025e-04,1.025818e-03,-2.735535e-02,1.900346e-02
0.63,-2.600283e+01,1.514952e-04,1.212952e-03,-2.789643e-02,1.955660e-02
0.64,-3.943168e+01,-1.071500e-04,1.405708e-03,-2.012808e-02,1.977886e-02
0.65,-4.797605e+01,-3.275523e-04,1.601819e-03,-6.795813e-03,1.946477e-02
0.66,-4.749022e+01,-4.463252e-04,1.796954e-03,7.826293e-03,1.850154e-02
0.67,-3.682553e+01,-4.337408e-04,1.985343e-03,1.930145e-02,1.689691e-02
0.68,-1.809639e+01,-3.008697e-04,2.160785e-03,2.437933e-02,1.477527e-02
0.69,4.137910e+00,-9.405040e-05,2.317768e-03,2.190409e-02,1.234711e-02
0.7,2.439995e+01,1.209166e-04,2.452409e-03,1.303085e-02,9.856325e-03
0.71,3.810425e+01,2.794447e-04,2.562999e-03,7.414958e-04,7.513437e-03
0.72,4.271051e+01,3.372307e-04,2.649951e-03,-1.114021e-02,5.434062e-03
0.73,3.839843e+01,2.822246e-04,2.715163e-03,-1.911527e-02,3.608724e-03
0.74,2.778947e+01,1.364541e-04,2.760958e-03,-2.101869e-02,1.920103e-03
0.75,1.510544e+01,-5.226071e-05,2.789024e-03,-1.659342e-02,2.003143e-04
0.76,4.896226e+00,-2.257884e-04,2.799714e-03,-7.478345e-03,-1.699072e-03
0.77,6.957407e-01,-3.334867e-04,2.791951e-03,3.370640e-03,-3.852944e-03
0.78,3.981001e+00,-3.469151e-04,2.763677e-03,1.263348e-02,-6.238622e-03
0.79,1.380727e+01,-2.671681e-04,2.712661e-03,1.764393e-02,-8.741432e-03
0.8,2.722377e+01,-1.229595e-04,2.637380e-03,1.715277e-02,-1.118244e-02
0.81,4.032332e+01,3.946179e-05,2.537736e-03,1.161738e-02,-1.336159e-02
0.82,4.950006e+01,1.710514e-04,2.415445e-03,2.963943e-03,-1.510792e-02
0.83,5.251356e+01,2.346742e-04,2.273961e-03,-6.067500e-03,-1.632447e-02
0.84,4.905069e+01,2.154318e-04,2.117970e-03,-1.277546e-02,-1.701213e-02
0.85,4.069266e+01,1.238480e-04,1.952559e-03,-1.529047e-02,-1.726121e-02
0.86,3.036415e+01,-8.616415e-06,1.782347e-03,-1.308549e-02,-1.721346e-02
0.87,2.142912e+01,-1.400078e-04,1.610854e-03,-7.067091e-03,-1.700980e-02
0.88,1.669379e+01,-2.309189e-04,1.440291e-03,7.650784e-04,-1.674484e-02
0.89,1.756429e+01,-2.561221e-04,1.271804e-03,7.972439e-03,-1.644235e-02
0.9,2.375298e+01,-2.113736e-04,1.106026e-03,1.243285e-02,-1.605584e-02
0.91,3.326063e+01,-1.135717e-04,9.437278e-04,1.295985e-02,-1.548972e-02
0.92,4.225457e+01,5.427910e-06,7.863636e-04,9.604514e-03,-1.463284e-02
0.93,5.261216e+01,1.091245e-04,6.363565e-04,3.566211e-03,-1.339578e-02
0.94,5.441662e+01,1.674648e-04,4.970490e-04,-3.223261e-03,-1.174178e-02
0.95,5.356314e+01,1.654232e-04,3.723346e-04,-8.715916e-03,-9.703100e-03
0.96,4.837650e+01,1.066365e-04,2.660758e-04,-1.135521e-02,-7.375646e-03
0.97,4.117962e+01,1.133954e-05,1.814852e-04,-1.051144e-02,-4.893511e-03
0.98,3.443118e+01,-9.050241e-05,1.206650e-04,-6.621550e-03,-2.392100e-03
0.99,3.019631e+01,-1.685934e-04,8.444421e-05,-1.005267e-03,2.669325e-05
1,3.037562e+01,-2.013255e-04,7.254858e-05,4.574106e-03,2.316095e-03
1.01,3.401107e+01,-1.817422e-04,8.402401e-05,8.461392e-03,4.488027e-03
1.02,4.076094e+01,-1.188051e-04,1.177693e-04,9.597933e-03,6.599474e-03
1.03,4.834930e+01,-3.383985e-05,1.730143e-04,7.803841e-03,8.726693e-03
1.04,5.404510e+01,4.650750e-05,2.496072e-04,3.780721e-03,1.093286e-02
1.05,5.909496e+01,9.849475e-05,3.480239e-04,-1.149174e-03,1.323666e-02
1.06,5.796054e+01,1.081627e-04,4.690739e-04,-5.466681e-03,1.559186e-02
1.07,5.498862e+01,7.494078e-05,6.133696e-04,-7.919305e-03,1.788556e-02
1.08,4.993420e+01,1.107145e-05,7.807052e-04,-7.876337e-03,1.995911e-02
1.09,4.478258e+01,-6.272724e-05,9.695446e-04,-5.484243e-03,2.164553e-02
1.1,4.123491e+01,-1.238884e-04,1.176795e-03,-1.582941e-03,2.281060e-02
1.11,4.042363e+01,-1.548284e-04,1.397949e-03,2.580720e-03,2.338399e-02
1.12,4.259624e+01,-1.479370e-04,1.627560e-03,5.746687e-03,2.337198e-02
1.13,4.708405e+01,-1.073285e-04,1.859910e-03,7.018447e-03,2.284972e-02
1.14,5.255331e+01,-4.700277e-05,2.089692e-03,6.110137e-03,2.193670e-02
1.15,5.744295e+01,1.384007e-05,2.312530e-03,3.397675e-03,2.076190e-02
1.16,6.044496e+01,5.677218e-05,2.525222e-03,-2.290914e-04,1.942746e-02
1.17,6.087510e+01,6.955561e-05,2.725636e-03,-3.657250e-03,1.798107e-02
1.18,5.883730e+01,4.943509e-05,2.912315e-03,-5.891011e-03,1.640636e-02
1.19,5.514643e+01,3.454837e-06,3.083917e-03,-6.339181e-03,1.463492e-02
1.2,5.105372e+01,-5.413312e-05,3.238683e-03,-4.968490e-03,1.257614e-02
1.21,4.785709e+01,-1.064524e-04,3.374113e-03,-2.284125e-03,1.015413e-02
1.22,4.651579e+01,-1.391196e-04,3.486951e-03,8.487270e-04,7.339206e-03
1.23,4.737995e+01,-1.443505e-04,3.573491e-03,3.481478e-03,4.164672e-03
1.24,5.011880e+01,-1.228843e-04,3.630103e-03,4.869093e-03,7.252597e-04
1.25,5.385500e+01,-8.326829e-05,3.653808e-03,4.680607e-03,-2.841178e-03
1.26,5.745888e+01,-3.885889e-05,3.642769e-03,3.074468e-03,-6.383029e-03
1.27,5.990071e+01,-3.559309e-06,3.596535e-03,6.240678e-04,-9.767149e-03
1.28,6.055389e+01,1.236767e-05,3.516010e-03,-1.875706e-03,-1.290476e-02
1.29,5.935557e+01,5.171960e-06,3.403136e-03,-3.657058e-03,-1.576278e-02
1.3,5.679432e+01,-2.160699e-05,3.260427e-03,-4.206797e-03,-1.835725e-02
1.31,5.438629e+01,-5.857863e-05,3.090475e-03,-3.407049e-03,-2.073172e-02
1.32,5.030430e+01,-9.361617e-05,2.895613e-03,-1.549504e-03,-2.292883e-02
1.33,5.006444e+01,-1.156254e-04,2.677800e-03,7.685085e-04,-2.496499e-02
1.34,5.017032e+01,-1.178384e-04,2.438763e-03,2.840325e-03,-2.681603e-02
1.35,5.198904e+01,-9.964056e-05,2.180310e-03,4.064411e-03,-2.841709e-02
1.36,5.472804e+01,-6.647853e-05,1.904712e-03,4.118334e-03,-2.967538e-02
1.37,5.756783e+01,-2.796897e-05,1.615010e-03,3.039782e-03,-3.049111e-02
1.38,5.970348e+01,5.132763e-06,1.315168e-03,1.196092e-03,-3.078037e-02
1.39,6.058021e+01,2.414062e-05,1.010019e-03,-8.422434e-04,-3.049364e-02
1.4,6.004567e+01,2.486161e-05,7.050114e-04,-2.481062e-03,-2.962488e-02
1.41,5.837107e+01,8.561529e-06,4.058430e-04,-3.279176e-03,-2.820899e-02
1.42,5.614686e+01,-1.873301e-05,1.180603e-04,-3.070110e-03,-2.630897e-02
1.43,5.409127e+01,-4.829859e-05,-1.532604e-04,-1.995713e-03,-2.399764e-02
1.44,5.283215e+01,-7.145853e-05,-4.036849e-04,-4.460911e-04,-2.133977e-02
1.45,5.272088e+01,-8.215245e-05,-6.294249e-04,1.071394e-03,-1.838024e-02
1.46,5.374638e+01,-7.857447e-05,-8.272065e-04,2.091160e-03,-1.514108e-02
1.47,5.555526e+01,-6.344074e-05,-9.940743e-04,2.327077e-03,-1.162752e-02
1.48,5.757877e+01,-4.288232e-05,-1.127214e-03,1.748618e-03,-7.840719e-03
1.49,5.921442e+01,-2.437206e-05,-1.223865e-03,5.760644e-04,-3.793076e-03
1.5,6.001187e+01,-1.436154e-05,-1.281369e-03,-7.991171e-04,4.784970e-04
1.51,5.979981e+01,-1.635215e-05,-1.297347e-03,-1.940806e-03,4.905496e-03
1.52,5.871476e+01,-2.995439e-05,-1.269970e-03,-2.501469e-03,9.389560e-03
1.53,5.715533e+01,-5.116493e-05,-1.198247e-03,-2.322008e-03,1.381282e-02
1.54,5.564277e+01,-7.371516e-05,-1.082254e-03,-1.470490e-03,1.805411e-02
1.55,5.466339e+01,-9.103517e-05,-9.232289e-04,-2.112522e-04,2.200621e-02
1.56,5.452613e+01,-9.821686e-05,-7.235125e-04,1.082754e-03,2.558912e-02
1.57,5.527520e+01,-9.339239e-05,-4.863462e-04,2.045199e-03,2.875598e-02
1.58,5.669641e+01,-7.814958e-05,-2.155843e-04,2.423400e-03,3.149017e-02
1.59,5.838836e+01,-5.691264e-05,8.460413e-05,2.145666e-03,3.379506e-02
1.6,5.989492e+01,-3.552921e-05,4.099673e-04,1.331390e-03,3.567931e-02
1.61,6.083899e+01,-1.952547e-05,7.562838e-04,2.443169e-04,3.714213e-02
1.62,6.103067e+01,-1.256212e-05,1.119337e-03,-7.936899e-04,3.816273e-02
1.63,6.050885e+01,-1.553226e-05,1.494773e-03,-1.500668e-03,3.869755e-02
1.64,5.951433e+01,-2.652676e-05,1.877902e-03,-1.714747e-03,3.868642e-02
1.65,5.840616e+01,-4.162324e-05,2.263521e-03,-1.433912e-03,3.806585e-02
1.66,5.754613e+01,-5.621481e-05,2.645833e-03,-8.059217e-04,3.678573e-02
1.67,5.719089e+01,-6.645148e-05,3.018508e-03,-7.416773e-05,3.482394e-02
1.68,5.741988e+01,-7.035815e-05,3.374893e-03,5.019739e-04,3.219494e-02
1.69,5.812198e+01,-6.831389e-05,3.708321e-03,7.272020e-04,2.894985e-02
1.7,5.903851e+01,-6.278445e-05,4.012463e-03,5.269060e-04,2.516819e-02
1.71,5.984979e+01,-5.742860e-05,4.281631e-03,-3.520824e-05,2.094405e-02
1.72,6.027441e+01,-5.587803e-05,4.510981e-03,-7.816916e-04,1.637073e-02
1.73,6.015258e+01,-6.057246e-05,4.696569e-03,-1.478706e-03,1.152836e-02
1.74,5.948993e+01,-7.199531e-05,4.835288e-03,-1.907630e-03,6.478070e-03
1.75,5.844731e+01,-8.852046e-05,4.924714e-03,-1.929173e-03,1.264207e-03
1.76,5.729090e+01,-1.068900e-04,4.962951e-03,-1.521451e-03,-4.076880e-03
1.77,5.631081e+01,-1.231562e-04,4.948517e-03,-7.820227e-04,-9.504696e-03
1.78,5.573372e+01,-1.337917e-04,4.880342e-03,1.049443e-04,-1.496323e-02
1.79,5.566621e+01,-1.366373e-04,4.757862e-03,9.251314e-04,-2.037441e-02
1.8,5.606673e+01,-1.314183e-04,4.581206e-03,1.496219e-03,-2.563811e-02
1.81,5.676752e+01,-1.197038e-04,4.351399e-03,1.717167e-03,-3.063867e-02
1.82,5.753868e+01,-1.043512e-04,4.070539e-03,1.590831e-03,-3.525605e-02
1.83,5.814476e+01,-8.862811e-05,3.741879e-03,1.214517e-03,-3.937828e-02
1.84,5.842935e+01,-7.529030e-05,3.369804e-03,7.434470e-04,-4.291210e-02
1.85,5.834867e+01,-6.588805e-05,2.959698e-03,3.393216e-04,-4.578902e-02
1.86,5.797598e+01,-6.049182e-05,2.517736e-03,1.203400e-04,-4.796569e-02
1.87,5.747501e+01,-5.789081e-05,2.050644e-03,1.276515e-04,-4.941919e-02
1.88,5.704037e+01,-5.617280e-05,1.565486e-03,3.174283e-04,-5.013937e-02
1.89,5.683483e+01,-5.348394e-05,1.069504e-03,5.796932e-04,-5.012113e-02
1.9,5.694382e+01,-4.872303e-05,5.700354e-04,7.768829e-04,-4.935887e-02
1.91,5.734459e+01,-4.195684e-05,7.448692e-05,7.894012e-04,-4.784527e-02
1.92,5.792099e+01,-3.443877e-05,-4.096644e-04,5.540610e-04,-4.557402e-02
1.93,5.850077e+01,-2.823901e-05,-8.748749e-04,8.403224e-05,-4.254565e-02
1.94,5.890908e+01,-2.561220e-05,-1.313583e-03,-5.349445e-04,-3.877436e-02
1.95,5.902176e+01,-2.830290e-05,-1.718314e-03,-1.169930e-03,-3.429386e-02
1.96,5.880136e+01,-3.699933e-05,-2.081851e-03,-1.679249e-03,-2.916016e-02
1.97,5.830383e+01,-5.109313e-05,-2.397431e-03,-1.952114e-03,-2.345086e-02
1.98,5.766127e+01,-6.880517e-05,-2.658963e-03,-1.937672e-03,-1.726056e-02
1.99,5.702664e+01,-8.762699e-05,-2.861211e-03,-1.655529e-03,-1.069410e-02
2,5.661949e+01,-1.049378e-04,-2.999921e-03,-1.185714e-03,-3.859279e-03
2.01,5.643625e+01,-1.186128e-04,-3.071886e-03,-6.422090e-04,3.139102e-03
2.02,5.658640e+01,-1.274526e-04,-3.074947e-03,-1.390005e-04,1.020242e-02
2.03,5.698318e+01,-1.313258e-04,-3.007951e-03,2.409861e-04,1.723836e-02
2.04,5.752766e+01,-1.310103e-04,-2.870697e-03,4.649383e-04,2.415811e-02
2.05,5.809599e+01,-1.278056e-04,-2.663891e-03,5.523480e-04,3.087212e-02
2.06,5.858734e+01,-1.230550e-04,-2.389142e-03,5.610448e-04,3.728579e-02
2.07,5.895337e+01,-1.177312e-04,-2.048987e-03,5.624514e-04,4.329685e-02
2.08,5.920503e+01,-1.122069e-04,-1.646956e-03,6.144339e-04,4.879589e-02
2.09,5.940798e+01,-1.062692e-04,-1.187640e-03,7.403661e-04,5.366978e-02
2.1,5.965136e+01,-9.935423e-05,-6.767361e-04,9.205111e-04,5.780821e-02
2.11,6.001915e+01,-9.091249e-05,-1.210467e-04,1.097896e-03,6.111124e-02
2.12,6.055758e+01,-8.077927e-05,4.715913e-04,1.196182e-03,6.349654e-02
2.13,6.125758e+01,-6.942699e-05,1.092448e-03,1.143626e-03,6.490438e-02
2.14,6.205528e+01,-5.801872e-05,1.732095e-03,8.957696e-04,6.529932e-02
2.15,6.284589e+01,-4.824416e-05,2.380640e-03,4.501490e-04,6.466865e-02
2.16,6.351329e+01,-4.198499e-05,3.027946e-03,-1.508560e-04,6.301817e-02
2.17,6.395888e+01,-4.090430e-05,3.663836e-03,-8.294008e-04,6.036709e-02
2.18,6.412578e+01,-4.607341e-05,4.278246e-03,-1.490590e-03,5.674361e-02
2.19,6.401074e+01,-5.773372e-05,4.861341e-03,-2.044394e-03,5.218274e-02
2.2,6.366072e+01,-7.524978e-05,5.403590e-03,-2.424919e-03,4.672690e-02
2.21,6.315757e+01,-9.725460e-05,5.895853e-03,-2.602009e-03,4.042906e-02
2.22,6.259417e+01,-1.219363e-04,6.329468e-03,-2.582648e-03,3.335695e-02
2.23,6.205066e+01,-1.473811e-04,6.696385e-03,-2.402677e-03,2.559698e-02
2.24,6.157834e+01,-1.718806e-04,6.989338e-03,-2.112057e-03,1.725601e-02
2.25,6.119226e+01,-1.941275e-04,7.202029e-03,-1.758528e-03,8.460366e-03
2.26,6.087657e+01,-2.132666e-04,7.329328e-03,-1.374672e-03,-6.481421e-04
2.27,6.060010e+01,-2.288108e-04,7.367440e-03,-9.720157e-04,-9.918440e-03
2.28,6.033187e+01,-2.404723e-04,7.314022e-03,-5.435010e-04,-1.919695e-02
2.29,6.006025e+01,-2.479828e-04,7.168236e-03,-7.298320e-05,-2.833379e-02
2.3,5.980038e+01,-2.509729e-04,6.930748e-03,4.516895e-04,-3.718686e-02
2.31,5.959111e+01,-2.489583e-04,6.603674e-03,1.026447e-03,-4.562345e-02
2.32,5.949343e+01,-2.414438e-04,6.190492e-03,1.623836e-03,-5.351954e-02
2.33,5.955798e+01,-2.281134e-04,5.695968e-03,2.193162e-03,-6.075764e-02
2.34,5.982898e+01,-2.090488e-04,5.126076e-03,2.668403e-03,-6.722447e-02
2.35,6.030348e+01,-1.849046e-04,4.487949e-03,2.981506e-03,-7.280985e-02
2.36,6.095591e+01,-1.569798e-04,3.789841e-03,3.077424e-03,-7.740727e-02
2.37,6.171886e+01,-1.271554e-04,3.041090e-03,2.926689e-03,-8.091669e-02
2.38,6.296434e+01,-9.770269e-05,2.252061e-03,2.531903e-03,-8.324882e-02
2.39,6.263389e+01,-7.100576e-05,1.434060e-03,1.928232e-03,-8.433013e-02
2.4,6.398755e+01,-4.925191e-05,5.991919e-04,1.173425e-03,-8.410759e-02
2.41,6.426264e+01,-3.417779e-05,-2.398147e-04,3.382763e-04,-8.255202e-02
2.42,6.450455e+01,-2.689791e-05,-1.069830e-03,-5.075323e-04,-7.965969e-02
2.43,6.458041e+01,-2.785483e-05,-1.877567e-03,-1.305422e-03,-7.545213e-02
2.44,6.452627e+01,-3.687662e-05,-2.649826e-03,-2.013383e-03,-6.997446e-02
2.45,6.438338e+01,-5.330643e-05,-3.373743e-03,-2.605816e-03,-6.329296e-02
2.46,6.418679e+01,-7.615514e-05,-4.037001e-03,-3.068774e-03,-5.549251e-02
2.47,6.395828e+01,-1.042299e-04,-4.628037e-03,-3.393050e-03,-4.667453e-02
2.48,6.370724e+01,-1.362085e-04,-5.136213e-03,-3.568005e-03,-3.695555e-02
2.49,6.343601e+01,-1.706547e-04,-5.551975e-03,-3.578646e-03,-2.646645e-02
2.5,6.315027e+01,-2.059944e-04,-5.867005e-03,-3.407100e-03,-1.535192e-02
2.51,6.286433e+01,-2.404883e-04,-6.074362e-03,-3.038186e-03,-3.769897e-03
2.52,6.261579e+01,-2.722408e-04,-6.168613e-03,-2.467172e-03,8.109878e-03
2.53,6.244954e+01,-2.992728e-04,-6.145964e-03,-1.707400e-03,2.010780e-02
2.54,6.242955e+01,-3.196662e-04,-6.004363e-03,-7.948622e-04,3.203766e-02
2.55,6.261399e+01,-3.317630e-04,-5.743578e-03,2.116975e-04,4.371036e-02
2.56,6.305058e+01,-3.343840e-04,-5.365247e-03,1.235801e-03,5.493804e-02
2.57,6.376131e+01,-3.270190e-04,-4.872883e-03,2.192241e-03,6.553783e-02
2.58,6.473686e+01,-3.099490e-04,-4.271843e-03,2.998065e-03,7.533516e-02
2.59,6.593829e+01,-2.842719e-04,-3.569262e-03,3.583021e-03,8.416597e-02
2.6,6.730226e+01,-2.518261e-04,-2.773962e-03,3.897296e-03,9.187801e-02
2.61,6.874650e+01,-2.150288e-04,-1.896342e-03,3.915282e-03,9.833156e-02
2.62,7.018238e+01,-1.766612e-04,-9.482580e-04,3.635316e-03,1.034002e-01
2.63,7.152602e+01,-1.396366e-04,5.710478e-05,3.076315e-03,1.069720e-01
2.64,7.270573e+01,-1.067862e-04,1.105373e-03,2.272843e-03,1.089517e-01
2.65,7.366353e+01,-8.068384e-05,2.181140e-03,1.270213e-03,1.092637e-01
2.66,7.435526e+01,-6.351496e-05,3.268153e-03,1.208467e-04,1.078563e-01
2.67,7.474764e+01,-5.698636e-05,4.349533e-03,-1.117670e-03,1.047059e-01
2.68,7.481569e+01,-6.226129e-05,5.408032e-03,-2.383142e-03,9.982074e-02
2.69,7.454130e+01,-7.990721e-05,6.426337e-03,-3.608808e-03,9.324297e-02
2.7,7.391444e+01,-1.098479e-04,7.387391e-03,-4.723973e-03,8.504917e-02
2.71,7.293615e+01,-1.513213e-04,8.274738e-03,-5.656126e-03,7.534845e-02
2.72,7.162303e+01,-2.028533e-04,9.072843e-03,-6.335008e-03,6.427878e-02
2.73,7.001159e+01,-2.622640e-04,9.767403e-03,-6.698438e-03,5.200214e-02
2.74,6.815939e+01,-3.267238e-04,1.034560e-02,-6.699150e-03,3.869925e-02
2.75,6.614533e+01,-3.928714e-04,1.079633e-02,-6.311427e-03,2.456475e-02
2.76,4.756647e+01,-4.569968e-04,1.111034e-02,-5.527862e-03,9.801949e-03
2.77,8.391341e+01,-5.152243e-04,1.128036e-02,-4.405279e-03,-5.374141e-03
2.78,5.468971e+01,-5.640020e-04,1.130120e-02,-2.975150e-03,-2.074968e-02
2.79,5.846629e+01,-6.000956e-04,1.116982e-02,-1.328773e-03,-3.610259e-02
2.8,5.710393e+01,-6.209853e-04,1.088534e-02,4.359220e-04,-5.120854e-02
2.81,5.610898e+01,-6.250424e-04,1.044912e-02,2.208782e-03,-6.584197e-02
2.82,5.550927e+01,-6.116695e-04,9.864771e-03,3.877398e-03,-7.977767e-02
2.83,5.529726e+01,-5.813626e-04,9.138135e-03,5.336283e-03,-9.279297e-02
2.84,5.544400e+01,-5.356850e-04,8.277304e-03,6.493280e-03,-1.046706e-01
2.85,5.590113e+01,-4.771707e-04,7.292556e-03,7.273090e-03,-1.152021e-01
2.86,5.660301e+01,-4.091786e-04,6.196293e-03,7.619727e-03,-1.241914e-01
2.87,5.747088e+01,-3.357164e-04,5.002930e-03,7.498804e-03,-1.314586e-01
2.88,5.841570e+01,-2.612370e-04,3.728751e-03,6.899528e-03,-1.368434e-01
2.89,5.934298e+01,-1.904136e-04,2.391736e-03,5.836271e-03,-1.402087e-01
2.9,6.015606e+01,-1.278974e-04,1.011339e-03,4.349806e-03,-1.414440e-01
2.91,6.076340e+01,-7.805993e-05,-3.917527e-04,2.508017e-03,-1.404695e-01
2.92,6.107906e+01,-4.472733e-05,-1.795913e-03,4.052442e-04,-1.372411e-01
2.93,6.102916e+01,-3.091483e-05,-3.178908e-03,-1.840634e-03,-1.317536e-01
2.94,6.056115e+01,-3.858156e-05,-4.518263e-03,-4.093956e-03,-1.240440e-01
2.95,5.965011e+01,-6.843018e-05,-5.791674e-03,-6.209845e-03,-1.141928e-01
2.96,5.830367e+01,-1.197787e-04,-6.977430e-03,-8.044832e-03,-1.023232e-01
2.97,5.656402e+01,-1.905271e-04,-8.054837e-03,-9.468351e-03,-8.859934e-02
2.98,5.450636e+01,-2.772322e-04,-9.004635e-03,-1.037366e-02,-7.322139e-02
2.99,5.223485e+01,-3.752917e-04,-9.809377e-03,-1.068683e-02,-5.642005e-02
3,4.987561e+01,-4.792237e-04,-1.045376e-02,-1.037264e-02,-3.844962e-02
3.01,4.756734e+01,-5.830186e-04,-1.092488e-02,-9.437045e-03,-1.958092e-02
3.02,4.545134e+01,-6.805305e-04,-1.121246e-02,-7.926109e-03,-9.472813e-05
3.03,4.366368e+01,-7.658752e-04,-1.130896e-02,-5.922154e-03,1.972377e-02
3.04,4.232652e+01,-8.338045e-04,-1.120963e-02,-3.538057e-03,3.958897e-02
3.05,4.153604e+01,-8.800346e-04,-1.091259e-02,-9.106056e-04,5.921726e-02
3.06,4.137115e+01,-9.015154e-04,-1.041880e-02,1.806619e-03,7.832816e-02
3.07,4.187045e+01,-8.966315e-04,-9.732012e-03,4.450294e-03,9.664437e-02
3.08,4.304554e+01,-8.653349e-04,-8.858788e-03,6.854746e-03,1.138913e-01
3.09,4.486595e+01,-8.092044e-04,-7.808438e-03,8.859854e-03,1.297969e-01
3.1,4.726023e+01,-7.314286e-04,-6.593009e-03,1.031977e-02,1.440930e-01
3.11,5.011668e+01,-6.367048e-04,-5.227245e-03,1.111236e-02,1.565178e-01
3.12,5.328414e+01,-5.310478e-04,-3.728539e-03,1.114899e-02,1.668200e-01
3.13,5.658236e+01,-4.215022e-04,-2.116836e-03,1.038358e-02,1.747655e-01
3.14,5.980886e+01,-3.157631e-04,-4.144993e-04,8.819821e-03,1.801443e-01
3.15,6.275389e+01,-2.217180e-04,1.353909e-03,6.515403e-03,1.827800e-01
3.16,6.521649e+01,-1.469336e-04,3.161911e-03,3.582069e-03,1.825377e-01
3.17,6.701917e+01,-9.812497e-05,4.981497e-03,1.811366e-04,1.793327e-01
3.18,6.802170e+01,-8.064786e-05,6.783576e-03,-3.485608e-03,1.731374e-01
3.19,6.813250e+01,-9.805954e-05,8.538518e-03,-7.188915e-03,1.639859e-01
3.2,6.731384e+01,-1.517895e-04,1.021674e-02,-1.068793e-02,1.519762e-01
3.21,6.558064e+01,-2.409524e-04,1.178932e-02,-1.374741e-02,1.372688e-01
3.22,6.300210e+01,-3.623228e-04,1.322864e-02,-1.615452e-02,1.200821e-01
3.23,5.958257e+01,-5.104764e-04,1.450896e-02,-1.773389e-02,1.006852e-01
3.24,5.597150e+01,-6.780868e-04,1.560697e-02,-1.835982e-02,7.938918e-02
3.25,5.152824e+01,-8.563558e-04,1.650223e-02,-1.796376e-02,5.653564e-02
3.26,4.714771e+01,-1.035537e-03,1.717756e-02,-1.653894e-02,3.248547e-02
3.27,4.279626e+01,-1.205524e-03,1.761924e-02,-1.413995e-02,7.607719e-03
3.28,3.874633e+01,-1.356452e-03,1.781718e-02,-1.087941e-02,-1.772957e-02
3.29,3.522269e+01,-1.479291e-03,1.776496e-02,-6.921940e-03,-4.316592e-02
3.3,3.243157e+01,-1.566384e-03,1.745979e-02,-2.476186e-03,-6.835195e-02
3.31,3.054668e+01,-1.611923e-03,1.690238e-02,2.214672e-03,-9.294985e-02
3.32,2.969689e+01,-1.612338e-03,1.609691e-02,6.883706e-03,-1.166314e-01
3.33,2.995488e+01,-1.566585e-03,1.505088e-02,1.125251e-02,-1.390745e-01
3.34,3.132831e+01,-1.476317e-03,1.377504e-02,1.504505e-02,-1.599590e-01
3.35,3.375278e+01,-1.345927e-03,1.228337e-02,1.800299e-02,-1.789634e-01
3.36,3.709883e+01,-1.182444e-03,1.059305e-02,1.990213e-02,-1.957632e-01
3.37,4.115767e+01,-9.952690e-04,8.724527e-03,2.056925e-02,-2.100334e-01
3.38,4.565948e+01,-7.957489e-04,6.701463e-03,1.989783e-02,-2.214541e-01
3.39,5.029444e+01,-5.965900e-04,4.550748e-03,1.786103e-02,-2.297207e-01
3.4,5.473368e+01,-4.111302e-04,2.302371e-03,1.452034e-02,-2.345571e-01
3.41,5.865806e+01,-2.525080e-04,-1.080157e-05,1.002805e-02,-2.357319e-01
3.42,6.178299e+01,-1.327803e-04,-2.353406e-03,4.622664e-03,-2.330753e-01
3.43,6.388037e+01,-6.205327e-05,-4.688109e-03,-1.383380e-03,-2.264948e-01
3.44,6.479366e+01,-4.770014e-05,-6.976308e-03,-7.622904e-03,-2.159880e-01
3.45,6.444494e+01,-9.373511e-05,-9.178962e-03,-1.369894e-02,-2.016501e-01
3.46,6.283713e+01,-2.004064e-04,-1.125751e-02,-1.921305e-02,-1.836747e-01
3.47,6.005528e+01,-3.640504e-04,-1.317486e-02,-2.379437e-02,-1.623477e-01
3.48,5.625181e+01,-5.772276e-04,-1.489629e-02,-2.712637e-02,-1.380348e-01
3.49,5.164324e+01,-8.291291e-04,-1.639034e-02,-2.896925e-02,-1.111641e-01
3.5,4.650771e+01,-1.106225e-03,-1.762945e-02,-2.917558e-02,-8.220506e-02
3.51,4.114682e+01,-1.393094e-03,-1.859052e-02,-2.769861e-02,-5.164719e-02
3.52,3.593978e+01,-1.673374e-03,-1.925519e-02,-2.459354e-02,-1.998060e-02
3.53,3.123046e+01,-1.930758e-03,-1.960995e-02,-2.001240e-02,1.231922e-02
3.54,2.738668e+01,-2.149968e-03,-1.964607e-02,-1.419450e-02,4.480125e-02
3.55,2.473973e+01,-2.317669e-03,-1.935944e-02,-7.453443e-03,7.704264e-02
3.56,2.357995e+01,-2.423258e-03,-1.875028e-02,-1.621858e-04,1.086466e-01
3.57,2.412136e+01,-2.459536e-03,-1.782291e-02,7.263197e-03,1.392352e-01
3.58,2.649147e+01,-2.423208e-03,-1.658556e-02,1.438128e-02,1.684386e-01
3.59,3.072132e+01,-2.315223e-03,-1.505018e-02,2.074503e-02,1.958834e-01
3.6,3.671970e+01,-2.140928e-03,-1.323250e-02,2.592403e-02,2.211814e-01
3.61,4.426596e+01,-1.910002e-03,-1.115206e-02,2.952928e-02,2.439222e-01
3.62,5.300740e+01,-1.636165e-03,-8.832438e-03,3.124022e-02,2.636712e-01
3.63,6.246269e+01,-1.336618e-03,-6.301421e-03,3.083246e-02,2.799743e-01
3.64,7.208939e+01,-1.031219e-03,-3.591254e-03,2.820369e-02,2.923721e-01
3.65,8.126997e+01,-7.413953e-04,-7.387170e-04,2.339453e-02,3.004220e-01
3.66,8.941893e+01,-4.888236e-04,2.214942e-03,1.660047e-02,3.037271e-01
3.67,9.600906e+01,-2.939633e-04,5.224343e-03,8.171597e-03,3.019699e-01
3.68,1.006228e+02,-1.745326e-04,8.240609e-03,-1.402139e-03,2.949453e-01
3.69,1.029757e+02,-1.440699e-04,1.121233e-02,-1.152071e-02,2.825892e-01
3.7,1.029255e+02,-2.107204e-04,1.408684e-02,-2.151700e-02,2.649975e-01
3.71,1.004654e+02,-3.763839e-04,1.681165e-02,-3.070906e-02,2.424326e-01
3.72,9.571565e+01,-6.363322e-04,1.933614e-02,-3.845558e-02,2.153141e-01
3.73,8.890984e+01,-9.793522e-04,2.161307e-02,-4.420798e-02,1.841953e-01
3.74,8.039206e+01,-1.388412e-03,2.360001e-02,-4.755249e-02,1.497273e-01
3.75,7.061242e+01,-1.841782e-03,2.526051e-02,-4.823754e-02,1.126164e-01
3.76,6.009304e+01,-2.314489e-03,2.656478e-02,-4.618463e-02,7.358026e-02
3.77,4.941592e+01,-2.779955e-03,2.749008e-02,-4.148445e-02,3.331187e-02
3.78,3.919783e+01,-3.211674e-03,2.802058e-02,-3.438036e-02,-7.549616e-03
3.79,3.005154e+01,-3.584782e-03,2.814709e-02,-2.524482e-02,-4.843642e-02
3.8,2.255066e+01,-3.877451e-03,2.786635e-02,-1.455371e-02,-8.885698e-02
3.81,1.719812e+01,-4.072031e-03,2.718039e-02,-2.862262e-03,-1.283884e-01
3.82,1.439381e+01,-4.155973e-03,2.609582e-02,9.215694e-03,-1.666584e-01
3.83,1.442551e+01,-4.122516e-03,2.462323e-02,2.102617e-02,-2.033205e-01
3.84,1.742474e+01,-3.971189e-03,2.277690e-02,3.189357e-02,-2.380246e-01
3.85,2.336042e+01,-3.708123e-03,2.057463e-02,4.114385e-02,-2.703881e-01
3.86,3.200269e+01,-3.346142e-03,1.803795e-02,4.813496e-02,-2.999712e-01
3.87,4.290648e+01,-2.904582e-03,1.519258e-02,5.229634e-02,-3.262618e-01
3.88,5.541641e+01,-2.408753e-03,1.206905e-02,5.317619e-02,-3.486733e-01
3.89,6.869842e+01,-1.888969e-03,8.703383e-03,5.049235e-02,-3.665572e-01
3.9,8.181597e+01,-1.379092e-03,5.137779e-03,4.418000e-02,-3.792353e-01
3.91,9.382355e+01,-9.145995e-04,1.421009e-03,3.442804e-02,-3.860460e-01
3.92,1.038717e+02,-5.302484e-04,-2.391554e-03,2.169578e-02,-3.864046e-01
3.93,1.112863e+02,-2.574929e-04,-6.238439e-03,6.703267e-03,-3.798684e-01
3.94,1.156033e+02,-1.218859e-04,-1.005319e-02,-9.608544e-03,-3.661970e-01
3.95,1.165656e+02,-1.407405e-04,-1.376609e-02,-2.614641e-02,-3.454006e-01
3.96,1.140986e+02,-3.213348e-04,-1.730639e-02,-4.175642e-02,-3.177653e-01
3.97,1.082924e+02,-6.599090e-04,-2.060493e-02,-5.532767e-02,-2.838491e-01
3.98,9.940565e+01,-1.141618e-03,-2.359677e-02,-6.589359e-02,-2.444481e-01
3.99,8.788261e+01,-1.741479e-03,-2.622370e-02,-7.271601e-02,-2.005349e-01
4,7.437601e+01,-2.426205e-03,-2.843624e-02,-7.533971e-02,-1.531784e-01
4.01,5.971533e+01,-3.156712e-03,-3.019495e-02,-7.361156e-02,-1.034606e-01
4.02,4.485883e+01,-3.890958e-03,-3.147092e-02,-6.766501e-02,-5.239853e-02
4.03,3.082670e+01,-4.586807e-03,-3.224557e-02,-5.787881e-02,-8.849904e-04
4.04,1.860741e+01,-5.204616e-03,-3.250968e-02,-4.482270e-02,5.034450e-02
4.05,9.097813e+00,-5.709370e-03,-3.226209e-02,-2.920412e-02,1.007182e-01
4.06,3.064957e+00,-6.072315e-03,-3.150811e-02,-1.182622e-02,1.498101e-01
4.07,1.072873e+00,-6.272139e-03,-3.025804e-02,6.438306e-03,1.973038e-01
4.08,3.562217e+00,-6.295824e-03,-2.852600e-02,2.466049e-02,2.429416e-01
4.09,1.076034e+01,-6.139316e-03,-2.632904e-02,4.186314e-02,2.864666e-01
4.1,2.273847e+01,-5.808059e-03,-2.368694e-02,5.703404e-02,3.275627e-01
4.11,3.916623e+01,-5.317413e-03,-2.062249e-02,6.915590e-02,3.657985e-01
4.12,5.941426e+01,-4.692825e-03,-1.716235e-02,7.725973e-02,4.005832e-01
4.13,8.242777e+01,-3.969565e-03,-1.333841e-02,8.050280e-02,4.311455e-01
4.14,1.067803e+02,-3.191792e-03,-9.189466e-03,7.826491e-02,4.565412e-01
4.15,1.307893e+02,-2.410769e-03,-4.762876e-03,7.024933e-02,4.756981e-01
4.16,1.527331e+02,-1.682099e-03,-1.160256e-04,5.657107e-02,4.874963e-01
4.17,1.710965e+02,-1.062068e-03,4.682900e-03,3.781319e-02,4.908784e-01
4.18,1.847520e+02,-6.033035e-04,9.555065e-03,1.503480e-02,4.849754e-01
4.19,1.930007e+02,-3.501500e-04,1.441229e-02,-1.027993e-02,4.692329e-01
4.2,1.954879e+02,-3.342983e-04,1.915958e-02,-3.633374e-02,4.435168e-01
4.21,1.920735e+02,-5.712394e-04,2.369879e-02,-6.118119e-02,4.081785e-01
4.22,1.827811e+02,-1.058094e-03,2.793305e-02,-8.292706e-02,3.640651e-01
4.23,1.678727e+02,-1.773226e-03,3.177157e-02,-9.992825e-02,3.124633e-01
4.24,1.479743e+02,-2.677792e-03,3.513417e-02,-1.109642e-01,2.549821e-01
4.25,1.241825e+02,-3.719075e-03,3.795492e-02,-1.153430e-01,1.933888e-01
4.26,9.804320e+01,-4.835122e-03,4.018442e-02,-1.129248e-01,1.294305e-01
4.27,7.136448e+01,-5.959970e-03,4.179046e-02,-1.040648e-01,6.467621e-02
4.28,4.596145e+01,-7.028684e-03,4.275698e-02,-8.949898e-02,4.052036e-04
4.29,2.348360e+01,-7.981583e-03,4.308186e-02,-7.020905e-02,-6.244009e-02
4.3,5.299284e+00,-8.767275e-03,4.277388e-02,-4.729832e-02,-1.232480e-01
4.31,-7.567022e+00,-9.344495e-03,4.184957e-02,-2.190696e-02,-1.816939e-01
4.32,-1.440841e+01,-9.682948e-03,4.033018e-02,4.821050e-03,-2.376671e-01
4.33,-1.479162e+01,-9.763625e-03,3.823926e-02,3.172462e-02,-2.911831e-01
4.34,-8.487165e+00,-9.579021e-03,3.560107e-02,5.758521e-02,-3.422828e-01
4.35,4.564183e+00,-9.133584e-03,3.243979e-02,8.108925e-02,-3.909294e-01
4.36,2.411436e+01,-8.444510e-03,2.877983e-02,1.008215e-01,-4.369036e-01
4.37,4.947008e+01,-7.542675e-03,2.464715e-02,1.153127e-01,-4.797109e-01
4.38,7.935818e+01,-6.473312e-03,2.007152e-02,1.231493e-01,-5.185153e-01
4.39,1.118951e+02,-5.295862e-03,1.508954e-02,1.231370e-01,-5.521214e-01
4.4,1.447319e+02,-4.082466e-03,9.748074e-03,1.144934e-01,-5.790182e-01
4.41,1.754074e+02,-2.914711e-03,4.107463e-03,9.703187e-02,-5.974907e-01
4.42,2.017720e+02,-1.878581e-03,-1.756012e-03,7.130109e-02,-6.057892e-01
4.43,2.222721e+02,-1.057863e-03,-7.749098e-03,3.864808e-02,-6.023383e-01
4.44,2.359063e+02,-5.266368e-04,-1.376238e-02,1.183327e-03,-5.859583e-01
4.45,2.419197e+02,-3.416725e-04,-1.967320e-02,-3.836231e-02,-5.560756e-01
4.46,2.395369e+02,-5.357664e-04,-2.535064e-02,-7.688852e-02,-5.128871e-01
4.47,2.280448e+02,-1.113055e-03,-3.066237e-02,-1.112649e-01,-4.574419e-01
4.48,2.072300e+02,-2.047250e-03,-3.548256e-02,-1.387126e-01,-3.916029e-01
4.49,1.779046e+02,-3.283399e-03,-3.969998e-02,-1.571539e-01,-3.178638e-01
4.5,1.421384e+02,-4.743141e-03,-4.322487e-02,-1.654462e-01,-2.390463e-01
4.51,1.030359e+02,-6.332696e-03,-4.599348e-02,-1.634420e-01,-1.579391e-01
4.52,6.411060e+01,-7.952161e-03,-4.796927e-02,-1.518675e-01,-7.697318e-02
4.53,2.862866e+01,-9.504433e-03,-4.914103e-02,-1.320717e-01,1.995435e-03
4.54,-7.784119e-01,-1.090233e-02,-4.951831e-02,-1.057245e-01,7.776206e-02
4.55,-2.235627e+01,-1.207313e-02,-4.912566e-02,-7.454731e-02,1.497353e-01
4.56,-3.516011e+01,-1.296038e-02,-4.799654e-02,-4.014025e-02,2.178194e-01
4.57,-3.888361e+01,-1.352373e-02,-4.616803e-02,-3.932134e-03,2.822657e-01
4.58,-3.352108e+01,-1.373773e-02,-4.367676e-02,3.275512e-02,3.435191e-01
4.59,-1.905689e+01,-1.359069e-02,-4.055621e-02,6.857082e-02,4.020712e-01
4.6,4.456114e+00,-1.308454e-02,-3.683555e-02,1.019852e-01,4.583123e-01
4.61,3.678139e+01,-1.223593e-02,-3.253992e-02,1.311905e-01,5.123683e-01
4.62,7.720786e+01,-1.107845e-02,-2.769225e-02,1.541084e-01,5.639315e-01
4.63,1.241913e+02,-9.665235e-03,-2.231682e-02,1.685336e-01,6.121164e-01
4.64,1.751270e+02,-8.070606e-03,-1.644423e-02,1.724045e-01,6.553863e-01
4.65,2.264747e+02,-6.389699e-03,-1.011746e-02,1.641543e-01,6.915929e-01
4.66,2.743877e+02,-4.735035e-03,-3.397918e-03,1.430633e-01,7.181466e-01
4.67,3.156058e+02,-3.229725e-03,3.629574e-03,1.095345e-01,7.322927e-01
4.68,3.479996e+02,-1.997725e-03,1.085402e-02,6.523515e-02,7.314469e-01
4.69,3.703055e+02,-1.152157e-03,1.813849e-02,1.308441e-02,7.135470e-01
4.7,3.811821e+02,-7.830720e-04,2.532362e-02,-4.292139e-02,6.773947e-01
4.71,3.785782e+02,-9.461861e-04,3.223463e-02,-9.805972e-02,6.229699e-01
4.72,3.602677e+02,-1.654289e-03,3.869143e-02,-1.474180e-01,5.516579e-01
4.73,3.253552e+02,-2.873110e-03,4.452142e-02,-1.865709e-01,4.662798e-01
4.74,2.756294e+02,-4.523190e-03,4.957328e-02,-2.122580e-01,3.708186e-01
4.75,2.156845e+02,-6.488270e-03,5.372936e-02,-2.228627e-01,2.698478e-01
4.76,1.519033e+02,-8.629047e-03,5.691370e-02,-2.185317e-01,1.678157e-01
4.77,9.085966e+01,-1.079952e-02,5.909392e-02,-2.009055e-01,6.839830e-02
4.78,3.787652e+01,-1.286238e-02,6.027665e-02,-1.725811e-01,-2.587801e-02
4.79,-3.675406e+00,-1.470054e-02,6.049837e-02,-1.364867e-01,-1.137048e-01
4.8,-3.234384e+01,-1.622317e-02,5.981425e-02,-9.535445e-02,-1.947935e-01
4.81,-4.811077e+01,-1.736641e-02,5.828758e-02,-5.139031e-02,-2.695664e-01
4.82,-5.179825e+01,-1.809009e-02,5.598158e-02,-6.189665e-03,-3.388660e-01
4.83,-4.458894e+01,-1.837258e-02,5.295381e-02,3.910853e-02,-4.037349e-01
4.84,-2.735461e+01,-1.820602e-02,4.925299e-02,8.349898e-02,-4.652575e-01
4.85,-4.853189e-01,-1.759385e-02,4.491767e-02,1.257287e-01,-5.244173e-01
4.86,3.592549e+01,-1.655159e-02,3.997644e-02,1.639848e-01,-5.819076e-01
4.87,8.160094e+01,-1.511095e-02,3.444998e-02,1.957734e-01,-6.378784e-01
4.88,1.354201e+02,-1.332557e-02,2.835531e-02,2.180672e-01,-6.916693e-01
4.89,1.949033e+02,-1.127667e-02,2.171262e-02,2.277259e-01,-7.416280e-01
4.9,2.562286e+02,-9.075526e-03,1.455420e-02,2.220980e-01,-7.851176e-01
4.91,3.150306e+02,-6.861159e-03,6.933948e-03,1.996337e-01,-8.187559e-01
4.92,3.675578e+02,-4.792145e-03,-1.064510e-03,1.603355e-01,-8.388275e-01
4.93,4.111763e+02,-3.033571e-03,-9.322846e-03,1.059566e-01,-8.417442e-01
4.94,4.435171e+02,-1.741002e-03,-1.768725e-02,3.998113e-02,-8.244668e-01
4.95,4.609709e+02,-1.043604e-03,-2.597183e-02,-3.255171e-02,-7.849057e-01
4.96,4.584306e+02,-1.028150e-03,-3.396606e-02,-1.053947e-01,-7.223908e-01
4.97,4.313808e+02,-1.725630e-03,-4.144675e-02,-1.717287e-01,-6.381814e-01
4.98,3.789987e+02,-3.102981e-03,-4.819485e-02,-2.251413e-01,-5.357484e-01
4.99,3.061059e+02,-5.063040e-03,-5.401587e-02,-2.607452e-01,-4.204999e-01
5,2.216307e+02,-7.454694e-03,-5.875955e-02,-2.760701e-01,-2.989353e-01
5.01,1.360533e+02,-1.009238e-02,-6.233368e-02,-2.713583e-01,-1.774380e-01
5.02,5.859804e+01,-1.278066e-02,-6.470797e-02,-2.491729e-01,-6.115074e-02
5.03,-4.267901e+00,-1.533791e-02,-6.590708e-02,-2.135223e-01,4.666720e-02
5.04,-4.921286e+01,-1.761381e-02,-6.599566e-02,-1.688330e-01,1.446939e-01
5.05,-7.549396e+01,-1.949799e-02,-6.506056e-02,-1.190736e-01,2.331299e-01
5.06,-8.431997e+01,-2.091988e-02,-6.319467e-02,-6.719380e-02,3.131071e-01
5.07,-7.818368e+01,-2.184180e-02,-6.048532e-02,-1.496950e-02,3.861553e-01
5.08,-5.959154e+01,-2.224890e-02,-5.700783e-02,3.676589e-02,4.538734e-01
5.09,-3.028463e+01,-2.213950e-02,-5.282285e-02,8.759627e-02,5.178152e-01
5.1,8.997189e+00,-2.151906e-02,-4.797576e-02,1.368509e-01,5.794427e-01
5.11,5.840466e+01,-2.039990e-02,-4.249711e-02,1.829924e-01,6.399763e-01
5.12,1.182562e+02,-1.880690e-02,-3.640438e-02,2.232738e-01,7.000616e-01
5.13,1.879789e+02,-1.678741e-02,-2.970639e-02,2.538314e-01,7.593219e-01
5.14,2.651136e+02,-1.442204e-02,-2.241159e-02,2.702686e-01,8.159802e-01
5.15,3.450790e+02,-1.183179e-02,-1.454012e-02,2.686101e-01,8.667795e-01
5.16,4.221491e+02,-9.177637e-03,-6.137763e-03,2.463204e-01,9.073340e-01
5.17,4.912511e+02,-6.650785e-03,2.711915e-03,2.030082e-01,9.328119e-01
5.18,5.488710e+02,-4.455112e-03,1.188055e-02,1.406250e-01,9.386536e-01
5.19,5.915953e+02,-2.785722e-03,2.119446e-02,6.328259e-02,9.210584e-01
5.2,6.139439e+02,-1.807375e-03,3.043948e-02,-2.302360e-02,8.773009e-01
5.21,6.073486e+02,-1.634749e-03,3.936983e-02,-1.107322e-01,8.062757e-01
5.22,5.664719e+02,-2.315422e-03,4.772178e-02,-1.913181e-01,7.091376e-01
5.23,4.922077e+02,-3.817767e-03,5.523335e-02,-2.564623e-01,5.899058e-01
5.24,3.929676e+02,-6.028298e-03,6.166991e-02,-2.996143e-01,4.553542e-01
5.25,2.816057e+02,-8.762570e-03,6.685112e-02,-3.174020e-01,3.139785e-01
5.26,1.718959e+02,-1.179001e-02,7.067139e-02,-3.101897e-01,1.742204e-01
5.27,7.467535e+01,-1.486709e-02,7.310628e-02,-2.816131e-01,4.278731e-02
5.28,-2.917881e+00,-1.777020e-02,7.420316e-02,-2.373308e-01,-7.632470e-02
5.29,-5.681433e+01,-2.032011e-02,7.405995e-02,-1.835207e-01,-1.819036e-01
5.3,-8.693594e+01,-2.239355e-02,7.279953e-02,-1.256084e-01,-2.748306e-01
5.31,-9.554018e+01,-2.392209e-02,7.054718e-02,-6.745298e-02,-3.570681e-01
5.32,-8.658125e+01,-2.488128e-02,6.741595e-02,-1.105574e-02,-4.308186e-01
5.33,-6.445936e+01,-2.527472e-02,6.350008e-02,4.318705e-02,-4.980955e-01
5.34,-3.244250e+01,-2.511795e-02,5.887415e-02,9.577435e-02,-5.607079e-01
5.35,7.921223e+00,-2.442720e-02,5.359412e-02,1.471132e-01,-6.204184e-01
5.36,5.682347e+01,-2.321620e-02,4.769799e-02,1.965318e-01,-6.789334e-01
5.37,1.153871e+02,-2.150232e-02,4.120639e-02,2.416132e-01,-7.375420e-01
5.38,1.842917e+02,-1.932027e-02,3.412558e-02,2.781192e-01,-7.964782e-01
5.39,2.623754e+02,-1.673879e-02,2.645545e-02,3.006493e-01,-8.542872e-01
5.4,3.459340e+02,-1.387397e-02,1.820349e-02,3.039352e-01,-9.075672e-01
5.41,4.294194e+02,-1.089279e-02,9.402393e-03,2.843413e-01,-9.513538e-01
5.42,5.071102e+02,-8.003461e-03,1.263344e-04,2.409310e-01,-9.800738e-01
5.43,5.737304e+02,-5.434142e-03,-9.499511e-03,1.756774e-01,-9.885881e-01
5.44,6.231133e+02,-3.406520e-03,-1.929871e-02,9.300148e-02,-9.727834e-01
5.45,6.464642e+02,-2.110637e-03,-2.905034e-02,-7.646924e-04,-9.297577e-01
5.46,6.339174e+02,-1.683773e-03,-3.849926e-02,-9.769570e-02,-8.580539e-01
5.47,5.821599e+02,-2.192790e-03,-4.736926e-02,-1.886424e-01,-7.582486e-01
5.48,4.950628e+02,-3.620078e-03,-5.538092e-02,-2.642393e-01,-6.338538e-01
5.49,3.837887e+02,-5.857436e-03,-6.227716e-02,-3.165905e-01,-4.916235e-01
5.5,2.631628e+02,-8.713826e-03,-6.785341e-02,-3.410583e-01,-3.406882e-01
5.51,1.456027e+02,-1.193968e-02,-7.198340e-02,-3.373073e-01,-1.906963e-01
5.52,4.209123e+01,-1.526368e-02,-7.463138e-02,-3.090246e-01,-4.968590e-02
5.53,-3.975915e+01,-1.843184e-02,-7.584528e-02,-2.625533e-01,7.739267e-02
5.54,-9.576102e+01,-2.123825e-02,-7.573396e-02,-2.050906e-01,1.889620e-01
5.55,-1.253905e+02,-2.354099e-02,-7.443710e-02,-1.430938e-01,2.860678e-01
5.56,-1.311024e+02,-2.526253e-02,-7.209770e-02,-8.121227e-02,3.711436e-01
5.57,-1.175771e+02,-2.637779e-02,-6.884361e-02,-2.187625e-02,4.468648e-01
5.58,-8.978490e+01,-2.689539e-02,-6.477982e-02,3.449713e-02,5.155195e-01
5.59,-5.164436e+01,-2.683794e-02,-5.998842e-02,8.876782e-02,5.790150e-01
5.6,-5.144907e+00,-2.622700e-02,-5.453119e-02,1.419554e-01,6.391984e-01
5.61,4.987760e+01,-2.507699e-02,-4.845079e-02,1.940352e-01,6.980199e-01
5.62,1.149324e+02,-2.340008e-02,-4.177052e-02,2.430149e-01,7.572219e-01
5.63,1.913348e+02,-2.122101e-02,-3.449562e-02,2.846379e-01,8.175834e-01
5.64,2.784706e+02,-1.859707e-02,-2.662010e-02,3.129483e-01,8.780515e-01
5.65,3.727524e+02,-1.563610e-02,-1.814125e-02,3.217097e-01,9.352412e-01
5.66,4.680743e+02,-1.250438e-02,-9.080022e-03,3.062537e-01,9.837226e-01
5.67,5.576355e+02,-9.418784e-03,4.985377e-04,2.649471e-01,1.017136e+00
5.68,6.350587e+02,-6.623937e-03,1.047230e-02,1.995850e-01,1.029578e+00
5.69,6.931949e+02,-4.361755e-03,2.066074e-02,1.147856e-01,1.016467e+00
5.7,7.215832e+02,-2.842457e-03,3.083333e-02,1.717282e-02,9.747429e-01
5.71,7.101086e+02,-2.221539e-03,4.072248e-02,-8.505675e-02,9.028054e-01
5.72,6.551736e+02,-2.581611e-03,5.003757e-02,-1.823811e-01,8.009672e-01
5.73,5.620276e+02,-3.917509e-03,5.848237e-02,-2.647556e-01,6.724190e-01
5.74,4.437974e+02,-6.127846e-03,6.578010e-02,-3.232860e-01,5.238178e-01
5.75,3.132564e+02,-9.019865e-03,7.170480e-02,-3.523400e-01,3.647952e-01
5.76,1.853619e+02,-1.233280e-02,7.611167e-02,-3.508454e-01,2.059188e-01
5.77,7.050607e+01,-1.577609e-02,7.895342e-02,-3.223630e-01,5.638075e-02
5.78,-2.273232e+01,-1.907293e-02,8.027653e-02,-2.736880e-01,-7.786823e-02
5.79,-8.849357e+01,-2.199647e-02,8.019845e-02,-2.128281e-01,-1.947142e-01
5.8,-1.251758e+02,-2.438984e-02,7.887433e-02,-1.471502e-01,-2.951959e-01
5.81,-1.352164e+02,-2.616863e-02,7.646499e-02,-8.214503e-02,-3.820676e-01
5.82,-1.236518e+02,-2.730919e-02,7.311475e-02,-2.085097e-02,-4.583988e-01
5.83,-9.679410e+01,-2.782838e-02,6.894202e-02,3.606678e-02,-5.267464e-01
5.84,-6.003014e+01,-2.776100e-02,6.403946e-02,8.965047e-02,-5.890847e-01
5.85,-1.658362e+01,-2.714087e-02,5.847805e-02,1.415109e-01,-6.472387e-01
5.86,3.302898e+01,-2.599076e-02,5.230932e-02,1.924755e-01,-7.032416e-01
5.87,9.041500e+01,-2.432422e-02,4.556480e-02,2.414256e-01,-7.591680e-01
5.88,1.577994e+02,-2.215920e-02,3.825550e-02,2.847259e-01,-8.163835e-01
5.89,2.361777e+02,-1.953935e-02,3.037651e-02,3.165555e-01,-8.745429e-01
5.9,3.238686e+02,-1.655570e-02,2.191990e-02,3.302335e-01,-9.308630e-01
5.91,4.162868e+02,-1.335959e-02,1.289527e-02,3.202153e-01,-9.801796e-01
5.92,5.069413e+02,-1.015945e-02,3.352535e-03,2.839248e-01,-1.015984e+00
5.93,5.882396e+02,-7.199910e-03,-6.601603e-03,2.225064e-01,-1.031990e+00
5.94,6.509971e+02,-4.730019e-03,-1.679958e-02,1.402910e-01,-1.023328e+00
5.95,6.832139e+02,-2.971448e-03,-2.702109e-02,4.374254e-02,-9.868920e-01
5.96,6.746820e+02,-2.093642e-03,-3.700754e-02,-5.923982e-02,-9.210997e-01
5.97,6.233787e+02,-2.195971e-03,-4.647702e-02,-1.595445e-01,-8.259118e-01
5.98,5.356871e+02,-3.293712e-03,-5.513960e-02,-2.473272e-01,-7.036257e-01
5.99,4.239464e+02,-5.308473e-03,-6.271796e-02,-3.133422e-01,-5.597314e-01
6,3.001438e+02,-8.069008e-03,-6.897562e-02,-3.509575e-01,-4.028832e-01
6.01,1.776897e+02,-1.132890e-02,-7.374740e-02,-3.578023e-01,-2.433928e-01
6.02,6.622338e+01,-1.480088e-02,-7.696061e-02,-3.362812e-01,-9.095713e-02
6.03,-2.528778e+01,-1.820008e-02,-7.863806e-02,-2.925079e-01,4.750583e-02
6.04,-9.044460e+01,-2.128320e-02,-7.888050e-02,-2.343471e-01,1.688907e-01
6.05,-1.267396e+02,-2.387322e-02,-7.783538e-02,-1.694428e-01,2.735258e-01
6.06,-1.356000e+02,-2.586618e-02,-7.566350e-02,-1.037821e-01,3.638798e-01
6.07,-1.215603e+02,-2.722238e-02,-7.251368e-02,-4.098641e-02,4.430746e-01
6.08,-9.060123e+01,-2.794769e-02,-6.850991e-02,1.772210e-02,5.138396e-01
6.09,-4.813706e+01,-2.807132e-02,-6.374972e-02,7.298699e-02,5.782593e-01
6.1,2.071619e+00,-2.762594e-02,-5.830792e-02,1.262923e-01,6.381431e-01
6.11,5.885657e+01,-2.663554e-02,-5.223970e-02,1.786592e-01,6.954718e-01
6.12,1.233114e+02,-2.511434e-02,-4.558049e-02,2.294187e-01,7.523906e-01
6.13,1.974436e+02,-2.307782e-02,-3.834481e-02,2.754663e-01,8.105692e-01
6.14,2.823188e+02,-2.056253e-02,-3.052912e-02,3.113452e-01,8.701791e-01
6.15,3.764775e+02,-1.764847e-02,-2.212270e-02,3.303319e-01,9.290009e-01
6.16,4.754432e+02,-1.447491e-02,-1.312722e-02,3.263344e-01,9.822254e-01
6.17,5.727353e+02,-1.124149e-02,-3.580558e-03,2.958848e-01,1.023274e+00
6.18,6.609938e+02,-8.191115e-03,6.423488e-03,2.392427e-01,1.045357e+00
6.19,7.317479e+02,-5.579373e-03,1.672722e-02,1.601591e-01,1.042892e+00
6.2,7.732550e+02,-3.641066e-03,2.711441e-02,6.486583e-02,1.012149e+00
6.21,7.741787e+02,-2.562524e-03,3.732446e-02,-3.876461e-02,9.510893e-01
6.22,7.292634e+02,-2.461441e-03,4.706841e-02,-1.415575e-01,8.594010e-01
6.23,6.435370e+02,-3.371464e-03,5.604573e-02,-2.334480e-01,7.390656e-01
6.24,5.288402e+02,-5.231125e-03,6.396528e-02,-3.047177e-01,5.952904e-01
6.25,3.998913e+02,-7.882463e-03,7.057373e-02,-3.479314e-01,4.365486e-01
6.26,2.678103e+02,-1.108578e-02,7.568687e-02,-3.598440e-01,2.733988e-01
6.27,1.449181e+02,-1.455252e-02,7.921391e-02,-3.420777e-01,1.161338e-01
6.28,4.019235e+01,-1.798861e-02,8.116382e-02,-3.003622e-01,-2.749483e-02
6.29,-3.858621e+01,-2.113640e-02,8.163048e-02,-2.426297e-01,-1.535651e-01
6.3,-8.778307e+01,-2.380319e-02,8.076227e-02,-1.769345e-01,-2.618808e-01
6.31,-1.079225e+02,-2.587168e-02,7.872700e-02,-1.098837e-01,-3.547506e-01
6.32,-1.031502e+02,-2.729374e-02,7.568357e-02,-4.577008e-02,-4.354130e-01
6.33,-7.970811e+01,-2.807289e-02,7.176634e-02,1.363370e-02,-5.068257e-01
6.34,-4.403600e+01,-2.824171e-02,6.708176e-02,6.868103e-02,-5.712205e-01
6.35,-9.325025e-01,-2.784012e-02,6.171209e-02,1.209341e-01,-6.303927e-01
6.36,4.741040e+01,-2.690002e-02,5.571959e-02,1.718733e-01,-6.862313e-01
6.37,1.014857e+02,-2.544084e-02,4.914721e-02,2.215715e-01,-7.408875e-01
6.38,1.633967e+02,-2.347730e-02,4.201717e-02,2.677528e-01,-7.962906e-01
6.39,2.350845e+02,-2.103777e-02,3.433188e-02,3.056175e-01,-8.531709e-01
6.4,3.166059e+02,-1.818714e-02,2.608232e-02,3.286681e-01,-9.100730e-01
6.41,4.051695e+02,-1.504581e-02,1.726531e-02,3.304624e-01,-9.629297e-01
6.42,4.954049e+02,-1.179562e-02,7.906773e-03,3.067009e-01,-1.005618e+00
6.43,5.801475e+02,-8.667547e-03,-1.916857e-03,2.566606e-01,-1.031396e+00
6.44,6.503080e+02,-5.913787e-03,-1.206737e-02,1.832838e-01,-1.034470e+00
6.45,6.942151e+02,-3.773974e-03,-2.234734e-02,9.223208e-02,-1.010849e+00
6.46,6.998834e+02,-2.445823e-03,-3.251299e-02,-9.126944e-03,-9.583126e-01
6.47,6.615162e+02,-2.063952e-03,-4.229029e-02,-1.121851e-01,-8.761859e-01
6.48,5.839242e+02,-2.684562e-03,-5.139063e-02,-2.073501e-01,-7.656466e-01
6.49,4.776189e+02,-4.273767e-03,-5.952839e-02,-2.849264e-01,-6.306462e-01
6.5,3.561796e+02,-6.703010e-03,-6.644528e-02,-3.368044e-01,-4.783596e-01
6.51,2.313362e+02,-9.758121e-03,-7.193998e-02,-3.584188e-01,-3.184637e-01
6.52,1.129594e+02,-1.316595e-02,-7.589463e-02,-3.499329e-01,-1.612443e-01
6.53,1.125995e+01,-1.663478e-02,-7.828782e-02,-3.158700e-01,-1.516287e-02
6.54,-6.644072e+01,-1.989686e-02,-7.918663e-02,-2.635220e-01,1.147928e-01
6.55,-1.158348e+02,-2.274103e-02,-7.872095e-02,-2.008664e-01,2.274023e-01
6.56,-1.365292e+02,-2.502819e-02,-7.704970e-02,-1.348330e-01,3.242899e-01
6.57,-1.317481e+02,-2.668947e-02,-7.433069e-02,-7.023970e-02,4.084458e-01
6.58,-1.072114e+02,-2.771149e-02,-7.070138e-02,-9.457394e-03,4.828896e-01
6.59,-6.879140e+01,-2.811522e-02,-6.627235e-02,4.732294e-02,5.500053e-01
6.6,-2.134750e+01,-2.793431e-02,-6.112930e-02,1.013007e-01,6.116593e-01
6.61,3.251694e+01,-2.719866e-02,-5.533722e-02,1.538792e-01,6.696919e-01
6.62,9.277527e+01,-2.592759e-02,-4.894192e-02,2.053634e-01,7.261952e-01
6.63,1.611249e+02,-2.413481e-02,-4.196885e-02,2.539335e-01,7.831890e-01
6.64,2.392951e+02,-2.184432e-02,-3.442323e-02,2.952772e-01,8.417391e-01
6.65,3.272729e+02,-1.911231e-02,-2.629643e-02,3.231614e-01,9.009248e-01
6.66,4.222001e+02,-1.604723e-02,-1.758133e-02,3.309643e-01,9.572236e-01
6.67,5.186033e+02,-1.281911e-02,-8.294810e-03,3.137229e-01,1.004803e+00
6.68,6.096200e+02,-9.651585e-03,1.499385e-03,2.697847e-01,1.036777e+00
6.69,6.873620e+02,-6.797179e-03,1.167596e-02,2.012446e-01,1.046812e+00
6.7,7.417391e+02,-4.504079e-03,2.204691e-02,1.132237e-01,1.030207e+00
6.71,7.600870e+02,-2.984887e-03,3.237193e-02,1.284882e-02,9.841171e-01
6.72,7.339594e+02,-2.392831e-03,4.237439e-02,-9.132073e-02,9.073588e-01
6.73,6.642980e+02,-2.804284e-03,5.175760e-02,-1.895875e-01,8.007101e-01
6.74,5.601526e+02,-4.205352e-03,6.022341e-02,-2.719043e-01,6.677484e-01
6.75,4.360323e+02,-6.485070e-03,6.749700e-02,-3.294945e-01,5.153810e-01
6.76,3.042653e+02,-9.441607e-03,7.335740e-02,-3.569142e-01,3.533455e-01
6.77,1.774727e+02,-1.280655e-02,7.766651e-02,-3.533618e-01,1.922743e-01
6.78,6.475561e+01,-1.628394e-02,8.038470e-02,-3.227203e-01,4.139259e-02
6.79,-2.502962e+01,-1.959454e-02,8.156672e-02,-2.720548e-01,-9.343028e-02
6.8,-8.625770e+01,-2.251177e-02,8.133785e-02,-2.095533e-01,-2.102473e-01
6.81,-1.176693e+02,-2.488120e-02,7.985992e-02,-1.426522e-01,-3.103049e-01
6.82,-1.219777e+02,-2.662203e-02,7.729857e-02,-7.683600e-02,-3.965447e-01
6.83,-1.046522e+02,-2.771454e-02,7.380116e-02,-1.511027e-02,-4.721559e-01
6.84,-7.246257e+01,-2.817945e-02,6.948765e-02,4.189248e-02,-5.397279e-01
6.85,-3.122698e+01,-2.805514e-02,6.445163e-02,9.525028e-02,-6.012044e-01
6.86,1.539775e+01,-2.737870e-02,5.876493e-02,1.466266e-01,-6.583666e-01
6.87,6.656451e+01,-2.617571e-02,5.248025e-02,1.969251e-01,-7.132409e-01
6.88,1.237119e+02,-2.446187e-02,4.563041e-02,2.451160e-01,-7.679506e-01
6.89,1.890697e+02,-2.225649e-02,3.822747e-02,2.876436e-01,-8.239471e-01
6.9,2.638404e+02,-1.960374e-02,3.026684e-02,3.187349e-01,-8.809674e-01
6.91,3.468069e+02,-1.659459e-02,2.174018e-02,3.317152e-01,-9.362667e-01
6.92,4.339854e+02,-1.338010e-02,1.265618e-02,3.210145e-01,-9.846514e-01
6.93,5.192794e+02,-1.016851e-02,3.063838e-03,2.840361e-01,-1.019520e+00
6.94,5.948721e+02,-7.204407e-03,-6.930412e-03,2.219459e-01,-1.034472e+00
6.95,6.508846e+02,-4.736734e-03,-1.715831e-02,1.391564e-01,-1.024562e+00
6.96,6.744355e+02,-2.986466e-03,-2.739802e-02,4.224412e-02,-9.867386e-01
6.97,6.571115e+02,-2.121416e-03,-3.738952e-02,-6.079829e-02,-9.195372e-01
6.98,5.981566e+02,-2.238388e-03,-4.685026e-02,-1.608484e-01,-8.231257e-01
6.99,5.061161e+02,-3.349702e-03,-5.549135e-02,-2.481253e-01,-6.999443e-01
7,3.932429e+02,-5.374308e-03,-6.303801e-02,-3.135170e-01,-5.555590e-01
7.01,2.717313e+02,-8.139290e-03,-6.925729e-02,-3.505071e-01,-3.985573e-01
7.02,1.534560e+02,-1.139766e-02,-7.398742e-02,-3.568275e-01,-2.391544e-01
7.03,4.725779e+01,-1.486264e-02,-7.715850e-02,-3.349356e-01,-8.694596e-02
7.04,-3.842583e+01,-1.825053e-02,-7.879517e-02,-2.909536e-01,5.123196e-02
7.05,-9.774046e+01,-2.131952e-02,-7.899918e-02,-2.327205e-01,1.723233e-01
7.06,-1.285626e+02,-2.389399e-02,-7.791836e-02,-1.678326e-01,2.766787e-01
7.07,-1.326496e+02,-2.587103e-02,-7.571356e-02,-1.022282e-01,3.667709e-01
7.08,-1.147589e+02,-2.721156e-02,-7.253349e-02,-3.949863e-02,4.457179e-01
7.09,-8.099981e+01,-2.792173e-02,-6.850202e-02,1.913236e-02,5.162402e-01
7.1,-3.686908e+01,-2.803091e-02,-6.371658e-02,7.427806e-02,5.804103e-01
7.11,1.381130e+01,-2.757211e-02,-5.825204e-02,1.273801e-01,6.400201e-01
7.12,6.981213e+01,-2.656998e-02,-5.216373e-02,1.794281e-01,6.970286e-01
7.13,1.321923e+02,-2.503975e-02,-4.548743e-02,2.297516e-01,7.535607e-01
7.14,2.029660e+02,-2.299799e-02,-3.823826e-02,2.752846e-01,8.112773e-01
7.15,2.832976e+02,-2.048218e-02,-3.041335e-02,3.106443e-01,8.703606e-01
7.16,3.719594e+02,-1.757261e-02,-2.200265e-02,3.291972e-01,9.286250e-01
7.17,4.648686e+02,-1.440811e-02,-1.300825e-02,3.249256e-01,9.813129e-01
7.18,5.559485e+02,-1.118710e-02,-3.468027e-03,2.943915e-01,1.021895e+00
7.19,6.381472e+02,-8.150821e-03,6.524682e-03,2.378377e-01,1.043604e+00
7.2,7.031026e+02,-5.553143e-03,1.681294e-02,1.589787e-01,1.040847e+00
7.21,7.389131e+02,-3.627392e-03,2.718135e-02,6.401945e-02,1.009876e+00
7.22,7.350815e+02,-2.558679e-03,3.736999e-02,-3.917718e-02,9.486571e-01
7.23,6.865980e+02,-2.463622e-03,4.709058e-02,-1.414582e-01,8.569192e-01
7.24,5.992908e+02,-3.374991e-03,5.604357e-02,-2.328115e-01,7.367058e-01
7.25,4.851798e+02,-5.230858e-03,6.393927e-02,-3.036060e-01,5.932521e-01
7.26,3.587952e+02,-7.873519e-03,7.052619e-02,-3.464941e-01,4.349955e-01
7.27,2.307767e+02,-1.106437e-02,7.562180e-02,-3.582830e-01,2.724084e-01
7.28,1.129540e+02,-1.451654e-02,7.913639e-02,-3.405926e-01,1.156852e-01
7.29,1.383303e+01,-1.793788e-02,8.107916e-02,-2.991035e-01,-2.749645e-02
7.3,-5.923829e+01,-2.107235e-02,8.154344e-02,-2.416752e-01,-1.532438e-01
7.31,-1.029987e+02,-2.372834e-02,8.067657e-02,-1.762919e-01,-2.613474e-01
7.32,-1.182250e+02,-2.578895e-02,7.864530e-02,-1.095080e-01,-3.540806e-01
7.33,-1.092366e+02,-2.720587e-02,7.560767e-02,-4.559032e-02,-4.346462e-01
7.34,-8.236508e+01,-2.798212e-02,7.169749e-02,1.368627e-02,-5.059797e-01
7.35,-4.412688e+01,-2.814962e-02,6.702089e-02,6.864746e-02,-5.703060e-01
7.36,6.099611e-01,-2.774781e-02,6.165999e-02,1.208126e-01,-6.294180e-01
7.37,4.956491e+01,-2.680845e-02,5.567690e-02,1.716200e-01,-6.851943e-01
7.38,1.031385e+02,-2.535120e-02,4.911458e-02,2.211196e-01,-7.397646e-01
7.39,1.633742e+02,-2.339132e-02,4.199537e-02,2.670445e-01,-7.950323e-01
7.4,2.322348e+02,-2.095773e-02,3.432209e-02,3.046396e-01,-8.517128e-01
7.41,3.099164e+02,-1.811560e-02,2.608624e-02,3.274777e-01,-9.083613e-01
7.42,3.939088e+02,-1.498504e-02,1.728522e-02,3.291871e-01,-9.609522e-01
7.43,4.792300e+02,-1.174694e-02,7.945197e-03,3.055082e-01,-1.003423e+00
7.44,5.591383e+02,-8.630851e-03,-1.857634e-03,2.557098e-01,-1.029089e+00
7.45,6.249452e+02,-5.887423e-03,-1.198584e-02,1.826884e-01,-1.032181e+00
7.46,6.653503e+02,-3.755024e-03,-2.224311e-02,9.205078e-02,-1.008699e+00
7.47,6.686300e+02,-2.430552e-03,-3.238687e-02,-8.879692e-03,-9.564050e-01
7.48,6.292897e+02,-2.048260e-03,-4.214415e-02,-1.115293e-01,-8.746073e-01
7.49,5.520070e+02,-2.664358e-03,-5.122729e-02,-2.063442e-01,-7.644826e-01
7.5,4.472873e+02,-4.245352e-03,-5.935156e-02,-2.836754e-01,-6.299760e-01
7.51,3.284912e+02,-6.663520e-03,-6.625949e-02,-3.354562e-01,-4.782313e-01
7.52,2.071967e+02,-9.705951e-03,-7.175034e-02,-3.571388e-01,-3.188698e-01
7.53,9.305055e+01,-1.310102e-02,-7.570642e-02,-3.488647e-01,-1.621118e-01
7.54,-4.112739e+00,-1.655847e-02,-7.810586e-02,-3.151067e-01,-1.637409e-02
7.55,-7.726131e+01,-1.981167e-02,-7.901483e-02,-2.630934e-01,1.133662e-01
7.56,-1.223280e+02,-2.265002e-02,-7.856205e-02,-2.007478e-01,2.258688e-01
7.57,-1.391472e+02,-2.493446e-02,-7.690533e-02,-1.349640e-01,3.227220e-01
7.58,-1.310847e+02,-2.659570e-02,-7.420161e-02,-7.054681e-02,4.068800e-01
7.59,-1.039728e+02,-2.761976e-02,-7.058784e-02,-9.871807e-03,4.813403e-01
7.6,-6.376126e+01,-2.802692e-02,-6.617431e-02,4.684998e-02,5.484802e-01
7.61,-1.534968e+01,-2.785031e-02,-6.104660e-02,1.007890e-01,6.101672e-01
7.62,3.862828e+01,-2.711952e-02,-5.526958e-02,1.533193e-01,6.682392e-01
7.63,9.812576e+01,-2.585379e-02,-4.888899e-02,2.047265e-01,7.247764e-01
7.64,1.648442e+02,-2.406703e-02,-4.193027e-02,2.531896e-01,7.817804e-01
7.65,2.405682e+02,-2.178352e-02,-3.439884e-02,2.944174e-01,8.403011e-01
7.66,3.254214e+02,-1.905956e-02,-2.628635e-02,3.222159e-01,8.994176e-01
7.67,4.167363e+02,-1.600347e-02,-1.758607e-02,3.300062e-01,9.556280e-01
7.68,5.093325e+02,-1.278474e-02,-8.315122e-03,3.128529e-01,1.003138e+00
7.69,5.966760e+02,-9.626137e-03,1.462778e-03,2.691028e-01,1.035102e+00
7.7,6.712317e+02,-6.779253e-03,1.162275e-02,2.008230e-01,1.045212e+00
7.71,7.233170e+02,-4.491471e-03,2.197750e-02,1.130956e-01,1.028770e+00
7.72,7.405568e+02,-2.974906e-03,3.228755e-02,1.301279e-02,9.829121e-01
7.73,7.145327e+02,-2.382633e-03,4.227697e-02,-9.089170e-02,9.064350e-01
7.74,6.457790e+02,-2.791153e-03,5.164969e-02,-1.889460e-01,8.001148e-01
7.75,5.433276e+02,-4.186966e-03,6.010802e-02,-2.711254e-01,6.675130e-01
7.76,4.215565e+02,-6.459740e-03,6.737755e-02,-3.286763e-01,5.155186e-01
7.77,2.925130e+02,-9.408506e-03,7.323752e-02,-3.561615e-01,3.538360e-01
7.78,1.685880e+02,-1.276584e-02,7.754975e-02,-3.527643e-01,1.930621e-01
7.79,5.872585e+01,-1.623671e-02,8.027424e-02,-3.223332e-01,4.239595e-02
7.8,-2.837386e+01,-1.954256e-02,8.146504e-02,-2.718914e-01,-9.229916e-02
7.81,-8.718124e+01,-2.245712e-02,8.124665e-02,-2.095926e-01,-2.090626e-01
7.82,-1.164752e+02,-2.482592e-02,7.978010e-02,-1.428510e-01,-3.091165e-01
7.83,-1.189796e+02,-2.656786e-02,7.723048e-02,-7.714371e-02,-3.953782e-01
7.84,-1.001554e+02,-2.766280e-02,7.374474e-02,-1.547970e-02,-4.710206e-01
7.85,-6.677016e+01,-2.813097e-02,6.944270e-02,4.149712e-02,-5.386274e-01
7.86,-2.466147e+01,-2.801039e-02,6.441783e-02,9.484844e-02,-6.001433e-01
7.87,2.247186e+01,-2.733787e-02,5.874192e-02,1.462210e-01,-6.573498e-01
7.88,7.373411e+01,-2.613889e-02,5.246762e-02,1.965061e-01,-7.122685e-01
7.89,1.305144e+02,-2.442919e-02,4.562773e-02,2.446712e-01,-7.670128e-01
7.9,1.950331e+02,-2.222815e-02,3.823435e-02,2.871690e-01,-8.230250e-01
7.91,2.685467e+02,-1.958000e-02,3.028305e-02,3.182454e-01,-8.800406e-01
7.92,3.499493e+02,-1.657565e-02,2.176568e-02,3.312471e-01,-9.353245e-01
7.93,4.354131e+02,-1.336589e-02,1.269106e-02,3.206193e-01,-9.837041e-01
7.94,5.190275e+02,-1.015851e-02,3.108161e-03,2.837647e-01,-1.018603e+00
7.95,5.931567e+02,-7.197615e-03,-6.876823e-03,2.218326e-01,-1.033633e+00
7.96,6.480295e+02,-4.731767e-03,-1.709604e-02,1.392113e-01,-1.023853e+00
7.97,6.707695e+02,-2.981743e-03,-2.732813e-02,4.245507e-02,-9.862027e-01
7.98,6.530175e+02,-2.115368e-03,-3.731351e-02,-6.045894e-02,-9.192001e-01
7.99,5.936245e+02,-2.229636e-03,-4.676997e-02,-1.604191e-01,-8.229969e-01
8,5.010330e+02,-3.337186e-03,-5.540877e-02,-2.476534e-01,-7.000281e-01
8.01,3.874486e+02,-5.357392e-03,-6.295522e-02,-3.130546e-01,-5.558457e-01
8.02,2.651450e+02,-8.117824e-03,-6.917635e-02,-3.501069e-01,-3.990264e-01
8.03,1.460896e+02,-1.137201e-02,-7.391023e-02,-3.565325e-01,-2.397705e-01
8.04,3.924651e+01,-1.483363e-02,-7.708666e-02,-3.347701e-01,-8.766303e-02
8.05,-4.688307e+01,-1.821930e-02,-7.872989e-02,-2.909202e-01,5.046181e-02
8.06,-1.063987e+02,-2.128732e-02,-7.894123e-02,-2.328037e-01,1.715401e-01
8.07,-1.371603e+02,-2.386202e-02,-7.786807e-02,-1.680062e-01,2.759088e-01
8.08,-1.409150e+02,-2.584030e-02,-7.567096e-02,-1.024629e-01,3.660276e-01
8.09,-1.224489e+02,-2.718281e-02,-7.249840e-02,-3.976783e-02,4.450049e-01
8.1,-8.792715e+01,-2.789543e-02,-6.847418e-02,1.884932e-02,5.155584e-01
8.11,-4.292136e+01,-2.800731e-02,-6.369572e-02,7.399394e-02,5.797609e-01
8.12,8.657625e+00,-2.755131e-02,-5.823783e-02,1.270999e-01,6.394053e-01
8.13,6.549596e+01,-2.655198e-02,-5.215583e-02,1.791512e-01,6.964487e-01
8.14,1.285762e+02,-2.502453e-02,-4.548550e-02,2.294756e-01,7.530121e-01
8.15,1.998604e+02,-2.298554e-02,-3.824198e-02,2.750102e-01,8.107517e-01
8.16,2.804968e+02,-2.047247e-02,-3.042246e-02,3.103801e-01,8.698481e-01
8.17,3.692774e+02,-1.756559e-02,-2.201697e-02,3.289610e-01,9.281206e-01
8.18,4.621755e+02,-1.440355e-02,-1.302767e-02,3.247416e-01,9.808207e-01
8.19,5.531863e+02,-1.118459e-02,-3.492430e-03,2.942832e-01,1.021431e+00
8.2,6.353475e+02,-8.149719e-03,6.495526e-03,2.378207e-01,1.043195e+00
8.21,7.003816e+02,-5.552624e-03,1.677947e-02,1.590555e-01,1.040521e+00
8.22,7.364947e+02,-3.626555e-03,2.714426e-02,6.417944e-02,1.009657e+00
8.23,7.330665e+02,-2.556670e-03,3.733024e-02,-3.895479e-02,9.485601e-01
8.24,6.850600e+02,-2.459740e-03,4.704930e-02,-1.412009e-01,8.569508e-01
8.25,5.980820e+02,-3.368769e-03,5.600199e-02,-2.325505e-01,7.368612e-01
8.26,4.840882e+02,-5.222115e-03,6.389863e-02,-3.033725e-01,5.935178e-01
8.27,3.576052e+02,-7.862381e-03,7.048763e-02,-3.463148e-01,4.353504e-01
8.28,2.293296e+02,-1.105123e-02,7.558630e-02,-3.581762e-01,2.728269e-01
8.29,1.111819e+02,-1.450203e-02,7.910470e-02,-3.405631e-01,1.161368e-01
8.3,1.165757e+01,-1.792271e-02,8.105174e-02,-2.991457e-01,-2.703780e-02
8.31,-6.181568e+01,-2.105724e-02,8.152051e-02,-2.417757e-01,-1.527961e-01
8.32,-1.058953e+02,-2.371393e-02,8.065812e-02,-1.764333e-01,-2.609212e-01
8.33,-1.213453e+02,-2.577571e-02,7.863118e-02,-1.096739e-01,-3.536793e-01
8.34,-1.124770e+02,-2.719413e-02,7.559767e-02,-4.576695e-02,-4.342690e-01
8.35,-8.561949e+01,-2.797205e-02,7.169138e-02,1.350837e-02,-5.056246e-01
8.36,-4.731183e+01,-2.814130e-02,6.701845e-02,6.847385e-02,-5.699717e-01
8.37,-2.445257e+00,-2.774123e-02,6.166100e-02,1.206457e-01,-6.291041e-01
8.38,4.666700e+01,-2.680356e-02,5.568115e-02,1.714610e-01,-6.849005e-01
8.39,1.003987e+02,-2.534794e-02,4.912187e-02,2.209698e-01,-7.394891e-01
8.4,1.607770e+02,-2.338959e-02,4.200551e-02,2.669077e-01,-7.947721e-01
8.41,2.297576e+02,-2.095743e-02,3.433491e-02,3.045230e-01,-8.514655e-01
8.42,3.075454e+02,-1.811655e-02,2.610161e-02,3.273917e-01,-9.081270e-01
8.43,3.916369e+02,-1.498698e-02,1.730299e-02,3.291430e-01,-9.607358e-01
8.44,4.770631e+02,-1.174951e-02,7.965216e-03,3.055150e-01,-1.003235e+00
8.45,5.570875e+02,-8.633581e-03,-1.835608e-03,2.557708e-01,-1.028942e+00
8.46,6.230313e+02,-5.889800e-03,-1.196216e-02,1.828002e-01,-1.032088e+00
8.47,6.635846e+02,-3.756539e-03,-2.221827e-02,9.220325e-02,-1.008673e+00
8.48,6.669966e+02,-2.430764e-03,-3.236146e-02,-8.701647e-03,-9.564528e-01
8.49,6.277460e+02,-2.046849e-03,-4.211888e-02,-1.113442e-01,-8.747286e-01
8.5,5.504209e+02,-2.661173e-03,-5.120287e-02,-2.061725e-01,-7.646723e-01
8.51,4.455277e+02,-4.240430e-03,-5.932869e-02,-2.835362e-01,-6.302227e-01
8.52,3.264849e+02,-6.657091e-03,-6.623878e-02,-3.353641e-01,-4.785185e-01
8.53,2.049080e+02,-9.698405e-03,-7.173226e-02,-3.571014e-01,-3.191784e-01
8.54,9.047862e+01,-1.309285e-02,-7.569128e-02,-3.488811e-01,-1.624228e-01
8.55,-6.934185e+00,-1.655021e-02,-7.809377e-02,-3.151687e-01,-1.667273e-02
8.56,-8.027431e+01,-1.980378e-02,-7.900576e-02,-2.631884e-01,1.130890e-01
8.57,-1.254594e+02,-2.264290e-02,-7.855582e-02,-2.008626e-01,2.256162e-01
8.58,-1.423120e+02,-2.492836e-02,-7.690173e-02,-1.350873e-01,3.224927e-01
8.59,-1.342068e+02,-2.659076e-02,-7.420042e-02,-7.067079e-02,4.066707e-01
8.6,-1.069796e+02,-2.761603e-02,-7.058885e-02,-9.992234e-03,4.811479e-01
8.61,-6.659624e+01,-2.802440e-02,-6.617734e-02,4.673443e-02,5.483022e-01
8.62,-1.797279e+01,-2.784896e-02,-6.105148e-02,1.006782e-01,6.100019e-01
8.63,3.623909e+01,-2.711930e-02,-5.527619e-02,1.532133e-01,6.680847e-01
8.64,9.597642e+01,-2.585465e-02,-4.889719e-02,2.046273e-01,7.246307e-01
8.65,1.629308e+02,-2.406892e-02,-4.193999e-02,2.531020e-01,7.816414e-01
8.66,2.388835e+02,-2.178633e-02,-3.440998e-02,2.943490e-01,8.401685e-01
8.67,3.239505e+02,-1.906314e-02,-2.629885e-02,3.221759e-01,8.992936e-01
8.68,4.154831e+02,-1.600757e-02,-1.759985e-02,3.300026e-01,9.555184e-01
8.69,5.082929e+02,-1.278903e-02,-8.330061e-03,3.128907e-01,1.003051e+00
8.7,5.958549e+02,-9.630245e-03,1.446876e-03,2.691814e-01,1.035048e+00
8.71,6.706439e+02,-6.782773e-03,1.160617e-02,2.009371e-01,1.045199e+00
8.72,7.229739e+02,-4.494036e-03,2.196060e-02,1.132356e-01,1.028805e+00
8.73,7.404690e+02,-2.976219e-03,3.227077e-02,1.316618e-02,9.829981e-01
8.74,7.146925e+02,-2.382505e-03,4.226082e-02,-9.073972e-02,9.065729e-01
8.75,6.461318e+02,-2.789533e-03,5.163465e-02,-1.888115e-01,8.003003e-01
8.76,5.437886e+02,-4.183951e-03,6.009460e-02,-2.710233e-01,6.677367e-01
8.77,4.220402e+02,-6.455580e-03,6.736616e-02,-3.286176e-01,5.157662e-01
8.78,2.929482e+02,-9.403573e-03,7.322846e-02,-3.561504e-01,3.540907e-01
8.79,1.689168e+02,-1.276057e-02,7.754315e-02,-3.527974e-01,1.933078e-01
8.8,5.890646e+01,-1.623156e-02,8.027011e-02,-3.224014e-01,4.262123e-02
8.81,-2.837342e+01,-1.953789e-02,8.146323e-02,-2.719827e-01,-9.210020e-02
8.82,-8.736786e+01,-2.245322e-02,8.124694e-02,-2.096948e-01,-2.088903e-01
8.83,-1.168444e+02,-2.482297e-02,7.978224e-02,-1.429546e-01,-3.089676e-01
8.84,-1.195171e+02,-2.656591e-02,7.723422e-02,-7.724274e-02,-3.952481e-01
8.85,-1.008395e+02,-2.766184e-02,7.374990e-02,-1.557166e-02,-4.709051e-01
8.86,-6.757769e+01,-2.813097e-02,6.944909e-02,4.141184e-02,-5.385236e-01
8.87,-2.557135e+01,-2.801126e-02,6.442533e-02,9.476810e-02,-6.000485e-01
8.88,2.147793e+01,-2.733957e-02,5.875042e-02,1.461442e-01,-6.572618e-01
8.89,7.267219e+01,-2.614138e-02,5.247704e-02,1.964337e-01,-7.121848e-01
8.9,1.293988e+02,-2.443242e-02,4.563801e-02,2.446069e-01,-7.669311e-01
8.91,1.938806e+02,-2.223206e-02,3.824546e-02,2.871199e-01,-8.229448e-01
8.92,2.673760e+02,-1.958447e-02,3.029498e-02,3.182200e-01,-8.799642e-01
8.93,3.487881e+02,-1.658048e-02,2.177839e-02,3.312534e-01,-9.352575e-01
8.94,4.342868e+02,-1.337079e-02,1.270448e-02,3.206619e-01,-9.836545e-01
8.95,5.179656e+02,-1.016315e-02,3.122143e-03,2.838433e-01,-1.018579e+00
8.96,5.921895e+02,-7.201645e-03,-6.862496e-03,2.219419e-01,-1.033642e+00
8.97,6.471910e+02,-4.734865e-03,-1.708166e-02,1.393427e-01,-1.023901e+00
8.98,6.700894e+02,-2.983654e-03,-2.731405e-02,4.259782e-02,-9.862915e-01
8.99,6.525115e+02,-2.115931e-03,-3.730013e-02,-6.031720e-02,-9.193301e-01
9,5.932869e+02,-2.228805e-03,-4.675769e-02,-1.602919e-01,-8.231655e-01
9.01,5.008434e+02,-3.335042e-03,-5.539798e-02,-2.475539e-01,-7.002286e-01
9.02,3.873730e+02,-5.354147e-03,-6.294627e-02,-3.129931e-01,-5.560669e-01
9.03,2.651551e+02,-8.113802e-03,-6.916948e-02,-3.500885e-01,-3.992540e-01
9.04,1.461551e+02,-1.136761e-02,-7.390557e-02,-3.565555e-01,-2.399903e-01
9.05,3.933875e+01,-1.482925e-02,-7.708421e-02,-3.348270e-01,-8.786358e-02
9.06,-4.678943e+01,-1.821531e-02,-7.872951e-02,-2.910001e-01,5.028642e-02
9.07,-1.063235e+02,-2.128400e-02,-7.894270e-02,-2.328954e-01,1.713905e-01
9.08,-1.371160e+02,-2.385953e-02,-7.787116e-02,-1.681002e-01,2.757821e-01
9.09,-1.408992e+02,-2.583871e-02,-7.567543e-02,-1.025532e-01,3.659190e-01
9.1,-1.224636e+02,-2.718212e-02,-7.250406e-02,-3.985161e-02,4.449101e-01
9.11,-8.796872e+01,-2.789561e-02,-6.848087e-02,1.877187e-02,5.154740e-01
9.12,-4.298312e+01,-2.800829e-02,-6.370331e-02,7.392100e-02,5.796844e-01
9.13,8.580961e+00,-2.755304e-02,-5.824623e-02,1.270297e-01,6.393340e-01
9.14,6.540987e+01,-2.655443e-02,-5.216498e-02,1.790836e-01,6.963800e-01
9.15,1.284846e+02,-2.502766e-02,-4.549536e-02,2.294135e-01,7.529434e-01
9.16,1.997730e+02,-2.298932e-02,-3.825253e-02,2.749599e-01,8.106819e-01
9.17,2.804216e+02,-2.047681e-02,-3.043371e-02,3.103499e-01,8.697790e-01
9.18,3.692265e+02,-1.757030e-02,-2.202891e-02,3.289595e-01,9.280572e-01
9.19,4.621605e+02,-1.440840e-02,-1.304026e-02,3.247746e-01,9.807711e-01
9.2,5.532235e+02,-1.118927e-02,-3.505570e-03,2.943518e-01,1.021404e+00
9.21,6.354433e+02,-8.153886e-03,6.482023e-03,2.379209e-01,1.043198e+00
9.22,7.005479e+02,-5.555950e-03,1.676587e-02,1.591796e-01,1.040560e+00
9.23,7.367453e+02,-3.628774e-03,2.713089e-02,6.431744e-02,1.009735e+00
9.24,7.334078e+02,-2.557599e-03,3.731747e-02,-3.881460e-02,9.486785e-01
9.25,6.854833e+02,-2.459305e-03,4.703751e-02,-1.410716e-01,8.571078e-01
9.26,5.985724e+02,-3.367018e-03,5.599158e-02,-2.324457e-01,7.370516e-01
9.27,4.846252e+02,-5.219227e-03,6.388995e-02,-3.033029e-01,5.937306e-01
9.28,3.581501e+02,-7.858649e-03,7.048094e-02,-3.462869e-01,4.355718e-01
9.29,2.298522e+02,-1.104704e-02,7.558175e-02,-3.581900e-01,2.730429e-01
9.3,1.116678e+02,-1.449776e-02,7.910231e-02,-3.406123e-01,1.163357e-01
9.31,1.208742e+01,-1.791876e-02,8.105139e-02,-2.992199e-01,-2.686321e-02
9.32,-6.146264e+01,-2.105389e-02,8.152200e-02,-2.418637e-01,-1.526476e-01
9.33,-1.056300e+02,-2.371135e-02,8.066122e-02,-1.765251e-01,-2.607962e-01
9.34,-1.211716e+02,-2.577401e-02,7.863566e-02,-1.097623e-01,-3.535734e-01
9.35,-1.123922e+02,-2.719331e-02,7.560331e-02,-4.584853e-02,-4.341774e-01
9.36,-8.561814e+01,-2.797207e-02,7.169801e-02,1.343399e-02,-5.055437e-01
9.37,-4.738592e+01,-2.814209e-02,6.702595e-02,6.840482e-02,-5.698988e-01
9.38,-2.588269e+00,-2.774274e-02,6.166928e-02,1.205796e-01,-6.290369e-01
9.39,4.646038e+01,-2.680575e-02,5.569014e-02,1.713966e-01,-6.848361e-01
9.4,1.001330e+02,-2.535078e-02,4.913152e-02,2.209087e-01,-7.394247e-01
9.41,1.604578e+02,-2.339307e-02,4.201581e-02,2.668549e-01,-7.947059e-01
9.42,2.293928e+02,-2.096147e-02,3.434587e-02,3.044865e-01,-8.513980e-01
9.43,3.071468e+02,-1.812102e-02,2.611324e-02,3.273804e-01,-9.080623e-01
9.44,3.912211e+02,-1.499167e-02,1.731528e-02,3.291641e-01,-9.606811e-01
9.45,4.766501e+02,-1.175413e-02,7.978086e-03,3.055712e-01,-1.003199e+00
9.46,5.566962e+02,-8.637803e-03,-1.822304e-03,2.558599e-01,-1.028933e+00
9.47,6.226849e+02,-5.893295e-03,-1.194866e-02,1.829157e-01,-1.032112e+00
9.48,6.633091e+02,-3.759021e-03,-2.220485e-02,9.233612e-02,-1.008734e+00
9.49,6.668134e+02,-2.432022e-03,-3.234848e-02,-8.562285e-03,-9.565518e-01
9.5,6.276633e+02,-2.046771e-03,-4.210670e-02,-1.112106e-01,-8.748656e-01
9.51,5.504348e+02,-2.659758e-03,-5.119188e-02,-2.060577e-01,-7.648436e-01
9.52,4.456235e+02,-4.237805e-03,-5.931923e-02,-2.834522e-01,-6.304207e-01
9.53,3.266483e+02,-6.653502e-03,-6.623115e-02,-3.353193e-01,-4.787315e-01
9.54,2.051211e+02,-9.694195e-03,-7.172666e-02,-3.570980e-01,-3.193921e-01
9.55,9.071951e+01,-1.308841e-02,-7.568779e-02,-3.489153e-01,-1.626248e-01
9.56,-6.683919e+00,-1.654592e-02,-7.809233e-02,-3.152317e-01,-1.685405e-02
9.57,-8.003064e+01,-1.979997e-02,-7.900620e-02,-2.632693e-01,1.129320e-01
9.58,-1.252354e+02,-2.263978e-02,-7.855795e-02,-2.009510e-01,2.254825e-01
9.59,-1.421132e+02,-2.492606e-02,-7.690531e-02,-1.351755e-01,3.223785e-01
9.6,-1.340339e+02,-2.658932e-02,-7.420524e-02,-7.075413e-02,4.065717e-01
9.61,-1.068298e+02,-2.761543e-02,-7.059474e-02,-1.006946e-02,4.810601e-01
9.62,-6.646603e+01,-2.802460e-02,-6.618417e-02,4.666220e-02,5.482229e-01
9.63,-1.785888e+01,-2.784991e-02,-6.105917e-02,1.006088e-01,6.099286e-01
9.64,3.633782e+01,-2.712095e-02,-5.528464e-02,1.531453e-01,6.680148e-01
9.65,9.605958e+01,-2.585700e-02,-4.890636e-02,2.045617e-01,7.245611e-01
9.66,1.629976e+02,-2.407194e-02,-4.194986e-02,2.530430e-01,7.815699e-01
9.67,2.389351e+02,-2.178996e-02,-3.442056e-02,2.943040e-01,8.400949e-01
9.68,3.239909e+02,-1.906728e-02,-2.631017e-02,3.221537e-01,8.992211e-01
9.69,4.155197e+02,-1.601203e-02,-1.761189e-02,3.300115e-01,9.554535e-01
9.7,5.083354e+02,-1.279353e-02,-8.342779e-03,3.129349e-01,1.003003e+00
9.71,5.959114e+02,-9.634467e-03,1.433610e-03,2.692602e-01,1.035024e+00
9.72,6.707243e+02,-6.786378e-03,1.159257e-02,2.010452e-01,1.045209e+00
9.73,7.230911e+02,-4.496713e-03,2.194695e-02,1.133646e-01,1.028851e+00
9.74,7.406354e+02,-2.977727e-03,3.225742e-02,1.330540e-02,9.830848e-01
9.75,7.149142e+02,-2.382696e-03,4.224814e-02,-9.060247e-02,9.066998e-01
9.76,6.464009e+02,-2.788369e-03,5.162304e-02,-1.886896e-01,8.004647e-01
9.77,5.440897e+02,-4.181524e-03,6.008444e-02,-2.709298e-01,6.679316e-01
9.78,4.223566e+02,-6.452107e-03,6.735779e-02,-3.285620e-01,5.159801e-01
9.79,2.932639e+02,-9.399381e-03,7.322210e-02,-3.561369e-01,3.543094e-01
9.8,1.692159e+02,-1.275605e-02,7.753894e-02,-3.528236e-01,1.935175e-01
9.81,5.917628e+01,-1.622710e-02,8.026800e-02,-3.224592e-01,4.281167e-02
9.82,-2.815117e+01,-1.953384e-02,8.146310e-02,-2.720613e-01,-9.193411e-02
9.83,-8.719821e+01,-2.244983e-02,8.124857e-02,-2.097834e-01,-2.087485e-01
9.84,-1.167277e+02,-2.482039e-02,7.978540e-02,-1.430446e-01,-3.088466e-01
9.85,-1.194520e+02,-2.656420e-02,7.723870e-02,-7.732832e-02,-3.951435e-01
9.86,-1.008175e+02,-2.766100e-02,7.375551e-02,-1.565066e-02,-4.708129e-01
9.87,-6.759098e+01,-2.813093e-02,6.945570e-02,4.133883e-02,-5.384406e-01
9.88,-2.561469e+01,-2.801199e-02,6.443282e-02,9.469890e-02,-5.999724e-01
9.89,2.140786e+01,-2.734101e-02,5.875871e-02,1.460768e-01,-6.571900e-01
9.9,7.257569e+01,-2.614351e-02,5.248608e-02,1.963680e-01,-7.121143e-01
9.91,1.292752e+02,-2.443522e-02,4.564777e-02,2.445459e-01,-7.668594e-01
9.92,1.937294e+02,-2.223548e-02,3.825594e-02,2.870702e-01,-8.228708e-01
9.93,2.671985e+02,-1.958844e-02,3.030619e-02,3.181904e-01,-8.798900e-01
9.94,3.485933e+02,-1.658482e-02,2.179034e-02,3.312526e-01,-9.351888e-01
9.95,4.340844e+02,-1.337526e-02,1.271713e-02,3.206956e-01,-9.835995e-01
9.96,5.177664e+02,-1.016744e-02,3.135398e-03,2.839122e-01,-1.018547e+00
9.97,5.920096e+02,-7.205417e-03,-6.848825e-03,2.220420e-01,-1.033641e+00
9.98,6.470485e+02,-4.737796e-03,-1.706784e-02,1.394663e-01,-1.023935e+00
9.99,6.700020e+02,-2.985480e-03,-2.730041e-02,4.273506e-02,-9.863642e-01
10,6.524892e+02,-2.116475e-03,-3.728703e-02,-6.017791e-02,-9.194424e-01


==> results/FSI2/eta_comparison.csv <==
2.01,-9.972668e-05,-9.972668e-05,-9.972668e-05
2.02,-1.056776e-04,-1.056893e-04,-1.057362e-04
2.03,-1.109925e-04,-1.110810e-04,-1.114210e-04
2.04,-1.136925e-04,-1.139875e-04,-1.150509e-04
2.05,-1.136703e-04,-1.143248e-04,-1.165033e-04
2.06,-1.115227e-04,-1.126527e-04,-1.160620e-04
2.07,-1.079563e-04,-1.095977e-04,-1.139857e-04
2.08,-1.034625e-04,-1.055623e-04,-1.103896e-04
2.09,-9.819572e-05,-1.006333e-04,-1.052527e-04
2.1,-9.202292e-05,-9.464572e-05,-9.848906e-05
2.11,-8.469447e-05,-8.735780e-05,-9.007547e-05
2.12,-7.607998e-05,-7.868166e-05,-8.021719e-05
2.13,-6.639460e-05,-6.889783e-05,-6.948679e-05
2.14,-5.633195e-05,-5.876887e-05,-5.885824e-05
2.15,-4.704324e-05,-4.949732e-05,-4.960248e-05
2.16,-3.995957e-05,-4.253271e-05,-4.307746e-05
2.17,-3.651339e-05,-3.928951e-05,-4.048347e-05
2.18,-3.784322e-05,-4.086042e-05,-4.265186e-05
2.19,-4.456003e-05,-4.779897e-05,-4.991114e-05
2.2,-5.662692e-05,-6.001739e-05,-6.204972e-05
2.21,-7.337169e-05,-7.681430e-05,-7.837392e-05
2.22,-9.361967e-05,-9.701562e-05,-9.784016e-05
2.23,-1.159065e-04,-1.191864e-04,-1.192232e-04
2.24,-1.387127e-04,-1.418564e-04,-1.412759e-04
2.25,-1.606624e-04,-1.637030e-04,-1.628453e-04
2.26,-1.806418e-04,-1.836546e-04,-1.829268e-04
2.27,-1.978241e-04,-2.009034e-04,-2.006611e-04
2.28,-2.116139e-04,-2.148455e-04,-2.152944e-04
2.29,-2.215508e-04,-2.249883e-04,-2.261345e-04
2.3,-2.272204e-04,-2.308720e-04,-2.325319e-04
2.31,-2.282145e-04,-2.320438e-04,-2.339078e-04
2.32,-2.241633e-04,-2.281018e-04,-2.298305e-04
2.33,-2.148331e-04,-2.188019e-04,-2.201232e-04
2.34,-2.002604e-04,-2.041924e-04,-2.049728e-04
2.35,-1.808776e-04,-1.847346e-04,-1.850031e-04
2.36,-1.575877e-04,-1.613666e-04,-1.612890e-04
2.37,-1.317577e-04,-1.354863e-04,-1.352990e-04
2.38,-1.051237e-04,-1.088463e-04,-1.087732e-04
2.39,-7.962230e-05,-8.338089e-05,-8.355953e-05
2.4,-5.718024e-05,-6.099789e-05,-6.143658e-05
2.41,-3.950476e-05,-4.337525e-05,-4.395298e-05
2.42,-2.791364e-05,-3.180100e-05,-3.230826e-05
2.43,-2.323298e-05,-2.708060e-05,-2.728700e-05
2.44,-2.577231e-05,-2.951853e-05,-2.924574e-05
2.45,-3.536668e-05,-3.896210e-05,-3.814021e-05
2.46,-5.146057e-05,-5.488190e-05,-5.357303e-05
2.47,-7.320193e-05,-7.645845e-05,-7.484192e-05
2.48,-9.951906e-05,-1.026502e-04,-1.009753e-04
2.49,-1.291663e-04,-1.322314e-04,-1.307528e-04
2.5,-1.607406e-04,-1.638038e-04,-1.627192e-04
2.51,-1.926850e-04,-1.958006e-04,-1.952078e-04
2.52,-2.233042e-04,-2.265058e-04,-2.263903e-04
2.53,-2.508135e-04,-2.541096e-04,-2.543649e-04
2.54,-2.734347e-04,-2.768124e-04,-2.772829e-04
2.55,-2.895378e-04,-2.929712e-04,-2.935044e-04
2.56,-2.978090e-04,-3.012708e-04,-3.017618e-04
2.57,-2.974197e-04,-3.008908e-04,-3.013064e-04
2.58,-2.881608e-04,-2.916360e-04,-2.920117e-04
2.59,-2.705170e-04,-2.740045e-04,-2.744182e-04
2.6,-2.456632e-04,-2.491781e-04,-2.497092e-04
2.61,-2.153819e-04,-2.189377e-04,-2.196258e-04
2.62,-1.819185e-04,-1.855172e-04,-1.863341e-04
2.63,-1.477968e-04,-1.514225e-04,-1.522657e-04
2.64,-1.156247e-04,-1.192421e-04,-1.199515e-04
2.65,-8.791257e-05,-9.147121e-05,-9.186471e-05
2.66,-6.692043e-05,-7.036322e-05,-7.027976e-05
2.67,-5.453844e-05,-5.781235e-05,-5.715076e-05
2.68,-5.219630e-05,-5.526248e-05,-5.400549e-05
2.69,-6.079457e-05,-6.363507e-05,-6.185278e-05
2.7,-8.065069e-05,-8.327053e-05,-8.110359e-05
2.71,-1.114576e-04,-1.138819e-04,-1.115102e-04
2.72,-1.522587e-04,-1.545263e-04,-1.521325e-04
2.73,-2.014488e-04,-2.036037e-04,-2.013421e-04
2.74,-2.568109e-04,-2.588952e-04,-2.568729e-04
2.75,-3.156006e-04,-3.176497e-04,-3.159239e-04
2.76,-3.746810e-04,-3.767213e-04,-3.753116e-04
2.77,-4.307044e-04,-4.327557e-04,-4.316647e-04
2.78,-4.803301e-04,-4.824092e-04,-4.816431e-04
2.79,-5.204580e-04,-5.225824e-04,-5.221653e-04
2.8,-5.484556e-04,-5.506460e-04,-5.506210e-04
2.81,-5.623564e-04,-5.646362e-04,-5.650541e-04
2.82,-5.610110e-04,-5.634028e-04,-5.643013e-04
2.83,-5.441806e-04,-5.467007e-04,-5.480801e-04
2.84,-5.125686e-04,-5.152210e-04,-5.170257e-04
2.85,-4.677940e-04,-4.705649e-04,-4.726754e-04
2.86,-4.123127e-04,-4.151689e-04,-4.174082e-04
2.87,-3.492961e-04,-3.521859e-04,-3.543390e-04
2.88,-2.824733e-04,-2.853316e-04,-2.871742e-04
2.89,-2.159438e-04,-2.186988e-04,-2.200274e-04
2.9,-1.539637e-04,-1.565454e-04,-1.572026e-04
2.91,-1.007109e-04,-1.030580e-04,-1.029483e-04
2.92,-6.003527e-05,-6.210055e-05,-6.119360e-05
2.93,-3.520505e-05,-3.695797e-05,-3.528170e-05
2.94,-2.866556e-05,-3.009208e-05,-2.771908e-05
2.95,-4.182968e-05,-4.293057e-05,-3.996294e-05
2.96,-7.492260e-05,-7.571097e-05,-7.226827e-05
2.97,-1.269007e-04,-1.273999e-04,-1.236129e-04
2.98,-1.954598e-04,-1.957022e-04,-1.917127e-04
2.99,-2.771386e-04,-2.771654e-04,-2.731295e-04
3,-3.675137e-04,-3.673754e-04,-3.634666e-04
3.01,-4.614714e-04,-4.612276e-04,-4.576363e-04
3.02,-5.535337e-04,-5.532519e-04,-5.501776e-04
3.03,-6.382116e-04,-6.379642e-04,-6.356004e-04
3.04,-7.103579e-04,-7.102172e-04,-7.087305e-04
3.05,-7.654951e-04,-7.655266e-04,-7.650347e-04
3.06,-8.000997e-04,-8.003550e-04,-8.009070e-04
3.07,-8.118305e-04,-8.123413e-04,-8.139053e-04
3.08,-7.996946e-04,-8.004679e-04,-8.029289e-04
3.09,-7.641449e-04,-7.651610e-04,-7.683286e-04
3.1,-7.071082e-04,-7.083217e-04,-7.119463e-04
3.11,-6.319382e-04,-6.332815e-04,-6.370760e-04
3.12,-5.432906e-04,-5.446787e-04,-5.483410e-04
3.13,-4.469148e-04,-4.482513e-04,-4.514855e-04
3.14,-3.493637e-04,-3.505473e-04,-3.530799e-04
3.15,-2.576284e-04,-2.585583e-04,-2.601512e-04
3.16,-1.787117e-04,-1.792926e-04,-1.797525e-04
3.17,-1.191668e-04,-1.193140e-04,-1.184999e-04
3.18,-8.463284e-05,-8.427581e-05,-8.210723e-05
3.19,-7.940421e-05,-7.849120e-05,-7.495605e-05
3.2,-1.060717e-04,-1.045736e-04,-9.973604e-05
3.21,-1.652686e-04,-1.631823e-04,-1.571887e-04
3.22,-2.555462e-04,-2.528976e-04,-2.459777e-04
3.23,-3.733929e-04,-3.702378e-04,-3.627000e-04
3.24,-5.133974e-04,-5.098205e-04,-5.020381e-04
3.25,-6.685436e-04,-6.646549e-04,-6.570448e-04
3.26,-8.306156e-04,-8.265442e-04,-8.195386e-04
3.27,-9.906836e-04,-9.865696e-04,-9.805831e-04
3.28,-1.139637e-03,-1.135621e-03,-1.131019e-03
3.29,-1.268730e-03,-1.264944e-03,-1.262012e-03
3.3,-1.370112e-03,-1.366669e-03,-1.365591e-03
3.31,-1.437314e-03,-1.434297e-03,-1.435145e-03
3.32,-1.465665e-03,-1.463125e-03,-1.465849e-03
3.33,-1.452628e-03,-1.450577e-03,-1.455014e-03
3.34,-1.398036e-03,-1.396448e-03,-1.402327e-03
3.35,-1.304208e-03,-1.303016e-03,-1.309976e-03
3.36,-1.175939e-03,-1.175042e-03,-1.182645e-03
3.37,-1.020348e-03,-1.019612e-03,-1.027367e-03
3.38,-8.465808e-04,-8.458457e-04,-8.532231e-04
3.39,-6.653635e-04,-6.644491e-04,-6.709105e-04
3.4,-4.884228e-04,-4.871382e-04,-4.921613e-04
3.41,-3.277945e-04,-3.259481e-04,-3.290593e-04
3.42,-1.950585e-04,-1.924696e-04,-1.932779e-04
3.43,-1.005502e-04,-9.706094e-05,-9.529237e-05
3.44,-5.260749e-05,-4.809549e-05,-4.362313e-05
3.45,-5.691576e-05,-5.130519e-05,-4.417167e-05
3.46,-1.160116e-04,-1.092816e-04,-9.970965e-05
3.47,-2.289929e-04,-2.211827e-04,-2.095711e-04
3.48,-3.914675e-04,-3.826767e-04,-3.695814e-04
3.49,-5.957500e-04,-5.861346e-04,-5.722343e-04
3.5,-8.312929e-04,-8.210561e-04,-8.071081e-04
3.51,-1.085318e-03,-1.074698e-03,-1.061485e-03
3.52,-1.343595e-03,-1.332848e-03,-1.321129e-03
3.53,-1.591308e-03,-1.580695e-03,-1.571148e-03
3.54,-1.813955e-03,-1.803720e-03,-1.796904e-03
3.55,-1.998208e-03,-1.988567e-03,-1.984887e-03
3.56,-2.132718e-03,-2.123841e-03,-2.123525e-03
3.57,-2.208804e-03,-2.200809e-03,-2.203890e-03
3.58,-2.221024e-03,-2.213962e-03,-2.220278e-03
3.59,-2.167589e-03,-2.161444e-03,-2.170638e-03
3.6,-2.050627e-03,-2.045312e-03,-2.056839e-03
3.61,-1.876262e-03,-1.871615e-03,-1.884766e-03
3.62,-1.654478e-03,-1.650273e-03,-1.664195e-03
3.63,-1.398778e-03,-1.394729e-03,-1.408467e-03
3.64,-1.125586e-03,-1.121360e-03,-1.133902e-03
3.65,-8.534139e-04,-8.486472e-04,-8.589816e-04
3.66,-6.017998e-04,-5.961196e-04,-6.033023e-04
3.67,-3.900681e-04,-3.831162e-04,-3.863387e-04
3.68,-2.359839e-04,-2.274415e-04,-2.260995e-04
3.69,-1.544041e-04,-1.440171e-04,-1.377704e-04
3.7,-1.560456e-04,-1.436471e-04,-1.324651e-04
3.71,-2.464973e-04,-2.320246e-04,-2.162108e-04
3.72,-4.255846e-04,-4.090907e-04,-3.892808e-04
3.73,-6.871714e-04,-6.688262e-04,-6.459590e-04
3.74,-1.019429e-03,-9.995132e-04,-9.747745e-04
3.75,-1.405558e-03,-1.384446e-03,-1.359190e-03
3.76,-1.824881e-03,-1.803019e-03,-1.778676e-03
3.77,-2.254208e-03,-2.232082e-03,-2.210059e-03
3.78,-2.669322e-03,-2.647431e-03,-2.629017e-03
3.79,-3.046480e-03,-3.025299e-03,-3.011583e-03
3.8,-3.363803e-03,-3.343755e-03,-3.335563e-03
3.81,-3.602492e-03,-3.583925e-03,-3.581772e-03
3.82,-3.747839e-03,-3.730998e-03,-3.735064e-03
3.83,-3.790013e-03,-3.775033e-03,-3.785152e-03
3.84,-3.724665e-03,-3.711551e-03,-3.727216e-03
3.85,-3.553327e-03,-3.541955e-03,-3.562333e-03
3.86,-3.283635e-03,-3.273746e-03,-3.297702e-03
3.87,-2.929308e-03,-2.920515e-03,-2.946651e-03
3.88,-2.509860e-03,-2.501656e-03,-2.528357e-03
3.89,-2.049946e-03,-2.041728e-03,-2.067232e-03
3.9,-1.578320e-03,-1.569409e-03,-1.591895e-03
3.91,-1.126353e-03,-1.116033e-03,-1.133724e-03
3.92,-7.261517e-04,-7.137114e-04,-7.249955e-04
3.93,-4.083753e-04,-3.931580e-04,-3.967161e-04
3.94,-1.999059e-04,-1.813586e-04,-1.762896e-04
3.95,-1.215884e-04,-9.931140e-05,-8.523785e-05
3.96,-1.862880e-04,-1.600760e-04,-1.372188e-04
3.97,-3.975026e-04,-3.673742e-04,-3.365813e-04
3.98,-7.487255e-04,-7.149351e-04,-6.776552e-04
3.99,-1.223665e-03,-1.186696e-03,-1.144895e-03
4,-1.797319e-03,-1.757856e-03,-1.713883e-03
4.01,-2.437786e-03,-2.396670e-03,-2.353083e-03
4.02,-3.108586e-03,-3.066759e-03,-3.026130e-03
4.03,-3.771227e-03,-3.729660e-03,-3.694393e-03
4.04,-4.387718e-03,-4.347353e-03,-4.319518e-03
4.05,-4.922832e-03,-4.884521e-03,-4.865730e-03
4.06,-5.345967e-03,-5.310418e-03,-5.301751e-03
4.07,-5.632579e-03,-5.600325e-03,-5.602289e-03
4.08,-5.765256e-03,-5.736620e-03,-5.749146e-03
4.09,-5.734507e-03,-5.709587e-03,-5.732045e-03
4.1,-5.539381e-03,-5.518035e-03,-5.549256e-03
4.11,-5.187920e-03,-5.169758e-03,-5.208068e-03
4.12,-4.697440e-03,-4.681828e-03,-4.725075e-03
4.13,-4.094502e-03,-4.080562e-03,-4.126178e-03
4.14,-3.414399e-03,-3.401039e-03,-3.446107e-03
4.15,-2.699987e-03,-2.685934e-03,-2.727315e-03
4.16,-1.999708e-03,-1.983570e-03,-2.018063e-03
4.17,-1.364786e-03,-1.345132e-03,-1.369687e-03
4.18,-8.456831e-04,-8.211397e-04,-8.330987e-04
4.19,-4.880812e-04,-4.574477e-04,-4.548017e-04
4.2,-3.287842e-04,-2.911419e-04,-2.727705e-04
4.21,-3.920174e-04,-3.468314e-04,-3.126897e-04
4.22,-6.866342e-04,-6.338299e-04,-5.850514e-04
4.23,-1.204672e-03,-1.144673e-03,-1.083560e-03
4.24,-1.921542e-03,-1.855262e-03,-1.785149e-03
4.25,-2.797897e-03,-2.726681e-03,-2.651684e-03
4.26,-3.782961e-03,-3.708487e-03,-3.633149e-03
4.27,-4.818829e-03,-4.742971e-03,-4.671879e-03
4.28,-5.845100e-03,-5.769783e-03,-5.707194e-03
4.29,-6.803214e-03,-6.730281e-03,-6.679807e-03
4.3,-7.640006e-03,-7.571100e-03,-7.535505e-03
4.31,-8.310251e-03,-8.246730e-03,-8.227829e-03
4.32,-8.778205e-03,-8.721088e-03,-8.719748e-03
4.33,-9.018413e-03,-8.968350e-03,-8.984542e-03
4.34,-9.016119e-03,-8.973375e-03,-9.006262e-03
4.35,-8.767658e-03,-8.732100e-03,-8.780088e-03
4.36,-8.281007e-03,-8.252084e-03,-8.312867e-03
4.37,-7.576529e-03,-7.553252e-03,-7.623813e-03
4.38,-6.687660e-03,-6.668593e-03,-6.745202e-03
4.39,-5.661170e-03,-5.644424e-03,-5.722683e-03
4.4,-4.556486e-03,-4.539765e-03,-4.614708e-03
4.41,-3.443690e-03,-3.424365e-03,-3.490670e-03
4.42,-2.399921e-03,-2.375176e-03,-2.427480e-03
4.43,-1.504258e-03,-1.471273e-03,-1.504586e-03
4.44,-8.313908e-04,-7.875728e-04,-7.977503e-04
4.45,-4.447165e-04,-3.879475e-04,-3.721669e-04
4.46,-3.896693e-04,-3.185474e-04,-2.757331e-04
4.47,-6.882180e-04,-6.022565e-04,-5.333770e-04
4.48,-1.335446e-03,-1.235196e-03,-1.143368e-03
4.49,-2.298952e-03,-2.186020e-03,-2.076365e-03
4.5,-3.521427e-03,-3.398372e-03,-3.277612e-03
4.51,-4.926164e-03,-4.796275e-03,-4.672104e-03
4.52,-6.424632e-03,-6.291632e-03,-6.171954e-03
4.53,-7.924793e-03,-7.792503e-03,-7.684685e-03
4.54,-9.338733e-03,-9.210767e-03,-9.121024e-03
4.55,-1.058852e-02,-1.046805e-02,-1.040106e-02
4.56,-1.160976e-02,-1.149936e-02,-1.145812e-02
4.57,-1.235294e-02,-1.225454e-02,-1.224048e-02
4.58,-1.278328e-02,-1.269813e-02,-1.271132e-02
4.59,-1.287990e-02,-1.280863e-02,-1.284799e-02
4.6,-1.263526e-02,-1.257786e-02,-1.264139e-02
4.61,-1.205556e-02,-1.201135e-02,-1.209614e-02
4.62,-1.116204e-02,-1.112960e-02,-1.123177e-02
4.63,-9.993053e-03,-9.970152e-03,-1.008473e-02
4.64,-8.606004e-03,-8.589485e-03,-8.710302e-03
4.65,-7.078050e-03,-7.063851e-03,-7.183560e-03
4.66,-5.504676e-03,-5.487921e-03,-5.598214e-03
4.67,-3.995371e-03,-3.970603e-03,-4.062681e-03
4.68,-2.666367e-03,-2.627921e-03,-2.693170e-03
4.69,-1.630968e-03,-1.573444e-03,-1.604264e-03
4.7,-9.884851e-04,-9.072964e-04,-8.979712e-04
4.71,-8.131185e-04,-7.050408e-04,-6.525676e-04
4.72,-1.144269e-03,-1.007922e-03,-9.126666e-04
4.73,-1.979885e-03,-1.816061e-03,-1.682115e-03
4.74,-3.274419e-03,-3.086175e-03,-2.921268e-03
4.75,-4.942494e-03,-4.734935e-03,-4.549814e-03
4.76,-6.868226e-03,-6.647993e-03,-6.455298e-03
4.77,-8.918682e-03,-8.693227e-03,-8.506035e-03
4.78,-1.095871e-02,-1.073551e-02,-1.056586e-02
4.79,-1.286411e-02,-1.264995e-02,-1.250768e-02
4.8,-1.453078e-02,-1.433132e-02,-1.422337e-02
4.81,-1.587896e-02,-1.569849e-02,-1.562882e-02
4.82,-1.685301e-02,-1.669449e-02,-1.666445e-02
4.83,-1.741815e-02,-1.728337e-02,-1.729234e-02
4.84,-1.755609e-02,-1.744589e-02,-1.749196e-02
4.85,-1.726162e-02,-1.717603e-02,-1.725646e-02
4.86,-1.654144e-02,-1.647968e-02,-1.659103e-02
4.87,-1.541601e-02,-1.537630e-02,-1.551426e-02
4.88,-1.392371e-02,-1.390298e-02,-1.406193e-02
4.89,-1.212607e-02,-1.211964e-02,-1.229214e-02
4.9,-1.011176e-02,-1.011313e-02,-1.028968e-02
4.91,-7.997246e-03,-7.998144e-03,-8.167258e-03
4.92,-5.922616e-03,-5.913342e-03,-6.062159e-03
4.93,-4.042287e-03,-4.012385e-03,-4.127682e-03
4.94,-2.511693e-03,-2.450861e-03,-2.520333e-03
4.95,-1.471764e-03,-1.370898e-03,-1.384512e-03
4.96,-1.033059e-03,-8.853377e-04,-8.366447e-04
4.97,-1.261226e-03,-1.063127e-03,-9.504210e-04
4.98,-2.165748e-03,-1.917836e-03,-1.745009e-03
4.99,-3.694577e-03,-3.401855e-03,-3.178659e-03
5,-5.737316e-03,-5.408918e-03,-5.150342e-03
5.01,-8.137921e-03,-7.786112e-03,-7.510750e-03
5.02,-1.071494e-02,-1.035358e-02,-1.008126e-02
5.03,-1.328470e-02,-1.292755e-02,-1.267676e-02
5.04,-1.568191e-02,-1.534118e-02,-1.512689e-02
5.05,-1.777354e-02,-1.745892e-02,-1.729144e-02
5.06,-1.946432e-02,-1.918269e-02,-1.906746e-02
5.07,-2.069461e-02,-2.045024e-02,-2.038859e-02
5.08,-2.143303e-02,-2.122821e-02,-2.121861e-02
5.09,-2.166733e-02,-2.150297e-02,-2.154241e-02
5.1,-2.139661e-02,-2.127277e-02,-2.135772e-02
5.11,-2.062777e-02,-2.054374e-02,-2.067049e-02
5.12,-1.937726e-02,-1.933121e-02,-1.949556e-02
5.13,-1.767795e-02,-1.766621e-02,-1.786255e-02
5.14,-1.558874e-02,-1.560492e-02,-1.582517e-02
5.15,-1.320349e-02,-1.323781e-02,-1.347053e-02
5.16,-1.065513e-02,-1.069422e-02,-1.092451e-02
5.17,-8.111961e-03,-8.139445e-03,-8.349678e-03
5.18,-5.765618e-03,-5.763335e-03,-5.934733e-03
5.19,-3.812709e-03,-3.762460e-03,-3.877057e-03
5.2,-2.433953e-03,-2.319410e-03,-2.362029e-03
5.21,-1.773716e-03,-1.582337e-03,-1.542380e-03
5.22,-1.921424e-03,-1.646283e-03,-1.519359e-03
5.23,-2.896296e-03,-2.537630e-03,-2.326938e-03
5.24,-4.638488e-03,-4.204497e-03,-3.921642e-03
5.25,-7.011163e-03,-6.517658e-03,-6.182204e-03
5.26,-9.816328e-03,-9.284862e-03,-8.922251e-03
5.27,-1.282249e-02,-1.227740e-02,-1.191548e-02
5.28,-1.579741e-02,-1.526244e-02,-1.492738e-02
5.29,-1.853730e-02,-1.803278e-02,-1.774562e-02
5.3,-2.088607e-02,-2.042719e-02,-2.020183e-02
5.31,-2.274193e-02,-2.233830e-02,-2.218123e-02
5.32,-2.405263e-02,-2.370900e-02,-2.362052e-02
5.33,-2.480302e-02,-2.452071e-02,-2.449710e-02
5.34,-2.499949e-02,-2.477801e-02,-2.481382e-02
5.35,-2.465614e-02,-2.449447e-02,-2.458441e-02
5.36,-2.378693e-02,-2.368403e-02,-2.382377e-02
5.37,-2.240624e-02,-2.236054e-02,-2.254633e-02
5.38,-2.053779e-02,-2.054576e-02,-2.077307e-02
5.39,-1.822932e-02,-1.828361e-02,-1.854511e-02
5.4,-1.556771e-02,-1.565544e-02,-1.593930e-02
5.41,-1.268834e-02,-1.279035e-02,-1.307953e-02
5.42,-9.773560e-03,-9.865105e-03,-1.013807e-02
5.43,-7.038463e-03,-7.091399e-03,-7.324279e-03
5.44,-4.707830e-03,-4.693591e-03,-4.862997e-03
5.45,-2.990382e-03,-2.883111e-03,-2.968821e-03
5.46,-2.055457e-03,-1.834873e-03,-1.821941e-03
5.47,-2.013193e-03,-1.667224e-03,-1.547758e-03
5.48,-2.897854e-03,-2.425011e-03,-2.199869e-03
5.49,-4.656217e-03,-4.067203e-03,-3.747427e-03
5.5,-7.146556e-03,-6.464121e-03,-6.071121e-03
5.51,-1.015321e-02,-9.409693e-03,-8.973462e-03
5.52,-1.341673e-02,-1.264945e-02,-1.220439e-02
5.53,-1.667223e-02,-1.591803e-02,-1.549774e-02
5.54,-1.968557e-02,-1.897600e-02,-1.860831e-02
5.55,-2.227796e-02,-2.163630e-02,-2.134017e-02
5.56,-2.433516e-02,-2.377561e-02,-2.356037e-02
5.57,-2.580238e-02,-2.533122e-02,-2.519795e-02
5.58,-2.666918e-02,-2.628721e-02,-2.623141e-02
5.59,-2.695014e-02,-2.665546e-02,-2.667025e-02
5.6,-2.666699e-02,-2.645739e-02,-2.653612e-02
5.61,-2.583735e-02,-2.571140e-02,-2.584913e-02
5.62,-2.447349e-02,-2.443003e-02,-2.462330e-02
5.63,-2.259172e-02,-2.262767e-02,-2.287286e-02
5.64,-2.022977e-02,-2.033701e-02,-2.062769e-02
5.65,-1.746631e-02,-1.762861e-02,-1.795295e-02
5.66,-1.443503e-02,-1.462628e-02,-1.496559e-02
5.67,-1.132568e-02,-1.151063e-02,-1.183983e-02
5.68,-8.369400e-03,-8.506871e-03,-8.797063e-03
5.69,-5.811813e-03,-5.859520e-03,-6.081744e-03
5.7,-3.882776e-03,-3.802263e-03,-3.931066e-03
5.71,-2.769998e-03,-2.530875e-03,-2.546969e-03
5.72,-2.598271e-03,-2.181852e-03,-2.074024e-03
5.73,-3.412326e-03,-2.814950e-03,-2.581916e-03
5.74,-5.163910e-03,-4.399447e-03,-4.051643e-03
5.75,-7.708571e-03,-6.808651e-03,-6.369010e-03
5.76,-1.081889e-02,-9.829587e-03,-9.331980e-03
5.77,-1.421571e-02,-1.319111e-02,-1.267588e-02
5.78,-1.761052e-02,-1.660443e-02,-1.611211e-02
5.79,-2.074693e-02,-1.980538e-02,-1.937038e-02
5.8,-2.342984e-02,-2.258638e-02,-2.223277e-02
5.81,-2.553711e-02,-2.481143e-02,-2.455151e-02
5.82,-2.701470e-02,-2.641429e-02,-2.624986e-02
5.83,-2.786021e-02,-2.738392e-02,-2.730943e-02
5.84,-2.810078e-02,-2.774327e-02,-2.774967e-02
5.85,-2.777165e-02,-2.752731e-02,-2.760559e-02
5.86,-2.690116e-02,-2.676637e-02,-2.690982e-02
5.87,-2.550638e-02,-2.547939e-02,-2.568392e-02
5.88,-2.360103e-02,-2.367925e-02,-2.394185e-02
5.89,-2.121359e-02,-2.138907e-02,-2.170473e-02
5.9,-1.840967e-02,-1.866425e-02,-1.902253e-02
5.91,-1.531035e-02,-1.561233e-02,-1.599498e-02
5.92,-1.209750e-02,-1.240176e-02,-1.278244e-02
5.93,-9.001408e-03,-9.253389e-03,-9.600147e-03
5.94,-6.273237e-03,-6.415704e-03,-6.695278e-03
5.95,-4.152067e-03,-4.132277e-03,-4.314613e-03
5.96,-2.836120e-03,-2.611766e-03,-2.673362e-03
5.97,-2.461608e-03,-2.005406e-03,-1.931414e-03
5.98,-3.086652e-03,-2.390382e-03,-2.176349e-03
5.99,-4.678875e-03,-3.756619e-03,-3.410341e-03
6,-7.110131e-03,-5.999265e-03,-5.542075e-03
6.01,-1.016574e-02,-8.923788e-03,-8.389712e-03
6.02,-1.357177e-02,-1.226868e-02,-1.170061e-02
6.03,-1.703597e-02,-1.574349e-02,-1.518659e-02
6.04,-2.029073e-02,-1.907209e-02,-1.856670e-02
6.05,-2.312565e-02,-2.202850e-02,-2.160468e-02
6.06,-2.540274e-02,-2.445654e-02,-2.413165e-02
6.07,-2.705423e-02,-2.627180e-02,-2.605122e-02
6.08,-2.806751e-02,-2.744945e-02,-2.732955e-02
6.09,-2.846357e-02,-2.800392e-02,-2.797617e-02
6.1,-2.827528e-02,-2.796683e-02,-2.802177e-02
6.11,-2.753115e-02,-2.736885e-02,-2.749892e-02
6.12,-2.624904e-02,-2.623043e-02,-2.643090e-02
6.13,-2.444205e-02,-2.456436e-02,-2.483208e-02
6.14,-2.213513e-02,-2.238975e-02,-2.272014e-02
6.15,-1.938737e-02,-1.975335e-02,-2.013666e-02
6.16,-1.631186e-02,-1.675102e-02,-1.716917e-02
6.17,-1.308398e-02,-1.353998e-02,-1.396563e-02
6.18,-9.932035e-03,-1.033469e-02,-1.073320e-02
6.19,-7.111276e-03,-7.385050e-03,-7.718932e-03
6.2,-4.870167e-03,-4.943866e-03,-5.178015e-03
6.21,-3.419333e-03,-3.234526e-03,-3.340450e-03
6.22,-2.908135e-03,-2.425647e-03,-2.384221e-03
6.23,-3.407212e-03,-2.612563e-03,-2.416079e-03
6.24,-4.895078e-03,-3.802886e-03,-3.457071e-03
6.25,-7.251807e-03,-5.907455e-03,-5.433002e-03
6.26,-1.026672e-02,-8.742852e-03,-8.175016e-03
6.27,-1.366470e-02,-1.205158e-02,-1.143640e-02
6.28,-1.714703e-02,-1.553887e-02,-1.492632e-02
6.29,-2.043596e-02,-1.891711e-02,-1.835326e-02
6.3,-2.330996e-02,-2.194491e-02,-2.146544e-02
6.31,-2.562152e-02,-2.445075e-02,-2.407758e-02
6.32,-2.729685e-02,-2.633823e-02,-2.607962e-02
6.33,-2.832188e-02,-2.757603e-02,-2.742938e-02
6.34,-2.872068e-02,-2.817832e-02,-2.813453e-02
6.35,-2.853253e-02,-2.818178e-02,-2.822973e-02
6.36,-2.779347e-02,-2.762512e-02,-2.775528e-02
6.37,-2.652740e-02,-2.653653e-02,-2.674263e-02
6.38,-2.474943e-02,-2.493265e-02,-2.521098e-02
6.39,-2.248087e-02,-2.282980e-02,-2.317641e-02
6.4,-1.977145e-02,-2.026437e-02,-2.067099e-02
6.41,-1.672087e-02,-1.731560e-02,-1.776580e-02
6.42,-1.349039e-02,-1.412167e-02,-1.458899e-02
6.43,-1.029714e-02,-1.088064e-02,-1.132977e-02
6.44,-7.390796e-03,-7.833038e-03,-8.224048e-03
6.45,-5.020352e-03,-5.230992e-03,-5.524974e-03
6.46,-3.402005e-03,-3.304894e-03,-3.468993e-03
6.47,-2.694831e-03,-2.236321e-03,-2.247070e-03
6.48,-2.983428e-03,-2.138935e-03,-1.984456e-03
6.49,-4.264798e-03,-3.044227e-03,-2.726227e-03
6.5,-6.440594e-03,-4.891254e-03,-4.426896e-03
6.51,-9.321197e-03,-7.525288e-03,-6.947478e-03
6.52,-1.264716e-02,-1.071180e-02,-1.006632e-02
6.53,-1.612640e-02,-1.416775e-02,-1.350704e-02
6.54,-1.947800e-02,-1.760401e-02,-1.697887e-02
6.55,-2.246947e-02,-2.076625e-02,-2.021840e-02
6.56,-2.493804e-02,-2.346305e-02,-2.302057e-02
6.57,-2.679383e-02,-2.557623e-02,-2.525260e-02
6.58,-2.800834e-02,-2.705468e-02,-2.685108e-02
6.59,-2.859435e-02,-2.789715e-02,-2.780664e-02
6.6,-2.858363e-02,-2.813035e-02,-2.814260e-02
6.61,-2.800834e-02,-2.778823e-02,-2.789351e-02
6.62,-2.689099e-02,-2.689785e-02,-2.708931e-02
6.63,-2.524609e-02,-2.547587e-02,-2.574934e-02
6.64,-2.309329e-02,-2.353691e-02,-2.388846e-02
6.65,-2.047835e-02,-2.111182e-02,-2.153368e-02
6.66,-1.749474e-02,-1.826996e-02,-1.874639e-02
6.67,-1.429673e-02,-1.513717e-02,-1.564180e-02
6.68,-1.109644e-02,-1.190052e-02,-1.239684e-02
6.69,-8.143056e-03,-8.795140e-03,-9.240275e-03
6.7,-5.690493e-03,-6.075934e-03,-6.426530e-03
6.71,-3.964487e-03,-3.983928e-03,-4.201903e-03
6.72,-3.136259e-03,-2.716912e-03,-2.773654e-03
6.73,-3.303244e-03,-2.407749e-03,-2.286942e-03
6.74,-4.474426e-03,-3.108185e-03,-2.808113e-03
6.75,-6.561382e-03,-4.776776e-03,-4.312521e-03
6.76,-9.380986e-03,-7.275118e-03,-6.679230e-03
6.77,-1.267573e-02,-1.037891e-02,-9.698936e-03
6.78,-1.615060e-02,-1.380731e-02,-1.309948e-02
6.79,-1.951764e-02,-1.726467e-02,-1.658520e-02
6.8,-2.253511e-02,-2.048366e-02,-1.988028e-02
6.81,-2.503125e-02,-2.325713e-02,-2.276337e-02
6.82,-2.690946e-02,-2.545226e-02,-2.508574e-02
6.83,-2.813820e-02,-2.700751e-02,-2.677168e-02
6.84,-2.873131e-02,-2.791712e-02,-2.780539e-02
6.85,-2.872501e-02,-2.820914e-02,-2.821006e-02
6.86,-2.815762e-02,-2.792327e-02,-2.802518e-02
6.87,-2.705732e-02,-2.709388e-02,-2.728798e-02
6.88,-2.544134e-02,-2.574300e-02,-2.602397e-02
6.89,-2.332754e-02,-2.388552e-02,-2.424947e-02
6.9,-2.075470e-02,-2.154546e-02,-2.198593e-02
6.91,-1.780504e-02,-1.877834e-02,-1.928158e-02
6.92,-1.461976e-02,-1.569158e-02,-1.623307e-02
6.93,-1.139930e-02,-1.245376e-02,-1.299768e-02
6.94,-8.385355e-03,-9.286415e-03,-9.788716e-03
6.95,-5.829797e-03,-6.438938e-03,-6.853290e-03
6.96,-3.961435e-03,-4.155420e-03,-4.439550e-03
6.97,-2.958928e-03,-2.643869e-03,-2.764499e-03
6.98,-2.931489e-03,-2.053381e-03,-1.989412e-03
6.99,-3.904494e-03,-2.457834e-03,-2.202712e-03
7,-5.809627e-03,-3.843360e-03,-3.407437e-03
7.01,-8.484734e-03,-6.101830e-03,-5.513665e-03
7.02,-1.168962e-02,-9.036388e-03,-8.341399e-03
7.03,-1.513886e-02,-1.238451e-02,-1.163960e-02
7.04,-1.854478e-02,-1.585580e-02,-1.512081e-02
7.05,-2.165768e-02,-1.917498e-02,-1.850354e-02
7.06,-2.429253e-02,-2.211745e-02,-2.154993e-02
7.07,-2.633760e-02,-2.452847e-02,-2.408893e-02
7.08,-2.774695e-02,-2.632489e-02,-2.602190e-02
7.09,-2.852244e-02,-2.748279e-02,-2.731319e-02
7.1,-2.869161e-02,-2.801724e-02,-2.797129e-02
7.11,-2.828752e-02,-2.796045e-02,-2.802688e-02
7.12,-2.733580e-02,-2.734386e-02,-2.751347e-02
7.13,-2.585263e-02,-2.618898e-02,-2.645590e-02
7.14,-2.385456e-02,-2.450987e-02,-2.487002e-02
7.15,-2.137761e-02,-2.232680e-02,-2.277417e-02
7.16,-1.849936e-02,-1.968735e-02,-2.020906e-02
7.17,-1.535538e-02,-1.668748e-02,-1.725977e-02
7.18,-1.214160e-02,-1.348376e-02,-1.407056e-02
7.19,-9.098537e-03,-1.028938e-02,-1.084470e-02
7.2,-6.481635e-03,-7.352641e-03,-7.826317e-03
7.21,-4.527553e-03,-4.924842e-03,-5.269410e-03
7.22,-3.425540e-03,-3.228001e-03,-3.404536e-03
7.23,-3.296250e-03,-2.429446e-03,-2.411521e-03
7.24,-4.175790e-03,-2.623196e-03,-2.399811e-03
7.25,-6.004622e-03,-3.815693e-03,-3.393888e-03
7.26,-8.626333e-03,-5.917132e-03,-5.323712e-03
7.27,-1.180248e-02,-8.744270e-03,-8.024972e-03
7.28,-1.524540e-02,-1.204072e-02,-1.125509e-02
7.29,-1.866149e-02,-1.551345e-02,-1.472615e-02
7.3,-2.179310e-02,-1.887676e-02,-1.814754e-02
7.31,-2.444722e-02,-2.189087e-02,-2.126641e-02
7.32,-2.650593e-02,-2.438532e-02,-2.389496e-02
7.33,-2.792033e-02,-2.626406e-02,-2.591991e-02
7.34,-2.869300e-02,-2.749559e-02,-2.729597e-02
7.35,-2.885547e-02,-2.809359e-02,-2.802834e-02
7.36,-2.844669e-02,-2.809414e-02,-2.815028e-02
7.37,-2.749805e-02,-2.753565e-02,-2.770182e-02
7.38,-2.602927e-02,-2.644633e-02,-2.671495e-02
7.39,-2.405651e-02,-2.484327e-02,-2.520975e-02
7.4,-2.161073e-02,-2.274347e-02,-2.320268e-02
7.41,-1.876028e-02,-2.018390e-02,-2.072509e-02
7.42,-1.562928e-02,-1.724398e-02,-1.784589e-02
7.43,-1.240262e-02,-1.406136e-02,-1.468974e-02
7.44,-9.312983e-03,-1.083291e-02,-1.144193e-02
7.45,-6.612556e-03,-7.797541e-03,-8.335031e-03
7.46,-4.539363e-03,-5.205768e-03,-5.620492e-03
7.47,-3.287994e-03,-3.286740e-03,-3.534996e-03
7.48,-2.988270e-03,-2.221265e-03,-2.271485e-03
7.49,-3.689655e-03,-2.122662e-03,-1.958468e-03
7.5,-5.349844e-03,-3.022451e-03,-2.645344e-03
7.51,-7.831442e-03,-4.860146e-03,-4.291718e-03
7.52,-1.091303e-02,-7.481961e-03,-6.764031e-03
7.53,-1.431784e-02,-1.065478e-02,-9.845566e-03
7.54,-1.775500e-02,-1.409718e-02,-1.326336e-02
7.55,-2.096169e-02,-1.752158e-02,-1.672792e-02
7.56,-2.373412e-02,-2.067470e-02,-1.997479e-02
7.57,-2.594103e-02,-2.336565e-02,-2.279611e-02
7.58,-2.752012e-02,-2.547617e-02,-2.505548e-02
7.59,-2.846224e-02,-2.695466e-02,-2.668590e-02
7.6,-2.878984e-02,-2.779923e-02,-2.767513e-02
7.61,-2.853577e-02,-2.803589e-02,-2.804468e-02
7.62,-2.772807e-02,-2.769807e-02,-2.782843e-02
7.63,-2.638488e-02,-2.681261e-02,-2.705646e-02
7.64,-2.452124e-02,-2.539621e-02,-2.574859e-02
7.65,-2.216629e-02,-2.346376e-02,-2.391978e-02
7.66,-1.938516e-02,-2.104639e-02,-2.159623e-02
7.67,-1.629777e-02,-1.821359e-02,-1.883723e-02
7.68,-1.308539e-02,-1.509088e-02,-1.575479e-02
7.69,-9.979475e-03,-1.186462e-02,-1.252218e-02
7.7,-7.234796e-03,-8.768941e-03,-9.365126e-03
7.71,-5.095783e-03,-6.057673e-03,-6.536467e-03
7.72,-3.766026e-03,-3.971021e-03,-4.282806e-03
7.73,-3.385265e-03,-2.706308e-03,-2.813440e-03
7.74,-4.012145e-03,-2.396293e-03,-2.276895e-03
7.75,-5.611702e-03,-3.092905e-03,-2.743979e-03
7.76,-8.051064e-03,-4.755181e-03,-4.195244e-03
7.77,-1.110989e-02,-7.245485e-03,-6.515247e-03
7.78,-1.450917e-02,-1.034053e-02,-9.499623e-03
7.79,-1.795285e-02,-1.376058e-02,-1.287961e-02
7.8,-2.117124e-02,-1.721098e-02,-1.636066e-02
7.81,-2.395375e-02,-2.042507e-02,-1.966577e-02
7.82,-2.616394e-02,-2.319594e-02,-2.257064e-02
7.83,-2.773703e-02,-2.539067e-02,-2.492270e-02
7.84,-2.866470e-02,-2.694735e-02,-2.664246e-02
7.85,-2.897321e-02,-2.785969e-02,-2.771113e-02
7.86,-2.870107e-02,-2.815527e-02,-2.814995e-02
7.87,-2.788216e-02,-2.787339e-02,-2.799766e-02
7.88,-2.653865e-02,-2.704819e-02,-2.729167e-02
7.89,-2.468630e-02,-2.570166e-02,-2.605801e-02
7.9,-2.235077e-02,-2.384873e-02,-2.431327e-02
7.91,-1.958983e-02,-2.151357e-02,-2.207826e-02
7.92,-1.651355e-02,-1.875172e-02,-1.939938e-02
7.93,-1.329313e-02,-1.567046e-02,-1.637036e-02
7.94,-1.015218e-02,-1.243800e-02,-1.314504e-02
7.95,-7.341367e-03,-9.275321e-03,-9.933848e-03
7.96,-5.105007e-03,-6.431287e-03,-6.982349e-03
7.97,-3.650112e-03,-4.149568e-03,-4.539005e-03
7.98,-3.123167e-03,-2.637993e-03,-2.822818e-03
7.99,-3.593389e-03,-2.045715e-03,-1.998316e-03
8,-5.040202e-03,-2.446835e-03,-2.158130e-03
8.01,-7.347523e-03,-3.827886e-03,-3.310173e-03
8.02,-1.031117e-02,-6.081215e-03,-5.369699e-03
8.03,-1.366373e-02,-9.010553e-03,-8.161495e-03
8.04,-1.711383e-02,-1.235398e-02,-1.143797e-02
8.05,-2.038912e-02,-1.582158e-02,-1.491302e-02
8.06,-2.327068e-02,-1.913844e-02,-1.830424e-02
8.07,-2.561059e-02,-2.208001e-02,-2.137103e-02
8.08,-2.733190e-02,-2.449149e-02,-2.393864e-02
8.09,-2.841507e-02,-2.628946e-02,-2.590470e-02
8.1,-2.887717e-02,-2.744969e-02,-2.723048e-02
8.11,-2.875009e-02,-2.798695e-02,-2.792249e-02
8.12,-2.806361e-02,-2.793321e-02,-2.801052e-02
8.13,-2.683783e-02,-2.731975e-02,-2.752812e-02
8.14,-2.508742e-02,-2.616801e-02,-2.650058e-02
8.15,-2.283683e-02,-2.449204e-02,-2.494401e-02
8.16,-2.014180e-02,-2.231213e-02,-2.287620e-02
8.17,-1.710955e-02,-1.967586e-02,-2.033622e-02
8.18,-1.390864e-02,-1.667910e-02,-1.740639e-02
8.19,-1.076171e-02,-1.347824e-02,-1.422770e-02
8.2,-7.921456e-03,-1.028618e-02,-1.100051e-02
8.21,-5.637422e-03,-7.350987e-03,-7.967290e-03
8.22,-4.124198e-03,-4.923751e-03,-5.382148e-03
8.23,-3.536673e-03,-3.226432e-03,-3.477448e-03
8.24,-3.951739e-03,-2.426432e-03,-2.436138e-03
8.25,-5.354612e-03,-2.617967e-03,-2.371741e-03
8.26,-7.632368e-03,-3.807750e-03,-3.313560e-03
8.27,-1.058099e-02,-5.906304e-03,-5.196721e-03
8.28,-1.393049e-02,-8.730735e-03,-7.861748e-03
8.29,-1.738465e-02,-1.202496e-02,-1.106965e-02
8.3,-2.066529e-02,-1.549618e-02,-1.453405e-02
8.31,-2.354788e-02,-1.885881e-02,-1.796359e-02
8.32,-2.588043e-02,-2.187307e-02,-2.110274e-02
8.33,-2.758432e-02,-2.436835e-02,-2.375996e-02
8.34,-2.864121e-02,-2.624846e-02,-2.581810e-02
8.35,-2.907199e-02,-2.748171e-02,-2.722863e-02
8.36,-2.891411e-02,-2.808161e-02,-2.799458e-02
8.37,-2.820314e-02,-2.808414e-02,-2.814819e-02
8.38,-2.696351e-02,-2.752760e-02,-2.772949e-02
8.39,-2.521134e-02,-2.644020e-02,-2.677103e-02
8.4,-2.296883e-02,-2.483898e-02,-2.529333e-02
8.41,-2.028593e-02,-2.274093e-02,-2.331267e-02
8.42,-1.726155e-02,-2.018299e-02,-2.085909e-02
8.43,-1.405529e-02,-1.724449e-02,-1.799903e-02
8.44,-1.088231e-02,-1.406300e-02,-1.485401e-02
8.45,-7.990722e-03,-1.083525e-02,-1.160630e-02
8.46,-5.628820e-03,-7.800031e-03,-8.486588e-03
8.47,-4.012976e-03,-5.207821e-03,-5.746101e-03
8.48,-3.302778e-03,-3.287776e-03,-3.623022e-03
8.49,-3.583151e-03,-2.220794e-03,-2.313122e-03
8.5,-4.851056e-03,-2.120345e-03,-1.948678e-03
8.51,-7.008087e-03,-3.018145e-03,-2.583539e-03
8.52,-9.864992e-03,-4.853926e-03,-4.182198e-03
8.53,-1.316349e-02,-7.474110e-03,-6.615889e-03
8.54,-1.661336e-02,-1.064575e-02,-9.671756e-03
8.55,-1.993578e-02,-1.408754e-02,-1.307889e-02
8.56,-2.290015e-02,-1.751190e-02,-1.654764e-02
8.57,-2.534495e-02,-2.066550e-02,-1.981137e-02
8.58,-2.718081e-02,-2.335732e-02,-2.265877e-02
8.59,-2.837895e-02,-2.546899e-02,-2.494964e-02
8.6,-2.895124e-02,-2.694878e-02,-2.661362e-02
8.61,-2.892815e-02,-2.779470e-02,-2.763611e-02
8.62,-2.834057e-02,-2.803270e-02,-2.803738e-02
8.63,-2.721032e-02,-2.769619e-02,-2.785110e-02
8.64,-2.555227e-02,-2.681200e-02,-2.710777e-02
8.65,-2.338789e-02,-2.539682e-02,-2.582769e-02
8.66,-2.076604e-02,-2.346551e-02,-2.402574e-02
8.67,-1.778410e-02,-2.104916e-02,-2.172702e-02
8.68,-1.460015e-02,-1.821718e-02,-1.898856e-02
8.69,-1.142895e-02,-1.509502e-02,-1.591930e-02
8.7,-8.520396e-03,-1.186894e-02,-1.268943e-02
8.71,-6.127161e-03,-8.773006e-03,-9.522446e-03
8.72,-4.471924e-03,-6.061046e-03,-6.670585e-03
8.73,-3.721245e-03,-3.973307e-03,-4.381589e-03
8.74,-3.966244e-03,-2.707196e-03,-2.867331e-03
8.75,-5.208103e-03,-2.395596e-03,-2.279955e-03
8.76,-7.350056e-03,-3.090592e-03,-2.694653e-03
8.77,-1.020184e-02,-4.751388e-03,-4.096877e-03
8.78,-1.350192e-02,-7.240514e-03,-6.376131e-03
8.79,-1.695532e-02,-1.033481e-02,-9.332223e-03
8.8,-2.027815e-02,-1.375459e-02,-1.269889e-02
8.81,-2.323536e-02,-1.720520e-02,-1.618184e-02
8.82,-2.566256e-02,-2.041989e-02,-1.950217e-02
8.83,-2.746968e-02,-2.319164e-02,-2.243223e-02
8.84,-2.862975e-02,-2.538742e-02,-2.481555e-02
8.85,-2.915868e-02,-2.694519e-02,-2.656906e-02
8.86,-2.909247e-02,-2.785862e-02,-2.767127e-02
8.87,-2.846773e-02,-2.815522e-02,-2.814192e-02
8.88,-2.731072e-02,-2.787431e-02,-2.801937e-02
8.89,-2.563824e-02,-2.705003e-02,-2.734141e-02
8.9,-2.347045e-02,-2.570436e-02,-2.613472e-02
8.91,-2.085173e-02,-2.385225e-02,-2.441613e-02
8.92,-1.787263e-02,-2.151782e-02,-2.220571e-02
8.93,-1.468353e-02,-1.875653e-02,-1.954800e-02
8.94,-1.149237e-02,-1.567560e-02,-1.653381e-02
8.95,-8.544395e-03,-1.244315e-02,-1.331385e-02
8.96,-6.090207e-03,-9.280101e-03,-1.009599e-02
8.97,-4.352922e-03,-6.435321e-03,-7.124745e-03
8.98,-3.501966e-03,-4.152520e-03,-4.649289e-03
8.99,-3.634257e-03,-2.639608e-03,-2.890845e-03
9,-4.760240e-03,-2.045848e-03,-2.017251e-03
9.01,-6.795336e-03,-2.445469e-03,-2.125196e-03
9.02,-9.562435e-03,-3.825144e-03,-3.227234e-03
9.03,-1.281121e-02,-6.077360e-03,-5.243456e-03
9.04,-1.625338e-02,-9.005962e-03,-8.003041e-03
9.05,-1.960604e-02,-1.234909e-02,-1.126141e-02
9.06,-2.263001e-02,-1.581683e-02,-1.473341e-02
9.07,-2.515331e-02,-1.913419e-02,-1.813543e-02
9.08,-2.707667e-02,-2.207654e-02,-2.122395e-02
9.09,-2.836365e-02,-2.448895e-02,-2.382052e-02
9.1,-2.902156e-02,-2.628791e-02,-2.581912e-02
9.11,-2.907929e-02,-2.744910e-02,-2.717815e-02
9.12,-2.856830e-02,-2.798728e-02,-2.790231e-02
9.13,-2.751176e-02,-2.793440e-02,-2.802072e-02
9.14,-2.592499e-02,-2.732175e-02,-2.756710e-02
9.15,-2.382764e-02,-2.617079e-02,-2.656731e-02
9.16,-2.126383e-02,-2.449556e-02,-2.503776e-02
9.17,-1.832376e-02,-2.231634e-02,-2.299569e-02
9.18,-1.515750e-02,-1.968063e-02,-2.047854e-02
9.19,-1.197342e-02,-1.668422e-02,-1.756590e-02
9.2,-9.018681e-03,-1.348342e-02,-1.439557e-02
9.21,-6.547685e-03,-1.029108e-02,-1.116511e-02
9.22,-4.788800e-03,-7.355232e-03,-8.115514e-03
9.23,-3.917089e-03,-4.927002e-03,-5.501128e-03
9.24,-4.034176e-03,-3.228425e-03,-3.556195e-03
9.25,-5.153095e-03,-2.427002e-03,-2.466774e-03
9.26,-7.189259e-03,-2.617069e-03,-2.350371e-03
9.27,-9.963071e-03,-3.805474e-03,-3.240960e-03
9.28,-1.321996e-02,-5.902883e-03,-5.078645e-03
9.29,-1.666673e-02,-8.726514e-03,-7.708622e-03
9.3,-2.001595e-02,-1.202036e-02,-1.089530e-02
9.31,-2.302505e-02,-1.549164e-02,-1.435379e-02
9.32,-2.552050e-02,-1.885470e-02,-1.779192e-02
9.33,-2.740350e-02,-2.186967e-02,-2.095145e-02
9.34,-2.864026e-02,-2.436584e-02,-2.363711e-02
9.35,-2.924255e-02,-2.624689e-02,-2.572794e-02
9.36,-2.924491e-02,-2.748108e-02,-2.717222e-02
9.37,-2.868446e-02,-2.808186e-02,-2.797081e-02
9.38,-2.758879e-02,-2.808521e-02,-2.815504e-02
9.39,-2.597541e-02,-2.752944e-02,-2.776497e-02
9.4,-2.386330e-02,-2.644276e-02,-2.683376e-02
9.41,-2.129321e-02,-2.484224e-02,-2.538250e-02
9.42,-1.834982e-02,-2.274485e-02,-2.342728e-02
9.43,-1.517684e-02,-2.018748e-02,-2.099689e-02
9.44,-1.197669e-02,-1.724939e-02,-1.815536e-02
9.45,-8.992096e-03,-1.406804e-02,-1.502107e-02
9.46,-6.474892e-03,-1.084012e-02,-1.177331e-02
9.47,-4.652760e-03,-7.804376e-03,-8.640822e-03
9.48,-3.702035e-03,-5.211290e-03,-5.874619e-03
9.49,-3.728129e-03,-3.290083e-03,-3.714341e-03
9.5,-4.751033e-03,-2.221741e-03,-2.358539e-03
9.51,-6.696062e-03,-2.119844e-03,-1.943181e-03
9.52,-9.395001e-03,-3.016235e-03,-2.526472e-03
9.53,-1.260361e-02,-4.850780e-03,-4.077702e-03
9.54,-1.603556e-02,-7.470027e-03,-6.472845e-03
9.55,-1.940553e-02,-1.064112e-02,-9.502895e-03
9.56,-2.246860e-02,-1.408279e-02,-1.289903e-02
9.57,-2.504544e-02,-1.750741e-02,-1.637155e-02
9.58,-2.702961e-02,-2.066160e-02,-1.965167e-02
9.59,-2.837902e-02,-2.335422e-02,-2.252470e-02
9.6,-2.909740e-02,-2.546679e-02,-2.484663e-02
9.61,-2.921225e-02,-2.694751e-02,-2.654378e-02
9.62,-2.875524e-02,-2.779432e-02,-2.759913e-02
9.63,-2.775043e-02,-2.803317e-02,-2.803171e-02
9.64,-2.621360e-02,-2.769745e-02,-2.787495e-02
9.65,-2.416337e-02,-2.681402e-02,-2.715981e-02
9.66,-2.164093e-02,-2.539957e-02,-2.590708e-02
9.67,-1.873172e-02,-2.346897e-02,-2.413164e-02
9.68,-1.558040e-02,-2.105326e-02,-2.185754e-02
9.69,-1.239079e-02,-1.822178e-02,-1.913962e-02
9.7,-9.407917e-03,-1.509987e-02,-1.608378e-02
9.71,-6.887086e-03,-1.187375e-02,-1.285707e-02
9.72,-5.060318e-03,-8.777403e-03,-9.680731e-03
9.73,-4.108310e-03,-6.064676e-03,-6.806297e-03
9.74,-4.139643e-03,-3.975854e-03,-4.482568e-03
9.75,-5.175233e-03,-2.708427e-03,-2.923930e-03
9.76,-7.138598e-03,-2.395385e-03,-2.286077e-03
9.77,-9.857375e-03,-3.088940e-03,-2.648527e-03
9.78,-1.308189e-02,-4.748434e-03,-4.001605e-03
9.79,-1.652055e-02,-7.236530e-03,-6.239750e-03
9.8,-1.988388e-02,-1.033017e-02,-9.166982e-03
9.81,-2.292464e-02,-1.374973e-02,-1.251961e-02
9.82,-2.546331e-02,-1.720052e-02,-1.600371e-02
9.83,-2.739523e-02,-2.041574e-02,-1.933862e-02
9.84,-2.868193e-02,-2.318826e-02,-2.229336e-02
9.85,-2.933226e-02,-2.538493e-02,-2.470759e-02
9.86,-2.937952e-02,-2.694365e-02,-2.649464e-02
9.87,-2.886103e-02,-2.785798e-02,-2.763030e-02
9.88,-2.780517e-02,-2.815544e-02,-2.813272e-02
9.89,-2.623000e-02,-2.787532e-02,-2.803984e-02
9.9,-2.415395e-02,-2.705179e-02,-2.738982e-02
9.91,-2.161566e-02,-2.570685e-02,-2.620999e-02
9.92,-1.869633e-02,-2.385545e-02,-2.451746e-02
9.93,-1.553555e-02,-2.152167e-02,-2.233166e-02
9.94,-1.233222e-02,-1.876093e-02,-1.969530e-02
9.95,-9.327333e-03,-1.568033e-02,-1.669636e-02
9.96,-6.773365e-03,-1.244793e-02,-1.348235e-02
9.97,-4.900723e-03,-9.284585e-03,-1.025855e-02
9.98,-3.889947e-03,-6.439144e-03,-7.268330e-03
9.99,-3.851591e-03,-4.155352e-03,-4.761445e-03
10,-4.811377e-03,-2.641190e-03,-2.961269e-03
10.01,-6.700555e-03,-2.046019e-03,-2.038884e-03
10.02,-9.356272e-03,-2.444185e-03,-2.095012e-03
10.03,-1.253807e-02,-3.822500e-03,-3.146814e-03
10.04,-1.596098e-02,-6.073579e-03,-5.119238e-03
10.05,-1.933850e-02,-9.001386e-03,-7.845894e-03
10.06,-2.242241e-02,-1.234413e-02,-1.108532e-02
10.07,-2.502911e-02,-1.581190e-02,-1.455344e-02
10.08,-2.704785e-02,-1.912966e-02,-1.796555e-02
10.09,-2.843310e-02,-2.207270e-02,-2.107529e-02
10.1,-2.918636e-02,-2.448595e-02,-2.370051e-02
10.11,-2.933412e-02,-2.628584e-02,-2.573153e-02
10.12,-2.890809e-02,-2.744796e-02,-2.712382e-02
10.13,-2.793275e-02,-2.798703e-02,-2.788020e-02
10.14,-2.642421e-02,-2.793499e-02,-2.802905e-02
10.15,-2.440068e-02,-2.732313e-02,-2.760426e-02
10.16,-2.190188e-02,-2.617295e-02,-2.663222e-02
10.17,-1.901083e-02,-2.449847e-02,-2.512968e-02
10.18,-1.586933e-02,-2.231995e-02,-2.311342e-02
10.19,-1.267878e-02,-1.968485e-02,-2.061930e-02
10.2,-9.683012e-03,-1.668887e-02,-1.772426e-02
10.21,-7.137778e-03,-1.348821e-02,-1.456287e-02
10.22,-5.277011e-03,-1.029567e-02,-1.132988e-02
10.23,-4.284350e-03,-7.359249e-03,-8.264672e-03
10.24,-4.271946e-03,-4.930094e-03,-5.621745e-03
10.25,-5.264668e-03,-3.230304e-03,-3.637139e-03
10.26,-7.190059e-03,-2.427473e-03,-2.499957e-03
10.27,-9.879356e-03,-2.616058e-03,-2.331654e-03
10.28,-1.308536e-02,-3.803043e-03,-3.170823e-03
10.29,-1.651736e-02,-5.899236e-03,-4.962558e-03
10.3,-1.988508e-02,-8.721983e-03,-7.556766e-03
10.31,-2.293907e-02,-1.201536e-02,-1.072140e-02
10.32,-2.549697e-02,-1.548660e-02,-1.417315e-02
10.33,-2.745122e-02,-1.885002e-02,-1.761912e-02
10.34,-2.876102e-02,-2.186564e-02,-2.079849e-02
10.35,-2.943365e-02,-2.436266e-02,-2.351228e-02
10.36,-2.950172e-02,-2.624465e-02,-2.563569e-02
10.37,-2.900247e-02,-2.747978e-02,-2.711375e-02
10.38,-2.796462e-02,-2.808147e-02,-2.794514e-02
10.39,-2.640649e-02,-2.808566e-02,-2.816014e-02
10.4,-2.434641e-02,-2.753068e-02,-2.779884e-02
10.41,-2.182230e-02,-2.644477e-02,-2.689499e-02
10.42,-1.891410e-02,-2.484500e-02,-2.547021e-02
10.43,-1.575983e-02,-2.274831e-02,-2.354052e-02
10.44,-1.255704e-02,-2.019157e-02,-2.113350e-02
10.45,-9.546117e-03,-1.725395e-02,-1.831082e-02
10.46,-6.979802e-03,-1.407283e-02,-1.518777e-02
10.47,-5.089622e-03,-1.084480e-02,-1.194058e-02
10.48,-4.057750e-03,-7.808583e-03,-8.796012e-03
10.49,-3.996614e-03,-5.214666e-03,-6.004747e-03
10.5,-4.933889e-03,-3.292324e-03,-3.807805e-03
10.51,-6.802742e-03,-2.222626e-03,-2.406459e-03
10.52,-9.442021e-03,-2.119268e-03,-1.940320e-03
10.53,-1.261248e-02,-3.014219e-03,-2.471924e-03
10.54,-1.602967e-02,-4.847483e-03,-3.975343e-03
10.55,-1.940675e-02,-7.465741e-03,-6.331315e-03
10.56,-2.249457e-02,-1.063624e-02,-9.334716e-03
10.57,-2.510821e-02,-1.407773e-02,-1.271900e-02
10.58,-2.713563e-02,-1.750258e-02,-1.619447e-02
10.59,-2.853015e-02,-2.065732e-02,-1.949034e-02
10.6,-2.929251e-02,-2.335073e-02,-2.238856e-02
10.61,-2.944878e-02,-2.546420e-02,-2.474135e-02
10.62,-2.903051e-02,-2.694586e-02,-2.647161e-02
10.63,-2.806226e-02,-2.779358e-02,-2.755990e-02
10.64,-2.656024e-02,-2.803329e-02,-2.802389e-02
10.65,-2.454270e-02,-2.769839e-02,-2.789677e-02
10.66,-2.204929e-02,-2.681574e-02,-2.720990e-02
10.67,-1.916282e-02,-2.540206e-02,-2.598460e-02
10.68,-1.602482e-02,-2.347219e-02,-2.423577e-02
10.69,-1.283647e-02,-2.105716e-02,-2.198648e-02
10.7,-9.841555e-03,-1.822620e-02,-1.928942e-02
10.71,-7.296007e-03,-1.510460e-02,-1.624751e-02
10.72,-5.434101e-03,-1.187846e-02,-1.302462e-02
10.73,-4.439832e-03,-8.781741e-03,-9.839653e-03
10.74,-4.425599e-03,-6.068266e-03,-6.943363e-03
10.75,-5.416329e-03,-3.978369e-03,-4.585515e-03
10.76,-7.339484e-03,-2.709621e-03,-2.982938e-03
10.77,-1.002615e-02,-2.395122e-03,-2.294844e-03
10.78,-1.322902e-02,-3.087208e-03,-2.605025e-03
10.79,-1.665741e-02,-4.745367e-03,-3.908666e-03
10.8,-2.002112e-02,-7.232397e-03,-6.105164e-03
10.81,-2.307092e-02,-1.032535e-02,-9.002804e-03
10.82,-2.562460e-02,-1.374465e-02,-1.234057e-02
10.83,-2.757482e-02,-1.719561e-02,-1.582504e-02
10.84,-2.888083e-02,-2.041135e-02,-1.917386e-02
10.85,-2.954990e-02,-2.318464e-02,-2.215283e-02
10.86,-2.961448e-02,-2.538222e-02,-2.459772e-02
10.87,-2.911161e-02,-2.694189e-02,-2.641825e-02
10.88,-2.806984e-02,-2.785715e-02,-2.758739e-02
10.89,-2.650746e-02,-2.815548e-02,-2.812170e-02
10.9,-2.444307e-02,-2.787617e-02,-2.805859e-02
10.91,-2.191520e-02,-2.705341e-02,-2.743660e-02
10.92,-1.900465e-02,-2.570922e-02,-2.628370e-02
10.93,-1.585047e-02,-2.385854e-02,-2.461730e-02
10.94,-1.265112e-02,-2.152543e-02,-2.245627e-02
10.95,-9.647517e-03,-1.876524e-02,-1.984152e-02
10.96,-7.092495e-03,-1.568500e-02,-1.685826e-02
10.97,-5.217147e-03,-1.245267e-02,-1.365079e-02
10.98,-4.202743e-03,-9.289043e-03,-1.042174e-02
10.99,-4.160343e-03,-6.442952e-03,-7.413220e-03
11,-5.115804e-03,-4.158174e-03,-4.875507e-03
11.01,-7.000201e-03,-2.642760e-03,-3.034043e-03
11.02,-9.650392e-03,-2.046171e-03,-2.063112e-03
11.03,-1.282571e-02,-2.442872e-03,-2.067436e-03
11.04,-1.624119e-02,-3.819810e-03,-3.068765e-03
11.05,-1.961052e-02,-6.069738e-03,-4.996902e-03
11.06,-2.268584e-02,-8.996737e-03,-7.689941e-03
11.07,-2.528393e-02,-1.233908e-02,-1.090963e-02
11.08,-2.729434e-02,-1.580689e-02,-1.437310e-02
11.09,-2.867169e-02,-1.912505e-02,-1.779463e-02
11.1,-2.941741e-02,-2.206876e-02,-2.092512e-02
11.11,-2.955773e-02,-2.448287e-02,-2.357873e-02
11.12,-2.912398e-02,-2.628369e-02,-2.564211e-02
11.13,-2.814035e-02,-2.744674e-02,-2.706769e-02
11.14,-2.662297e-02,-2.798670e-02,-2.785640e-02
11.15,-2.459062e-02,-2.793550e-02,-2.803583e-02
11.16,-2.208421e-02,-2.732445e-02,-2.763996e-02
11.17,-1.918858e-02,-2.617504e-02,-2.669574e-02
11.18,-1.604754e-02,-2.450131e-02,-2.522028e-02
11.19,-1.286429e-02,-2.232351e-02,-2.322996e-02
11.2,-9.883753e-03,-1.968901e-02,-2.075910e-02
11.21,-7.361815e-03,-1.669345e-02,-1.788201e-02
11.22,-5.531519e-03,-1.349295e-02,-1.473010e-02
11.23,-4.574625e-03,-1.030022e-02,-1.149520e-02
11.24,-4.600413e-03,-7.363234e-03,-8.415049e-03
11.25,-5.629968e-03,-4.933165e-03,-5.744193e-03
11.26,-7.586533e-03,-3.232171e-03,-3.720394e-03
11.27,-1.029731e-02,-2.427942e-03,-2.535748e-03
11.28,-1.351232e-02,-2.615052e-03,-2.315623e-03
11.29,-1.694002e-02,-3.800620e-03,-3.103196e-03
11.3,-2.029129e-02,-5.895598e-03,-4.848550e-03
11.31,-2.331944e-02,-8.717457e-03,-7.406329e-03
11.32,-2.584555e-02,-1.201036e-02,-1.054813e-02
11.33,-2.776545e-02,-1.548155e-02,-1.399231e-02
11.34,-2.904090e-02,-1.884532e-02,-1.744542e-02
11.35,-2.968061e-02,-2.186160e-02,-2.064409e-02
11.36,-2.971748e-02,-2.435946e-02,-2.338568e-02
11.37,-2.918817e-02,-2.624238e-02,-2.554155e-02
11.38,-2.812057e-02,-2.747846e-02,-2.705342e-02
11.39,-2.653270e-02,-2.808105e-02,-2.791770e-02
11.4,-2.444382e-02,-2.808608e-02,-2.816362e-02
11.41,-2.189438e-02,-2.753190e-02,-2.783121e-02
11.42,-1.896827e-02,-2.644675e-02,-2.695479e-02
11.43,-1.580810e-02,-2.484771e-02,-2.555657e-02
11.44,-1.261547e-02,-2.275174e-02,-2.365250e-02
11.45,-9.632993e-03,-2.019563e-02,-2.126902e-02
11.46,-7.113285e-03,-1.725848e-02,-1.846552e-02
11.47,-5.285432e-03,-1.407758e-02,-1.535417e-02
11.48,-4.327220e-03,-1.084945e-02,-1.210816e-02
11.49,-4.345038e-03,-7.812766e-03,-8.952186e-03
11.5,-5.359118e-03,-5.218026e-03,-6.136502e-03
11.51,-7.294442e-03,-3.294553e-03,-3.903429e-03
11.52,-9.982189e-03,-2.223506e-03,-2.456904e-03
11.53,-1.317772e-02,-2.118687e-03,-1.940149e-03
11.54,-1.659473e-02,-3.012196e-03,-2.419996e-03
11.55,-1.994832e-02,-4.844175e-03,-3.875285e-03
11.56,-2.299426e-02,-7.461437e-03,-6.191527e-03
11.57,-2.555399e-02,-1.063132e-02,-9.167586e-03
11.58,-2.752164e-02,-1.407263e-02,-1.253925e-02
11.59,-2.885539e-02,-1.749771e-02,-1.601696e-02
11.6,-2.955882e-02,-2.065301e-02,-1.932802e-02
11.61,-2.965887e-02,-2.334720e-02,-2.225104e-02
11.62,-2.918645e-02,-2.546157e-02,-2.463448e-02
11.63,-2.816505e-02,-2.694416e-02,-2.639783e-02
11.64,-2.661054e-02,-2.779279e-02,-2.751910e-02
11.65,-2.454277e-02,-2.803336e-02,-2.801462e-02
11.66,-2.200540e-02,-2.769928e-02,-2.791725e-02
11.67,-1.908753e-02,-2.681742e-02,-2.725873e-02
11.68,-1.593784e-02,-2.540451e-02,-2.606092e-02
11.69,-1.276372e-02,-2.347538e-02,-2.433876e-02
11.7,-9.812253e-03,-2.106101e-02,-2.211441e-02
11.71,-7.338899e-03,-1.823059e-02,-1.943850e-02
11.72,-5.573773e-03,-1.510929e-02,-1.641093e-02
11.73,-4.693688e-03,-1.188315e-02,-1.319244e-02
11.74,-4.801383e-03,-8.786050e-03,-9.999515e-03
11.75,-5.910098e-03,-6.071832e-03,-7.082025e-03
11.76,-7.934735e-03,-3.980866e-03,-4.690616e-03
11.77,-1.069500e-02,-2.710803e-03,-3.044498e-03
11.78,-1.393585e-02,-2.394849e-03,-2.306343e-03
11.79,-1.736420e-02,-3.085468e-03,-2.564201e-03
11.8,-2.069322e-02,-4.742289e-03,-3.818085e-03
11.81,-2.368131e-02,-7.228250e-03,-5.972369e-03
11.82,-2.615592e-02,-1.032051e-02,-8.839675e-03
11.83,-2.801901e-02,-1.373955e-02,-1.216177e-02
11.84,-2.923712e-02,-1.719067e-02,-1.564585e-02
11.85,-2.982183e-02,-2.040692e-02,-1.900797e-02
11.86,-2.980688e-02,-2.318097e-02,-2.201075e-02
11.87,-2.922835e-02,-2.537946e-02,-2.448609e-02
11.88,-2.811301e-02,-2.694007e-02,-2.634005e-02
11.89,-2.647846e-02,-2.785626e-02,-2.754276e-02
11.9,-2.434514e-02,-2.815547e-02,-2.810908e-02
11.91,-2.175695e-02,-2.787698e-02,-2.807588e-02
11.92,-1.880312e-02,-2.705500e-02,-2.748200e-02
11.93,-1.563242e-02,-2.571156e-02,-2.635607e-02
11.94,-1.245162e-02,-2.386161e-02,-2.471587e-02
11.95,-9.505955e-03,-2.152918e-02,-2.257970e-02
11.96,-7.047323e-03,-1.876955e-02,-1.998679e-02
11.97,-5.300997e-03,-1.568967e-02,-1.701958e-02
11.98,-4.438545e-03,-1.245741e-02,-1.381918e-02
11.99,-4.558249e-03,-9.293503e-03,-1.058552e-02
12,-5.670809e-03,-6.446763e-03,-7.559384e-03


==> results/FSI2/eta_comparison_volume.csv <==
2.01,7.006933e-03,7.006925e-03,7.006890e-03
2.02,7.006913e-03,7.006894e-03,7.006826e-03
2.03,7.006915e-03,7.006885e-03,7.006794e-03
2.04,7.006918e-03,7.006877e-03,7.006772e-03
2.05,7.006921e-03,7.006870e-03,7.006759e-03
2.06,7.006922e-03,7.006861e-03,7.006747e-03
2.07,7.006920e-03,7.006850e-03,7.006739e-03
2.08,7.006914e-03,7.006837e-03,7.006730e-03
2.09,7.006908e-03,7.006822e-03,7.006721e-03
2.1,7.006899e-03,7.006807e-03,7.006714e-03
2.11,7.006889e-03,7.006792e-03,7.006707e-03
2.12,7.006880e-03,7.006778e-03,7.006702e-03
2.13,7.006872e-03,7.006765e-03,7.006697e-03
2.14,7.006864e-03,7.006754e-03,7.006694e-03
2.15,7.006857e-03,7.006744e-03,7.006693e-03
2.16,7.006852e-03,7.006736e-03,7.006691e-03
2.17,7.006848e-03,7.006729e-03,7.006691e-03
2.18,7.006844e-03,7.006724e-03,7.006691e-03
2.19,7.006842e-03,7.006720e-03,7.006692e-03
2.2,7.006842e-03,7.006718e-03,7.006694e-03
2.21,7.006843e-03,7.006719e-03,7.006698e-03
2.22,7.006847e-03,7.006721e-03,7.006703e-03
2.23,7.006853e-03,7.006726e-03,7.006709e-03
2.24,7.006862e-03,7.006733e-03,7.006715e-03
2.25,7.006871e-03,7.006741e-03,7.006722e-03
2.26,7.006882e-03,7.006748e-03,7.006728e-03
2.27,7.006891e-03,7.006756e-03,7.006733e-03
2.28,7.006899e-03,7.006761e-03,7.006736e-03
2.29,7.006904e-03,7.006764e-03,7.006736e-03
2.3,7.006906e-03,7.006763e-03,7.006734e-03
2.31,7.006905e-03,7.006760e-03,7.006731e-03
2.32,7.006901e-03,7.006754e-03,7.006725e-03
2.33,7.006894e-03,7.006745e-03,7.006719e-03
2.34,7.006885e-03,7.006735e-03,7.006711e-03
2.35,7.006874e-03,7.006723e-03,7.006703e-03
2.36,7.006862e-03,7.006710e-03,7.006695e-03
2.37,7.006849e-03,7.006697e-03,7.006687e-03
2.38,7.006835e-03,7.006684e-03,7.006680e-03
2.39,7.006822e-03,7.006672e-03,7.006673e-03
2.4,7.006809e-03,7.006660e-03,7.006668e-03
2.41,7.006796e-03,7.006649e-03,7.006664e-03
2.42,7.006786e-03,7.006642e-03,7.006661e-03
2.43,7.006779e-03,7.006637e-03,7.006661e-03
2.44,7.006776e-03,7.006636e-03,7.006663e-03
2.45,7.006775e-03,7.006639e-03,7.006667e-03
2.46,7.006779e-03,7.006645e-03,7.006675e-03
2.47,7.006786e-03,7.006655e-03,7.006684e-03
2.48,7.006797e-03,7.006667e-03,7.006693e-03
2.49,7.006810e-03,7.006681e-03,7.006703e-03
2.5,7.006825e-03,7.006696e-03,7.006713e-03
2.51,7.006839e-03,7.006711e-03,7.006722e-03
2.52,7.006853e-03,7.006724e-03,7.006728e-03
2.53,7.006864e-03,7.006735e-03,7.006733e-03
2.54,7.006874e-03,7.006742e-03,7.006735e-03
2.55,7.006879e-03,7.006746e-03,7.006735e-03
2.56,7.006881e-03,7.006746e-03,7.006731e-03
2.57,7.006878e-03,7.006742e-03,7.006725e-03
2.58,7.006871e-03,7.006734e-03,7.006716e-03
2.59,7.006859e-03,7.006720e-03,7.006705e-03
2.6,7.006843e-03,7.006704e-03,7.006692e-03
2.61,7.006823e-03,7.006684e-03,7.006678e-03
2.62,7.006800e-03,7.006662e-03,7.006663e-03
2.63,7.006775e-03,7.006639e-03,7.006649e-03
2.64,7.006749e-03,7.006617e-03,7.006635e-03
2.65,7.006726e-03,7.006597e-03,7.006625e-03
2.66,7.006704e-03,7.006580e-03,7.006617e-03
2.67,7.006686e-03,7.006567e-03,7.006613e-03
2.68,7.006673e-03,7.006560e-03,7.006613e-03
2.69,7.006666e-03,7.006558e-03,7.006617e-03
2.7,7.006666e-03,7.006563e-03,7.006625e-03
2.71,7.006671e-03,7.006574e-03,7.006636e-03
2.72,7.006682e-03,7.006590e-03,7.006650e-03
2.73,7.006698e-03,7.006610e-03,7.006666e-03
2.74,7.006719e-03,7.006633e-03,7.006681e-03
2.75,7.006741e-03,7.006658e-03,7.006698e-03
2.76,7.006764e-03,7.006683e-03,7.006712e-03
2.77,7.006788e-03,7.006705e-03,7.006724e-03
2.78,7.006809e-03,7.006725e-03,7.006734e-03
2.79,7.006826e-03,7.006741e-03,7.006739e-03
2.8,7.006838e-03,7.006751e-03,7.006740e-03
2.81,7.006844e-03,7.006754e-03,7.006736e-03
2.82,7.006843e-03,7.006750e-03,7.006727e-03
2.83,7.006833e-03,7.006738e-03,7.006714e-03
2.84,7.006815e-03,7.006719e-03,7.006697e-03
2.85,7.006791e-03,7.006694e-03,7.006676e-03
2.86,7.006759e-03,7.006662e-03,7.006652e-03
2.87,7.006722e-03,7.006626e-03,7.006627e-03
2.88,7.006681e-03,7.006589e-03,7.006603e-03
2.89,7.006639e-03,7.006552e-03,7.006580e-03
2.9,7.006597e-03,7.006517e-03,7.006560e-03
2.91,7.006560e-03,7.006486e-03,7.006545e-03
2.92,7.006527e-03,7.006462e-03,7.006536e-03
2.93,7.006502e-03,7.006446e-03,7.006532e-03
2.94,7.006486e-03,7.006439e-03,7.006536e-03
2.95,7.006480e-03,7.006442e-03,7.006546e-03
2.96,7.006484e-03,7.006455e-03,7.006561e-03
2.97,7.006498e-03,7.006478e-03,7.006582e-03
2.98,7.006522e-03,7.006509e-03,7.006607e-03
2.99,7.006553e-03,7.006546e-03,7.006634e-03
3,7.006590e-03,7.006587e-03,7.006662e-03
3.01,7.006630e-03,7.006629e-03,7.006688e-03
3.02,7.006671e-03,7.006670e-03,7.006712e-03
3.03,7.006708e-03,7.006708e-03,7.006730e-03
3.04,7.006741e-03,7.006737e-03,7.006742e-03
3.05,7.006765e-03,7.006758e-03,7.006747e-03
3.06,7.006779e-03,7.006768e-03,7.006743e-03
3.07,7.006781e-03,7.006765e-03,7.006732e-03
3.08,7.006769e-03,7.006751e-03,7.006712e-03
3.09,7.006744e-03,7.006723e-03,7.006684e-03
3.1,7.006706e-03,7.006683e-03,7.006651e-03
3.11,7.006657e-03,7.006634e-03,7.006613e-03
3.12,7.006598e-03,7.006577e-03,7.006572e-03
3.13,7.006532e-03,7.006516e-03,7.006532e-03
3.14,7.006464e-03,7.006454e-03,7.006493e-03
3.15,7.006395e-03,7.006394e-03,7.006459e-03
3.16,7.006330e-03,7.006341e-03,7.006432e-03
3.17,7.006273e-03,7.006298e-03,7.006413e-03
3.18,7.006227e-03,7.006266e-03,7.006404e-03
3.19,7.006194e-03,7.006250e-03,7.006405e-03
3.2,7.006178e-03,7.006250e-03,7.006418e-03
3.21,7.006180e-03,7.006266e-03,7.006441e-03
3.22,7.006198e-03,7.006299e-03,7.006474e-03
3.23,7.006232e-03,7.006346e-03,7.006513e-03
3.24,7.006281e-03,7.006405e-03,7.006558e-03
3.25,7.006339e-03,7.006471e-03,7.006603e-03
3.26,7.006404e-03,7.006541e-03,7.006648e-03
3.27,7.006472e-03,7.006611e-03,7.006689e-03
3.28,7.006536e-03,7.006674e-03,7.006722e-03
3.29,7.006593e-03,7.006728e-03,7.006746e-03
3.3,7.006638e-03,7.006768e-03,7.006757e-03
3.31,7.006666e-03,7.006791e-03,7.006756e-03
3.32,7.006676e-03,7.006793e-03,7.006741e-03
3.33,7.006665e-03,7.006774e-03,7.006713e-03
3.34,7.006632e-03,7.006737e-03,7.006672e-03
3.35,7.006576e-03,7.006678e-03,7.006620e-03
3.36,7.006501e-03,7.006602e-03,7.006560e-03
3.37,7.006409e-03,7.006511e-03,7.006494e-03
3.38,7.006303e-03,7.006412e-03,7.006425e-03
3.39,7.006189e-03,7.006308e-03,7.006359e-03
3.4,7.006074e-03,7.006206e-03,7.006299e-03
3.41,7.005962e-03,7.006112e-03,7.006247e-03
3.42,7.005860e-03,7.006032e-03,7.006210e-03
3.43,7.005776e-03,7.005971e-03,7.006188e-03
3.44,7.005713e-03,7.005934e-03,7.006184e-03
3.45,7.005677e-03,7.005925e-03,7.006199e-03
3.46,7.005669e-03,7.005943e-03,7.006232e-03
3.47,7.005690e-03,7.005989e-03,7.006281e-03
3.48,7.005740e-03,7.006060e-03,7.006344e-03
3.49,7.005813e-03,7.006153e-03,7.006415e-03
3.5,7.005906e-03,7.006260e-03,7.006492e-03
3.51,7.006012e-03,7.006376e-03,7.006567e-03
3.52,7.006124e-03,7.006492e-03,7.006637e-03
3.53,7.006233e-03,7.006602e-03,7.006697e-03
3.54,7.006332e-03,7.006697e-03,7.006742e-03
3.55,7.006413e-03,7.006770e-03,7.006768e-03
3.56,7.006470e-03,7.006818e-03,7.006774e-03
3.57,7.006498e-03,7.006835e-03,7.006758e-03
3.58,7.006492e-03,7.006818e-03,7.006720e-03
3.59,7.006451e-03,7.006767e-03,7.006660e-03
3.6,7.006374e-03,7.006682e-03,7.006581e-03
3.61,7.006263e-03,7.006568e-03,7.006487e-03
3.62,7.006120e-03,7.006427e-03,7.006381e-03
3.63,7.005953e-03,7.006267e-03,7.006269e-03
3.64,7.005768e-03,7.006097e-03,7.006157e-03
3.65,7.005576e-03,7.005925e-03,7.006052e-03
3.66,7.005386e-03,7.005762e-03,7.005960e-03
3.67,7.005210e-03,7.005620e-03,7.005889e-03
3.68,7.005059e-03,7.005506e-03,7.005843e-03
3.69,7.004942e-03,7.005431e-03,7.005827e-03
3.7,7.004868e-03,7.005400e-03,7.005842e-03
3.71,7.004841e-03,7.005417e-03,7.005888e-03
3.72,7.004864e-03,7.005481e-03,7.005964e-03
3.73,7.004934e-03,7.005590e-03,7.006065e-03
3.74,7.005047e-03,7.005736e-03,7.006182e-03
3.75,7.005195e-03,7.005909e-03,7.006309e-03
3.76,7.005366e-03,7.006099e-03,7.006436e-03
3.77,7.005548e-03,7.006291e-03,7.006555e-03
3.78,7.005729e-03,7.006475e-03,7.006657e-03
3.79,7.005896e-03,7.006638e-03,7.006737e-03
3.8,7.006037e-03,7.006768e-03,7.006787e-03
3.81,7.006141e-03,7.006857e-03,7.006805e-03
3.82,7.006200e-03,7.006899e-03,7.006789e-03
3.83,7.006207e-03,7.006889e-03,7.006738e-03
3.84,7.006159e-03,7.006824e-03,7.006652e-03
3.85,7.006053e-03,7.006704e-03,7.006535e-03
3.86,7.005892e-03,7.006536e-03,7.006392e-03
3.87,7.005680e-03,7.006324e-03,7.006228e-03
3.88,7.005424e-03,7.006076e-03,7.006050e-03
3.89,7.005134e-03,7.005805e-03,7.005869e-03
3.9,7.004826e-03,7.005526e-03,7.005692e-03
3.91,7.004513e-03,7.005254e-03,7.005533e-03
3.92,7.004216e-03,7.005007e-03,7.005402e-03
3.93,7.003952e-03,7.004802e-03,7.005309e-03
3.94,7.003739e-03,7.004654e-03,7.005262e-03
3.95,7.003591e-03,7.004577e-03,7.005267e-03
3.96,7.003520e-03,7.004576e-03,7.005326e-03
3.97,7.003531e-03,7.004656e-03,7.005435e-03
3.98,7.003624e-03,7.004812e-03,7.005588e-03
3.99,7.003789e-03,7.005033e-03,7.005774e-03
4,7.004016e-03,7.005305e-03,7.005980e-03
4.01,7.004286e-03,7.005609e-03,7.006190e-03
4.02,7.004580e-03,7.005924e-03,7.006389e-03
4.03,7.004876e-03,7.006229e-03,7.006564e-03
4.04,7.005153e-03,7.006502e-03,7.006704e-03
4.05,7.005393e-03,7.006729e-03,7.006799e-03
4.06,7.005577e-03,7.006892e-03,7.006843e-03
4.07,7.005695e-03,7.006983e-03,7.006834e-03
4.08,7.005734e-03,7.006993e-03,7.006770e-03
4.09,7.005688e-03,7.006919e-03,7.006652e-03
4.1,7.005551e-03,7.006759e-03,7.006484e-03
4.11,7.005327e-03,7.006519e-03,7.006271e-03
4.12,7.005016e-03,7.006205e-03,7.006021e-03
4.13,7.004630e-03,7.005828e-03,7.005746e-03
4.14,7.004183e-03,7.005406e-03,7.005454e-03
4.15,7.003694e-03,7.004958e-03,7.005165e-03
4.16,7.003189e-03,7.004512e-03,7.004895e-03
4.17,7.002697e-03,7.004095e-03,7.004663e-03
4.18,7.002250e-03,7.003737e-03,7.004490e-03
4.19,7.001879e-03,7.003468e-03,7.004391e-03
4.2,7.001612e-03,7.003311e-03,7.004377e-03
4.21,7.001471e-03,7.003282e-03,7.004455e-03
4.22,7.001466e-03,7.003387e-03,7.004622e-03
4.23,7.001598e-03,7.003621e-03,7.004864e-03
4.24,7.001853e-03,7.003968e-03,7.005165e-03
4.25,7.002210e-03,7.004400e-03,7.005500e-03
4.26,7.002639e-03,7.004887e-03,7.005843e-03
4.27,7.003106e-03,7.005391e-03,7.006166e-03
4.28,7.003576e-03,7.005876e-03,7.006450e-03
4.29,7.004014e-03,7.006314e-03,7.006674e-03
4.3,7.004394e-03,7.006675e-03,7.006827e-03
4.31,7.004691e-03,7.006943e-03,7.006904e-03
4.32,7.004888e-03,7.007100e-03,7.006900e-03
4.33,7.004970e-03,7.007140e-03,7.006816e-03
4.34,7.004930e-03,7.007057e-03,7.006657e-03
4.35,7.004761e-03,7.006851e-03,7.006425e-03
4.36,7.004462e-03,7.006525e-03,7.006126e-03
4.37,7.004035e-03,7.006087e-03,7.005771e-03
4.38,7.003491e-03,7.005550e-03,7.005369e-03
4.39,7.002845e-03,7.004933e-03,7.004937e-03
4.4,7.002121e-03,7.004264e-03,7.004494e-03
4.41,7.001353e-03,7.003577e-03,7.004066e-03
4.42,7.000584e-03,7.002913e-03,7.003683e-03
4.43,6.999864e-03,7.002323e-03,7.003376e-03
4.44,6.999245e-03,7.001853e-03,7.003176e-03
4.45,6.998777e-03,7.001546e-03,7.003107e-03
4.46,6.998499e-03,7.001438e-03,7.003184e-03
4.47,6.998438e-03,7.001545e-03,7.003408e-03
4.48,6.998598e-03,7.001865e-03,7.003765e-03
4.49,6.998965e-03,7.002374e-03,7.004227e-03
4.5,6.999502e-03,7.003032e-03,7.004752e-03
4.51,7.000161e-03,7.003782e-03,7.005295e-03
4.52,7.000879e-03,7.004564e-03,7.005810e-03
4.53,7.001601e-03,7.005318e-03,7.006257e-03
4.54,7.002273e-03,7.005994e-03,7.006607e-03
4.55,7.002854e-03,7.006553e-03,7.006848e-03
4.56,7.003312e-03,7.006971e-03,7.006972e-03
4.57,7.003626e-03,7.007231e-03,7.006981e-03
4.58,7.003780e-03,7.007322e-03,7.006878e-03
4.59,7.003761e-03,7.007241e-03,7.006670e-03
4.6,7.003563e-03,7.006988e-03,7.006361e-03
4.61,7.003182e-03,7.006565e-03,7.005959e-03
4.62,7.002619e-03,7.005979e-03,7.005472e-03
4.63,7.001881e-03,7.005245e-03,7.004913e-03
4.64,7.000983e-03,7.004381e-03,7.004297e-03
4.65,6.999953e-03,7.003421e-03,7.003650e-03
4.66,6.998836e-03,7.002411e-03,7.003006e-03
4.67,6.997693e-03,7.001411e-03,7.002410e-03
4.68,6.996598e-03,7.000495e-03,7.001913e-03
4.69,6.995637e-03,6.999742e-03,7.001567e-03
4.7,6.994892e-03,6.999227e-03,7.001418e-03
4.71,6.994435e-03,6.999011e-03,7.001497e-03
4.72,6.994311e-03,6.999131e-03,7.001813e-03
4.73,6.994538e-03,6.999587e-03,7.002348e-03
4.74,6.995092e-03,7.000348e-03,7.003055e-03
4.75,6.995912e-03,7.001343e-03,7.003867e-03
4.76,6.996909e-03,7.002476e-03,7.004702e-03
4.77,6.997984e-03,7.003642e-03,7.005477e-03
4.78,6.999036e-03,7.004745e-03,7.006129e-03
4.79,6.999990e-03,7.005708e-03,7.006618e-03
4.8,7.000794e-03,7.006484e-03,7.006933e-03
4.81,7.001414e-03,7.007051e-03,7.007080e-03
4.82,7.001837e-03,7.007401e-03,7.007075e-03
4.83,7.002049e-03,7.007532e-03,7.006933e-03
4.84,7.002043e-03,7.007443e-03,7.006663e-03
4.85,7.001812e-03,7.007136e-03,7.006272e-03
4.86,7.001353e-03,7.006618e-03,7.005769e-03
4.87,7.000665e-03,7.005895e-03,7.005161e-03
4.88,6.999753e-03,7.004983e-03,7.004459e-03
4.89,6.998629e-03,7.003894e-03,7.003678e-03
4.9,6.997317e-03,7.002664e-03,7.002841e-03
4.91,6.995864e-03,7.001340e-03,7.001985e-03
4.92,6.994343e-03,6.999996e-03,7.001166e-03
4.93,6.992853e-03,6.998728e-03,7.000452e-03
4.94,6.991506e-03,6.997645e-03,6.999919e-03
4.95,6.990422e-03,6.996854e-03,6.999637e-03
4.96,6.989713e-03,6.996456e-03,6.999663e-03
4.97,6.989460e-03,6.996516e-03,7.000023e-03
4.98,6.989703e-03,6.997060e-03,7.000709e-03
4.99,6.990424e-03,6.998053e-03,7.001667e-03
5,6.991540e-03,6.999401e-03,7.002797e-03
5.01,6.992916e-03,7.000960e-03,7.003972e-03
5.02,6.994393e-03,7.002565e-03,7.005061e-03
5.03,6.995818e-03,7.004063e-03,7.005958e-03
5.04,6.997081e-03,7.005345e-03,7.006607e-03
5.05,6.998119e-03,7.006357e-03,7.007000e-03
5.06,6.998908e-03,7.007083e-03,7.007168e-03
5.07,6.999447e-03,7.007535e-03,7.007151e-03
5.08,6.999734e-03,7.007721e-03,7.006977e-03
5.09,6.999760e-03,7.007647e-03,7.006663e-03
5.1,6.999515e-03,7.007308e-03,7.006205e-03
5.11,6.998993e-03,7.006713e-03,7.005612e-03
5.12,6.998197e-03,7.005871e-03,7.004892e-03
5.13,6.997129e-03,7.004794e-03,7.004057e-03
5.14,6.995796e-03,7.003499e-03,7.003119e-03
5.15,6.994216e-03,7.002011e-03,7.002097e-03
5.16,6.992435e-03,7.000381e-03,7.001030e-03
5.17,6.990541e-03,6.998695e-03,6.999983e-03
5.18,6.988659e-03,6.997074e-03,6.999050e-03
5.19,6.986938e-03,6.995662e-03,6.998330e-03
5.2,6.985531e-03,6.994602e-03,6.997920e-03
5.21,6.984588e-03,6.994026e-03,6.997897e-03
5.22,6.984229e-03,6.994036e-03,6.998310e-03
5.23,6.984518e-03,6.994679e-03,6.999160e-03
5.24,6.985442e-03,6.995926e-03,7.000388e-03
5.25,6.986892e-03,6.997652e-03,7.001860e-03
5.26,6.988679e-03,6.999662e-03,7.003397e-03
5.27,6.990574e-03,7.001716e-03,7.004810e-03
5.28,6.992363e-03,7.003601e-03,7.005943e-03
5.29,6.993895e-03,7.005167e-03,7.006720e-03
5.3,6.995105e-03,7.006355e-03,7.007144e-03
5.31,6.995994e-03,7.007176e-03,7.007281e-03
5.32,6.996590e-03,7.007673e-03,7.007214e-03
5.33,6.996912e-03,7.007882e-03,7.006997e-03
5.34,6.996953e-03,7.007810e-03,7.006644e-03
5.35,6.996694e-03,7.007449e-03,7.006144e-03
5.36,6.996129e-03,7.006803e-03,7.005494e-03
5.37,6.995269e-03,7.005890e-03,7.004708e-03
5.38,6.994127e-03,7.004734e-03,7.003807e-03
5.39,6.992710e-03,7.003353e-03,7.002805e-03
5.4,6.991019e-03,7.001759e-03,7.001709e-03
5.41,6.989090e-03,6.999988e-03,7.000547e-03
5.42,6.987008e-03,6.998125e-03,6.999383e-03
5.43,6.984908e-03,6.996301e-03,6.998315e-03
5.44,6.982954e-03,6.994672e-03,6.997461e-03
5.45,6.981317e-03,6.993396e-03,6.996924e-03
5.46,6.980163e-03,6.992627e-03,6.996799e-03
5.47,6.979641e-03,6.992491e-03,6.997152e-03
5.48,6.979845e-03,6.993066e-03,6.998004e-03
5.49,6.980789e-03,6.994347e-03,6.999312e-03
5.5,6.982368e-03,6.996222e-03,7.000947e-03
5.51,6.984378e-03,6.998474e-03,7.002708e-03
5.52,6.986544e-03,7.000827e-03,7.004367e-03
5.53,6.988603e-03,7.003012e-03,7.005723e-03
5.54,6.990362e-03,7.004831e-03,7.006661e-03
5.55,6.991733e-03,7.006200e-03,7.007171e-03
5.56,6.992723e-03,7.007133e-03,7.007331e-03
5.57,6.993387e-03,7.007700e-03,7.007254e-03
5.58,6.993763e-03,7.007960e-03,7.007023e-03
5.59,6.993849e-03,7.007931e-03,7.006666e-03
5.6,6.993619e-03,7.007598e-03,7.006164e-03
5.61,6.993055e-03,7.006953e-03,7.005495e-03
5.62,6.992174e-03,7.006016e-03,7.004675e-03
5.63,6.990996e-03,7.004823e-03,7.003731e-03
5.64,6.989529e-03,7.003393e-03,7.002684e-03
5.65,6.987766e-03,7.001730e-03,7.001536e-03
5.66,6.985724e-03,6.999856e-03,7.000298e-03
5.67,6.983486e-03,6.997846e-03,6.999027e-03
5.68,6.981203e-03,6.995845e-03,6.997834e-03
5.69,6.979056e-03,6.994026e-03,6.996852e-03
5.7,6.977237e-03,6.992569e-03,6.996204e-03
5.71,6.975924e-03,6.991639e-03,6.995992e-03
5.72,6.975286e-03,6.991379e-03,6.996291e-03
5.73,6.975437e-03,6.991890e-03,6.997140e-03
5.74,6.976405e-03,6.993187e-03,6.998507e-03
5.75,6.978091e-03,6.995165e-03,7.000264e-03
5.76,6.980275e-03,6.997598e-03,7.002201e-03
5.77,6.982654e-03,7.000183e-03,7.004061e-03
5.78,6.984923e-03,7.002607e-03,7.005605e-03
5.79,6.986847e-03,7.004626e-03,7.006679e-03
5.8,6.988321e-03,7.006130e-03,7.007254e-03
5.81,6.989358e-03,7.007132e-03,7.007418e-03
5.82,6.990038e-03,7.007726e-03,7.007309e-03
5.83,6.990427e-03,7.008003e-03,7.007050e-03
5.84,6.990537e-03,7.008001e-03,7.006688e-03
5.85,6.990334e-03,7.007702e-03,7.006198e-03
5.86,6.989792e-03,7.007087e-03,7.005547e-03
5.87,6.988927e-03,7.006173e-03,7.004735e-03
5.88,6.987775e-03,7.005004e-03,7.003803e-03
5.89,6.986353e-03,7.003617e-03,7.002780e-03
5.9,6.984648e-03,7.002010e-03,7.001670e-03
5.91,6.982661e-03,7.000190e-03,7.000468e-03
5.92,6.980454e-03,6.998206e-03,6.999209e-03
5.93,6.978168e-03,6.996189e-03,6.997993e-03
5.94,6.975986e-03,6.994315e-03,6.996955e-03
5.95,6.974098e-03,6.992763e-03,6.996224e-03
5.96,6.972685e-03,6.991698e-03,6.995903e-03
5.97,6.971912e-03,6.991268e-03,6.996073e-03
5.98,6.971907e-03,6.991585e-03,6.996779e-03
5.99,6.972716e-03,6.992688e-03,6.998012e-03
6,6.974273e-03,6.994507e-03,6.999675e-03
6.01,6.976388e-03,6.996853e-03,7.001584e-03
6.02,6.978772e-03,6.999445e-03,7.003496e-03
6.03,6.981115e-03,7.001964e-03,7.005165e-03
6.04,6.983153e-03,7.004134e-03,7.006397e-03
6.05,6.984747e-03,7.005801e-03,7.007124e-03
6.06,6.985885e-03,7.006944e-03,7.007396e-03
6.07,6.986639e-03,7.007639e-03,7.007349e-03
6.08,6.987085e-03,7.007991e-03,7.007118e-03
6.09,6.987248e-03,7.008055e-03,7.006773e-03
6.1,6.987102e-03,7.007825e-03,7.006311e-03
6.11,6.986615e-03,7.007277e-03,7.005694e-03
6.12,6.985795e-03,7.006418e-03,7.004909e-03
6.13,6.984674e-03,7.005288e-03,7.003990e-03
6.14,6.983274e-03,7.003926e-03,7.002970e-03
6.15,6.981585e-03,7.002340e-03,7.001861e-03
6.16,6.979595e-03,7.000524e-03,7.000652e-03
6.17,6.977355e-03,6.998515e-03,6.999362e-03
6.18,6.974998e-03,6.996427e-03,6.998080e-03
6.19,6.972715e-03,6.994437e-03,6.996943e-03
6.2,6.970709e-03,6.992742e-03,6.996097e-03
6.21,6.969173e-03,6.991521e-03,6.995658e-03
6.22,6.968288e-03,6.990936e-03,6.995721e-03
6.23,6.968190e-03,6.991111e-03,6.996342e-03
6.24,6.968941e-03,6.992107e-03,6.997524e-03
6.25,6.970481e-03,6.993869e-03,6.999180e-03
6.26,6.972618e-03,6.996220e-03,7.001131e-03
6.27,6.975064e-03,6.998874e-03,7.003132e-03
6.28,6.977488e-03,7.001500e-03,7.004916e-03
6.29,6.979613e-03,7.003802e-03,7.006270e-03
6.3,6.981277e-03,7.005588e-03,7.007096e-03
6.31,6.982465e-03,7.006825e-03,7.007431e-03
6.32,6.983246e-03,7.007582e-03,7.007409e-03
6.33,6.983714e-03,7.007975e-03,7.007182e-03
6.34,6.983906e-03,7.008082e-03,7.006845e-03
6.35,6.983800e-03,7.007908e-03,7.006408e-03
6.36,6.983362e-03,7.007426e-03,7.005831e-03
6.37,6.982590e-03,7.006631e-03,7.005087e-03
6.38,6.981520e-03,7.005561e-03,7.004202e-03
6.39,6.980184e-03,7.004265e-03,7.003219e-03
6.4,6.978579e-03,7.002762e-03,7.002158e-03
6.41,6.976688e-03,7.001044e-03,7.001010e-03
6.42,6.974545e-03,6.999128e-03,6.999778e-03
6.43,6.972260e-03,6.997103e-03,6.998526e-03
6.44,6.970014e-03,6.995129e-03,6.997377e-03
6.45,6.968000e-03,6.993392e-03,6.996473e-03
6.46,6.966408e-03,6.992071e-03,6.995935e-03
6.47,6.965410e-03,6.991324e-03,6.995856e-03
6.48,6.965150e-03,6.991281e-03,6.996299e-03
6.49,6.965703e-03,6.992020e-03,6.997285e-03
6.5,6.967041e-03,6.993524e-03,6.998759e-03
6.51,6.969009e-03,6.995660e-03,7.000579e-03
6.52,6.971353e-03,6.998186e-03,7.002530e-03
6.53,6.973756e-03,7.000794e-03,7.004360e-03
6.54,6.975930e-03,7.003173e-03,7.005838e-03
6.55,6.977688e-03,7.005103e-03,7.006828e-03
6.56,6.978977e-03,7.006495e-03,7.007318e-03
6.57,6.979849e-03,7.007392e-03,7.007410e-03
6.58,6.980388e-03,7.007893e-03,7.007251e-03
6.59,6.980641e-03,7.008085e-03,7.006955e-03
6.6,6.980597e-03,7.007993e-03,7.006552e-03
6.61,6.980221e-03,7.007595e-03,7.006014e-03
6.62,6.979507e-03,7.006881e-03,7.005313e-03
6.63,6.978484e-03,7.005875e-03,7.004458e-03
6.64,6.977178e-03,7.004624e-03,7.003489e-03
6.65,6.975591e-03,7.003152e-03,7.002431e-03
6.66,6.973708e-03,7.001455e-03,7.001281e-03
6.67,6.971552e-03,6.999540e-03,7.000036e-03
6.68,6.969225e-03,6.997480e-03,6.998743e-03
6.69,6.966903e-03,6.995425e-03,6.997518e-03
6.7,6.964790e-03,6.993565e-03,6.996507e-03
6.71,6.963086e-03,6.992092e-03,6.995846e-03
6.72,6.961976e-03,6.991178e-03,6.995641e-03
6.73,6.961616e-03,6.990969e-03,6.995970e-03
6.74,6.962095e-03,6.991563e-03,6.996867e-03
6.75,6.963392e-03,6.992961e-03,6.998293e-03
6.76,6.965360e-03,6.995047e-03,7.000115e-03
6.77,6.967734e-03,6.997585e-03,7.002118e-03
6.78,6.970190e-03,7.000258e-03,7.004039e-03
6.79,6.972429e-03,7.002745e-03,7.005631e-03
6.8,6.974247e-03,7.004795e-03,7.006733e-03
6.81,6.975581e-03,7.006296e-03,7.007311e-03
6.82,6.976483e-03,7.007274e-03,7.007454e-03
6.83,6.977044e-03,7.007831e-03,7.007316e-03
6.84,6.977323e-03,7.008073e-03,7.007030e-03
6.85,6.977317e-03,7.008038e-03,7.006649e-03
6.86,6.976987e-03,7.007711e-03,7.006151e-03
6.87,6.976320e-03,7.007069e-03,7.005495e-03
6.88,6.975344e-03,7.006131e-03,7.004681e-03
6.89,6.974096e-03,7.004946e-03,7.003747e-03
6.9,6.972583e-03,7.003550e-03,7.002730e-03
6.91,6.970789e-03,7.001945e-03,7.001634e-03
6.92,6.968727e-03,7.000129e-03,7.000448e-03
6.93,6.966480e-03,6.998151e-03,6.999201e-03
6.94,6.964211e-03,6.996137e-03,6.997986e-03
6.95,6.962112e-03,6.994266e-03,6.996942e-03
6.96,6.960376e-03,6.992723e-03,6.996202e-03
6.97,6.959180e-03,6.991675e-03,6.995873e-03
6.98,6.958681e-03,6.991267e-03,6.996036e-03
6.99,6.958979e-03,6.991611e-03,6.996736e-03
7,6.960079e-03,6.992737e-03,6.997962e-03
7.01,6.961867e-03,6.994574e-03,6.999616e-03
7.02,6.964115e-03,6.996930e-03,7.001521e-03
7.03,6.966521e-03,6.999527e-03,7.003437e-03
7.04,6.968781e-03,7.002044e-03,7.005117e-03
7.05,6.970672e-03,7.004211e-03,7.006370e-03
7.06,6.972102e-03,7.005869e-03,7.007113e-03
7.07,6.973092e-03,7.007001e-03,7.007399e-03
7.08,6.973726e-03,7.007687e-03,7.007356e-03
7.09,6.974066e-03,7.008026e-03,7.007124e-03
7.1,6.974116e-03,7.008077e-03,7.006780e-03
7.11,6.973845e-03,7.007837e-03,7.006318e-03
7.12,6.973234e-03,7.007281e-03,7.005706e-03
7.13,6.972302e-03,7.006417e-03,7.004930e-03
7.14,6.971083e-03,7.005286e-03,7.004018e-03
7.15,6.969586e-03,7.003927e-03,7.003008e-03
7.16,6.967796e-03,7.002346e-03,7.001910e-03
7.17,6.965719e-03,7.000541e-03,7.000716e-03
7.18,6.963434e-03,6.998545e-03,6.999441e-03
7.19,6.961096e-03,6.996470e-03,6.998168e-03
7.2,6.958906e-03,6.994494e-03,6.997028e-03
7.21,6.957067e-03,6.992809e-03,6.996171e-03
7.22,6.955768e-03,6.991598e-03,6.995714e-03
7.23,6.955178e-03,6.991021e-03,6.995755e-03
7.24,6.955408e-03,6.991204e-03,6.996350e-03
7.25,6.956473e-03,6.992202e-03,6.997505e-03
7.26,6.958261e-03,6.993961e-03,6.999136e-03
7.27,6.960539e-03,6.996300e-03,7.001068e-03
7.28,6.962995e-03,6.998940e-03,7.003060e-03
7.29,6.965314e-03,7.001550e-03,7.004847e-03
7.3,6.967260e-03,7.003836e-03,7.006217e-03
7.31,6.968731e-03,7.005613e-03,7.007064e-03
7.32,6.969747e-03,7.006842e-03,7.007420e-03
7.33,6.970399e-03,7.007595e-03,7.007413e-03
7.34,6.970756e-03,7.007986e-03,7.007194e-03
7.35,6.970836e-03,7.008090e-03,7.006863e-03
7.36,6.970601e-03,7.007914e-03,7.006433e-03
7.37,6.970029e-03,7.007432e-03,7.005864e-03
7.38,6.969139e-03,7.006638e-03,7.005131e-03
7.39,6.967967e-03,7.005573e-03,7.004256e-03
7.4,6.966530e-03,7.004281e-03,7.003282e-03
7.41,6.964818e-03,7.002784e-03,7.002229e-03
7.42,6.962827e-03,7.001074e-03,7.001092e-03
7.43,6.960621e-03,6.999169e-03,6.999871e-03
7.44,6.958343e-03,6.997155e-03,6.998626e-03
7.45,6.956181e-03,6.995192e-03,6.997476e-03
7.46,6.954330e-03,6.993464e-03,6.996562e-03
7.47,6.952971e-03,6.992150e-03,6.996005e-03
7.48,6.952270e-03,6.991405e-03,6.995901e-03
7.49,6.952347e-03,6.991362e-03,6.996313e-03
7.5,6.953234e-03,6.992096e-03,6.997267e-03
7.51,6.954850e-03,6.993590e-03,6.998711e-03
7.52,6.956996e-03,6.995713e-03,7.000507e-03
7.53,6.959384e-03,6.998224e-03,7.002445e-03
7.54,6.961704e-03,7.000816e-03,7.004276e-03
7.55,6.963705e-03,7.003183e-03,7.005770e-03
7.56,6.965257e-03,7.005105e-03,7.006782e-03
7.57,6.966358e-03,7.006495e-03,7.007297e-03
7.58,6.967081e-03,7.007391e-03,7.007410e-03
7.59,6.967496e-03,7.007893e-03,7.007263e-03
7.6,6.967626e-03,7.008087e-03,7.006975e-03
7.61,6.967443e-03,7.007996e-03,7.006580e-03
7.62,6.966922e-03,7.007601e-03,7.006051e-03
7.63,6.966072e-03,7.006889e-03,7.005360e-03
7.64,6.964926e-03,7.005886e-03,7.004515e-03
7.65,6.963503e-03,7.004638e-03,7.003554e-03
7.66,6.961790e-03,7.003170e-03,7.002503e-03
7.67,6.959783e-03,7.001478e-03,7.001361e-03
7.68,6.957540e-03,6.999569e-03,7.000124e-03
7.69,6.955200e-03,6.997517e-03,6.998836e-03
7.7,6.952955e-03,6.995468e-03,6.997609e-03
7.71,6.951010e-03,6.993614e-03,6.996587e-03
7.72,6.949559e-03,6.992145e-03,6.995906e-03
7.73,6.948778e-03,6.991232e-03,6.995675e-03
7.74,6.948797e-03,6.991022e-03,6.995973e-03
7.75,6.949658e-03,6.991610e-03,6.996837e-03
7.76,6.951281e-03,6.993001e-03,6.998232e-03
7.77,6.953460e-03,6.995077e-03,7.000031e-03
7.78,6.955899e-03,6.997604e-03,7.002023e-03
7.79,6.958274e-03,7.000268e-03,7.003948e-03
7.8,6.960324e-03,7.002745e-03,7.005558e-03
7.81,6.961913e-03,7.004790e-03,7.006684e-03
7.82,6.963035e-03,7.006290e-03,7.007287e-03
7.83,6.963768e-03,7.007269e-03,7.007451e-03
7.84,6.964195e-03,7.007828e-03,7.007327e-03
7.85,6.964345e-03,7.008071e-03,7.007049e-03
7.86,6.964189e-03,7.008038e-03,7.006674e-03
7.87,6.963700e-03,7.007712e-03,7.006183e-03
7.88,6.962883e-03,7.007073e-03,7.005538e-03
7.89,6.961776e-03,7.006138e-03,7.004733e-03
7.9,6.960403e-03,7.004955e-03,7.003806e-03
7.91,6.958757e-03,7.003561e-03,7.002794e-03
7.92,6.956830e-03,7.001958e-03,7.001704e-03
7.93,6.954665e-03,7.000145e-03,7.000523e-03
7.94,6.952388e-03,6.998170e-03,6.999280e-03
7.95,6.950181e-03,6.996160e-03,6.998063e-03
7.96,6.948242e-03,6.994292e-03,6.997008e-03
7.97,6.946754e-03,6.992750e-03,6.996249e-03
7.98,6.945890e-03,6.991701e-03,6.995897e-03
7.99,6.945781e-03,6.991292e-03,6.996031e-03
8,6.946485e-03,6.991632e-03,6.996701e-03
8.01,6.947948e-03,6.992754e-03,6.997898e-03
8.02,6.949994e-03,6.994585e-03,6.999530e-03
8.03,6.952352e-03,6.996937e-03,7.001424e-03
8.04,6.954710e-03,6.999528e-03,7.003343e-03
8.05,6.956796e-03,7.002042e-03,7.005038e-03
8.06,6.958454e-03,7.004206e-03,7.006314e-03
8.07,6.959651e-03,7.005865e-03,7.007084e-03
8.08,6.960452e-03,7.006997e-03,7.007392e-03
8.09,6.960933e-03,7.007684e-03,7.007363e-03
8.1,6.961127e-03,7.008024e-03,7.007140e-03
8.11,6.961018e-03,7.008076e-03,7.006802e-03
8.12,6.960572e-03,7.007837e-03,7.006348e-03
8.13,6.959791e-03,7.007284e-03,7.005745e-03
8.14,6.958709e-03,7.006421e-03,7.004977e-03
8.15,6.957346e-03,7.005291e-03,7.004072e-03
8.16,6.955696e-03,7.003933e-03,7.003068e-03
8.17,6.953751e-03,7.002354e-03,7.001975e-03
8.18,6.951550e-03,7.000550e-03,7.000786e-03
8.19,6.949215e-03,6.998555e-03,6.999515e-03
8.2,6.946933e-03,6.996482e-03,6.998239e-03
8.21,6.944908e-03,6.994506e-03,6.997090e-03
8.22,6.943338e-03,6.992822e-03,6.996214e-03
8.23,6.942405e-03,6.991610e-03,6.995735e-03
8.24,6.942250e-03,6.991032e-03,6.995747e-03
8.25,6.942938e-03,6.991213e-03,6.996312e-03
8.26,6.944416e-03,6.992208e-03,6.997437e-03
8.27,6.946500e-03,6.993963e-03,6.999046e-03
8.28,6.948910e-03,6.996300e-03,7.000966e-03
8.29,6.951320e-03,6.998937e-03,7.002960e-03
8.3,6.953450e-03,7.001546e-03,7.004763e-03
8.31,6.955136e-03,7.003831e-03,7.006157e-03
8.32,6.956349e-03,7.005609e-03,7.007032e-03
8.33,6.957155e-03,7.006839e-03,7.007412e-03
8.34,6.957640e-03,7.007593e-03,7.007419e-03
8.35,6.957847e-03,7.007985e-03,7.007209e-03
8.36,6.957757e-03,7.008090e-03,7.006883e-03
8.37,6.957335e-03,7.007915e-03,7.006459e-03
8.38,6.956581e-03,7.007433e-03,7.005898e-03
8.39,6.955529e-03,7.006640e-03,7.005175e-03
8.4,6.954208e-03,7.005575e-03,7.004306e-03
8.41,6.952617e-03,7.004285e-03,7.003336e-03
8.42,6.950742e-03,7.002788e-03,7.002288e-03
8.43,6.948615e-03,7.001078e-03,7.001155e-03
8.44,6.946347e-03,6.999174e-03,6.999938e-03
8.45,6.944111e-03,6.997160e-03,6.998692e-03
8.46,6.942107e-03,6.995198e-03,6.997533e-03
8.47,6.940520e-03,6.993470e-03,6.996604e-03
8.48,6.939526e-03,6.992155e-03,6.996026e-03
8.49,6.939269e-03,6.991408e-03,6.995896e-03
8.5,6.939822e-03,6.991364e-03,6.996280e-03
8.51,6.941153e-03,6.992096e-03,6.997206e-03
8.52,6.943108e-03,6.993589e-03,6.998626e-03
8.53,6.945429e-03,6.995709e-03,7.000409e-03
8.54,6.947807e-03,6.998220e-03,7.002345e-03
8.55,6.949959e-03,7.000812e-03,7.004188e-03
8.56,6.951699e-03,7.003179e-03,7.005703e-03
8.57,6.952979e-03,7.005102e-03,7.006742e-03
8.58,6.953847e-03,7.006492e-03,7.007281e-03
8.59,6.954382e-03,7.007389e-03,7.007411e-03
8.6,6.954629e-03,7.007892e-03,7.007275e-03
8.61,6.954577e-03,7.008086e-03,7.006992e-03
8.62,6.954191e-03,7.007996e-03,7.006603e-03
8.63,6.953470e-03,7.007601e-03,7.006083e-03
8.64,6.952438e-03,7.006890e-03,7.005401e-03
8.65,6.951124e-03,7.005888e-03,7.004563e-03
8.66,6.949526e-03,7.004642e-03,7.003606e-03
8.67,6.947632e-03,7.003173e-03,7.002561e-03
8.68,6.945467e-03,7.001481e-03,7.001424e-03
8.69,6.943143e-03,6.999573e-03,7.000191e-03
8.7,6.940838e-03,6.997520e-03,6.998903e-03
8.71,6.938755e-03,6.995472e-03,6.997669e-03
8.72,6.937096e-03,6.993617e-03,6.996632e-03
8.73,6.936044e-03,6.992147e-03,6.995932e-03
8.74,6.935753e-03,6.991233e-03,6.995675e-03
8.75,6.936302e-03,6.991022e-03,6.995943e-03
8.76,6.937657e-03,6.991608e-03,6.996778e-03
8.77,6.939658e-03,6.992998e-03,6.998148e-03
8.78,6.942033e-03,6.995072e-03,6.999931e-03
8.79,6.944462e-03,6.997599e-03,7.001918e-03
8.8,6.946652e-03,7.000263e-03,7.003854e-03
8.81,6.948415e-03,7.002742e-03,7.005485e-03
8.82,6.949703e-03,7.004787e-03,7.006638e-03
8.83,6.950569e-03,7.006288e-03,7.007268e-03
8.84,6.951103e-03,7.007267e-03,7.007451e-03
8.85,6.951354e-03,7.007828e-03,7.007339e-03
8.86,6.951313e-03,7.008070e-03,7.007066e-03
8.87,6.950945e-03,7.008038e-03,7.006695e-03
8.88,6.950243e-03,7.007713e-03,7.006213e-03
8.89,6.949234e-03,7.007075e-03,7.005575e-03
8.9,6.947954e-03,7.006140e-03,7.004778e-03
8.91,6.946406e-03,7.004957e-03,7.003857e-03
8.92,6.944574e-03,7.003563e-03,7.002849e-03
8.93,6.942479e-03,7.001961e-03,7.001762e-03
8.94,6.940222e-03,7.000148e-03,7.000587e-03
8.95,6.937970e-03,6.998173e-03,6.999345e-03
8.96,6.935918e-03,6.996162e-03,6.998123e-03
8.97,6.934258e-03,6.994294e-03,6.997056e-03
8.98,6.933168e-03,6.992751e-03,6.996279e-03
8.99,6.932797e-03,6.991701e-03,6.995903e-03
9,6.933232e-03,6.991291e-03,6.996011e-03
9.01,6.934456e-03,6.991630e-03,6.996653e-03
9.02,6.936334e-03,6.992751e-03,6.997824e-03
9.03,6.938619e-03,6.994582e-03,6.999438e-03
9.04,6.941006e-03,6.996933e-03,7.001322e-03
9.05,6.943201e-03,6.999523e-03,7.003246e-03
9.06,6.945006e-03,7.002038e-03,7.004959e-03
9.07,6.946350e-03,7.004203e-03,7.006260e-03
9.08,6.947271e-03,7.005862e-03,7.007056e-03
9.09,6.947850e-03,7.006996e-03,7.007385e-03
9.1,6.948137e-03,7.007682e-03,7.007371e-03
9.11,6.948129e-03,7.008024e-03,7.007155e-03
9.12,6.947790e-03,7.008077e-03,7.006822e-03
9.13,6.947114e-03,7.007838e-03,7.006376e-03
9.14,6.946122e-03,7.007284e-03,7.005781e-03
9.15,6.944846e-03,7.006422e-03,7.005021e-03
9.16,6.943286e-03,7.005293e-03,7.004122e-03
9.17,6.941430e-03,7.003935e-03,7.003121e-03
9.18,6.939297e-03,7.002357e-03,7.002034e-03
9.19,6.936985e-03,7.000552e-03,7.000850e-03
9.2,6.934665e-03,6.998558e-03,6.999582e-03
9.21,6.932543e-03,6.996485e-03,6.998302e-03
9.22,6.930820e-03,6.994510e-03,6.997144e-03
9.23,6.929682e-03,6.992824e-03,6.996251e-03
9.24,6.929290e-03,6.991611e-03,6.995749e-03
9.25,6.929733e-03,6.991031e-03,6.995732e-03
9.26,6.930995e-03,6.991211e-03,6.996268e-03
9.27,6.932927e-03,6.992205e-03,6.997366e-03
9.28,6.935271e-03,6.993959e-03,6.998953e-03
9.29,6.937708e-03,6.996297e-03,7.000863e-03
9.3,6.939937e-03,6.998933e-03,7.002859e-03
9.31,6.941757e-03,7.001542e-03,7.004678e-03
9.32,6.943101e-03,7.003828e-03,7.006097e-03
9.33,6.944015e-03,7.005607e-03,7.007000e-03
9.34,6.944585e-03,7.006837e-03,7.007402e-03
9.35,6.944869e-03,7.007592e-03,7.007425e-03
9.36,6.944865e-03,7.007984e-03,7.007223e-03
9.37,6.944536e-03,7.008089e-03,7.006903e-03
9.38,6.943871e-03,7.007915e-03,7.006484e-03
9.39,6.942897e-03,7.007434e-03,7.005931e-03
9.4,6.941647e-03,7.006642e-03,7.005216e-03
9.41,6.940129e-03,7.005577e-03,7.004354e-03
9.42,6.938328e-03,7.004286e-03,7.003388e-03
9.43,6.936260e-03,7.002790e-03,7.002344e-03
9.44,6.934014e-03,7.001080e-03,7.001216e-03
9.45,6.931750e-03,6.999176e-03,7.000002e-03
9.46,6.929668e-03,6.997163e-03,6.998755e-03
9.47,6.927958e-03,6.995200e-03,6.997588e-03
9.48,6.926800e-03,6.993472e-03,6.996644e-03
9.49,6.926349e-03,6.992156e-03,6.996045e-03
9.5,6.926699e-03,6.991409e-03,6.995890e-03
9.51,6.927845e-03,6.991363e-03,6.996247e-03
9.52,6.929665e-03,6.992094e-03,6.997145e-03
9.53,6.931920e-03,6.993586e-03,6.998542e-03
9.54,6.934308e-03,6.995706e-03,7.000310e-03
9.55,6.936532e-03,6.998217e-03,7.002245e-03
9.56,6.938380e-03,7.000808e-03,7.004099e-03
9.57,6.939770e-03,7.003176e-03,7.005636e-03
9.58,6.940730e-03,7.005100e-03,7.006700e-03
9.59,6.941342e-03,7.006491e-03,7.007264e-03
9.6,6.941657e-03,7.007388e-03,7.007412e-03
9.61,6.941678e-03,7.007892e-03,7.007286e-03
9.62,6.941374e-03,7.008086e-03,7.007010e-03
9.63,6.940728e-03,7.007996e-03,7.006626e-03
9.64,6.939765e-03,7.007602e-03,7.006113e-03
9.65,6.938515e-03,7.006891e-03,7.005440e-03
9.66,6.936981e-03,7.005890e-03,7.004609e-03
9.67,6.935152e-03,7.004643e-03,7.003658e-03
9.68,6.933040e-03,7.003176e-03,7.002617e-03
9.69,6.930738e-03,7.001483e-03,7.001485e-03
9.7,6.928412e-03,6.999575e-03,7.000257e-03
9.71,6.926264e-03,6.997522e-03,6.998970e-03
9.72,6.924499e-03,6.995474e-03,6.997729e-03
9.73,6.923306e-03,6.993620e-03,6.996679e-03
9.74,6.922847e-03,6.992149e-03,6.995957e-03
9.75,6.923220e-03,6.991234e-03,6.995675e-03
9.76,6.924418e-03,6.991020e-03,6.995916e-03
9.77,6.926302e-03,6.991607e-03,6.996721e-03
9.78,6.928622e-03,6.992995e-03,6.998066e-03
9.79,6.931061e-03,6.995069e-03,6.999832e-03
9.8,6.933314e-03,6.997596e-03,7.001815e-03
9.81,6.935169e-03,7.000259e-03,7.003759e-03
9.82,6.936551e-03,7.002738e-03,7.005411e-03
9.83,6.937496e-03,7.004785e-03,7.006592e-03
9.84,6.938090e-03,7.006286e-03,7.007248e-03
9.85,6.938397e-03,7.007266e-03,7.007451e-03
9.86,6.938416e-03,7.007827e-03,7.007350e-03
9.87,6.938113e-03,7.008071e-03,7.007082e-03
9.88,6.937472e-03,7.008039e-03,7.006718e-03
9.89,6.936520e-03,7.007714e-03,7.006241e-03
9.9,6.935289e-03,7.007075e-03,7.005612e-03
9.91,6.933790e-03,7.006141e-03,7.004823e-03
9.92,6.932009e-03,7.004959e-03,7.003907e-03
9.93,6.929958e-03,7.003566e-03,7.002902e-03
9.94,6.927718e-03,7.001963e-03,7.001820e-03
9.95,6.925451e-03,7.000150e-03,7.000650e-03
9.96,6.923350e-03,6.998176e-03,6.999409e-03
9.97,6.921610e-03,6.996165e-03,6.998183e-03
9.98,6.920412e-03,6.994296e-03,6.997104e-03
9.99,6.919913e-03,6.992753e-03,6.996310e-03
10,6.920212e-03,6.991703e-03,6.995911e-03
10.01,6.921312e-03,6.991292e-03,6.995992e-03
10.02,6.923095e-03,6.991629e-03,6.996606e-03
10.03,6.925330e-03,6.992749e-03,6.997751e-03
10.04,6.927717e-03,6.994579e-03,6.999345e-03
10.05,6.929954e-03,6.996929e-03,7.001223e-03
10.06,6.931828e-03,6.999520e-03,7.003150e-03
10.07,6.933245e-03,7.002034e-03,7.004879e-03
10.08,6.934229e-03,7.004200e-03,7.006205e-03
10.09,6.934859e-03,7.005860e-03,7.007028e-03
10.1,6.935191e-03,7.006994e-03,7.007378e-03
10.11,6.935229e-03,7.007682e-03,7.007379e-03
10.12,6.934943e-03,7.008024e-03,7.007170e-03
10.13,6.934316e-03,7.008077e-03,7.006841e-03
10.14,6.933369e-03,7.007839e-03,7.006402e-03
10.15,6.932133e-03,7.007284e-03,7.005816e-03
10.16,6.930615e-03,7.006424e-03,7.005063e-03
10.17,6.928799e-03,7.005295e-03,7.004171e-03
10.18,6.926700e-03,7.003938e-03,7.003175e-03
10.19,6.924404e-03,7.002359e-03,7.002092e-03
10.2,6.922074e-03,7.000555e-03,7.000914e-03
10.21,6.919914e-03,6.998561e-03,6.999649e-03
10.22,6.918127e-03,6.996488e-03,6.998367e-03
10.23,6.916906e-03,6.994512e-03,6.997198e-03
10.24,6.916415e-03,6.992826e-03,6.996288e-03
10.25,6.916753e-03,6.991613e-03,6.995763e-03
10.26,6.917917e-03,6.991031e-03,6.995720e-03
10.27,6.919777e-03,6.991210e-03,6.996227e-03
10.28,6.922084e-03,6.992204e-03,6.997296e-03
10.29,6.924521e-03,6.993956e-03,6.998861e-03
10.3,6.926785e-03,6.996292e-03,7.000760e-03
10.31,6.928657e-03,6.998929e-03,7.002758e-03
10.32,6.930056e-03,7.001538e-03,7.004592e-03
10.33,6.931016e-03,7.003825e-03,7.006036e-03
10.34,6.931623e-03,7.005605e-03,7.006966e-03
10.35,6.931939e-03,7.006836e-03,7.007391e-03
10.36,6.931969e-03,7.007591e-03,7.007431e-03
10.37,6.931678e-03,7.007985e-03,7.007237e-03
10.38,6.931049e-03,7.008089e-03,7.006921e-03
10.39,6.930106e-03,7.007915e-03,7.006509e-03
10.4,6.928883e-03,7.007434e-03,7.005964e-03
10.41,6.927392e-03,7.006643e-03,7.005257e-03
10.42,6.925619e-03,7.005579e-03,7.004402e-03
10.43,6.923574e-03,7.004288e-03,7.003440e-03
10.44,6.921337e-03,7.002792e-03,7.002400e-03
10.45,6.919068e-03,7.001083e-03,7.001277e-03
10.46,6.916961e-03,6.999179e-03,7.000066e-03
10.47,6.915211e-03,6.997166e-03,6.998819e-03
10.48,6.913999e-03,6.995203e-03,6.997645e-03
10.49,6.913483e-03,6.993474e-03,6.996685e-03
10.5,6.913766e-03,6.992158e-03,6.996066e-03
10.51,6.914851e-03,6.991410e-03,6.995886e-03
10.52,6.916621e-03,6.991362e-03,6.996215e-03
10.53,6.918847e-03,6.992092e-03,6.997086e-03
10.54,6.921232e-03,6.993583e-03,6.998460e-03
10.55,6.923474e-03,6.995703e-03,7.000213e-03
10.56,6.925353e-03,6.998212e-03,7.002145e-03
10.57,6.926778e-03,7.000804e-03,7.004009e-03
10.58,6.927770e-03,7.003173e-03,7.005567e-03
10.59,6.928405e-03,7.005096e-03,7.006659e-03
10.6,6.928742e-03,7.006489e-03,7.007246e-03
10.61,6.928785e-03,7.007388e-03,7.007412e-03
10.62,6.928503e-03,7.007891e-03,7.007298e-03
10.63,6.927880e-03,7.008086e-03,7.007027e-03
10.64,6.926937e-03,7.007997e-03,7.006649e-03
10.65,6.925704e-03,7.007603e-03,7.006144e-03
10.66,6.924188e-03,7.006892e-03,7.005479e-03
10.67,6.922374e-03,7.005891e-03,7.004655e-03
10.68,6.920277e-03,7.004645e-03,7.003709e-03
10.69,6.917981e-03,7.003178e-03,7.002673e-03
10.7,6.915651e-03,7.001486e-03,7.001546e-03
10.71,6.913490e-03,6.999578e-03,7.000322e-03
10.72,6.911703e-03,6.997525e-03,6.999036e-03
10.73,6.910481e-03,6.995477e-03,6.997790e-03
10.74,6.909989e-03,6.993622e-03,6.996726e-03
10.75,6.910327e-03,6.992150e-03,6.995985e-03
10.76,6.911492e-03,6.991234e-03,6.995678e-03
10.77,6.913351e-03,6.991020e-03,6.995889e-03
10.78,6.915656e-03,6.991605e-03,6.996666e-03
10.79,6.918091e-03,6.992993e-03,6.997985e-03
10.8,6.920351e-03,6.995066e-03,6.999733e-03
10.81,6.922222e-03,6.997591e-03,7.001711e-03
10.82,6.923618e-03,7.000256e-03,7.003664e-03
10.83,6.924577e-03,7.002734e-03,7.005336e-03
10.84,6.925184e-03,7.004782e-03,7.006544e-03
10.85,6.925500e-03,7.006285e-03,7.007225e-03
10.86,6.925527e-03,7.007265e-03,7.007449e-03
10.87,6.925233e-03,7.007826e-03,7.007360e-03
10.88,6.924601e-03,7.008071e-03,7.007099e-03
10.89,6.923657e-03,7.008039e-03,7.006739e-03
10.9,6.922431e-03,7.007714e-03,7.006269e-03
10.91,6.920936e-03,7.007077e-03,7.005649e-03
10.92,6.919159e-03,7.006142e-03,7.004867e-03
10.93,6.917110e-03,7.004961e-03,7.003956e-03
10.94,6.914872e-03,7.003567e-03,7.002957e-03
10.95,6.912604e-03,7.001965e-03,7.001879e-03
10.96,6.910501e-03,7.000154e-03,7.000712e-03
10.97,6.908758e-03,6.998179e-03,6.999474e-03
10.98,6.907559e-03,6.996168e-03,6.998244e-03
10.99,6.907059e-03,6.994299e-03,6.997155e-03
11,6.907359e-03,6.992755e-03,6.996342e-03
11.01,6.908460e-03,6.991704e-03,6.995921e-03
11.02,6.910241e-03,6.991292e-03,6.995975e-03
11.03,6.912474e-03,6.991628e-03,6.996561e-03
11.04,6.914855e-03,6.992747e-03,6.997680e-03
11.05,6.917090e-03,6.994575e-03,6.999255e-03
11.06,6.918957e-03,6.996926e-03,7.001122e-03
11.07,6.920371e-03,6.999517e-03,7.003053e-03
11.08,6.921353e-03,7.002031e-03,7.004799e-03
11.09,6.921981e-03,7.004198e-03,7.006148e-03
11.1,6.922311e-03,7.005858e-03,7.006997e-03
11.11,6.922345e-03,7.006993e-03,7.007370e-03
11.12,6.922053e-03,7.007681e-03,7.007384e-03
11.13,6.921421e-03,7.008024e-03,7.007184e-03
11.14,6.920469e-03,7.008077e-03,7.006861e-03
11.15,6.919227e-03,7.007839e-03,7.006428e-03
11.16,6.917701e-03,7.007287e-03,7.005850e-03
11.17,6.915876e-03,7.006425e-03,7.005106e-03
11.18,6.913771e-03,7.005297e-03,7.004220e-03
11.19,6.911471e-03,7.003940e-03,7.003228e-03
11.2,6.909143e-03,7.002362e-03,7.002151e-03
11.21,6.906993e-03,7.000558e-03,7.000977e-03
11.22,6.905225e-03,6.998564e-03,6.999715e-03
11.23,6.904029e-03,6.996491e-03,6.998432e-03
11.24,6.903570e-03,6.994514e-03,6.997253e-03
11.25,6.903944e-03,6.992828e-03,6.996327e-03
11.26,6.905141e-03,6.991614e-03,6.995779e-03
11.27,6.907023e-03,6.991032e-03,6.995709e-03
11.28,6.909339e-03,6.991209e-03,6.996186e-03
11.29,6.911770e-03,6.992201e-03,6.997228e-03
11.3,6.914014e-03,6.993954e-03,6.998771e-03
11.31,6.915863e-03,6.996288e-03,7.000657e-03
11.32,6.917239e-03,6.998925e-03,7.002656e-03
11.33,6.918181e-03,7.001535e-03,7.004505e-03
11.34,6.918774e-03,7.003822e-03,7.005973e-03
11.35,6.919077e-03,7.005603e-03,7.006931e-03
11.36,6.919090e-03,7.006835e-03,7.007380e-03
11.37,6.918779e-03,7.007591e-03,7.007436e-03
11.38,6.918131e-03,7.007984e-03,7.007251e-03
11.39,6.917171e-03,7.008090e-03,7.006939e-03
11.4,6.915932e-03,7.007916e-03,7.006533e-03
11.41,6.914422e-03,7.007436e-03,7.005996e-03
11.42,6.912629e-03,7.006645e-03,7.005297e-03
11.43,6.910565e-03,7.005580e-03,7.004448e-03
11.44,6.908321e-03,7.004291e-03,7.003492e-03
11.45,6.906057e-03,7.002795e-03,7.002455e-03
11.46,6.903970e-03,7.001087e-03,7.001336e-03
11.47,6.902255e-03,6.999182e-03,7.000130e-03
11.48,6.901094e-03,6.997169e-03,6.998883e-03
11.49,6.900642e-03,6.995206e-03,6.997701e-03
11.5,6.900993e-03,6.993476e-03,6.996727e-03
11.51,6.902141e-03,6.992159e-03,6.996089e-03
11.52,6.903958e-03,6.991410e-03,6.995883e-03
11.53,6.906207e-03,6.991362e-03,6.996185e-03
11.54,6.908586e-03,6.992091e-03,6.997028e-03
11.55,6.910799e-03,6.993580e-03,6.998378e-03
11.56,6.912638e-03,6.995700e-03,7.000116e-03
11.57,6.914022e-03,6.998209e-03,7.002045e-03
11.58,6.914978e-03,7.000800e-03,7.003918e-03
11.59,6.915585e-03,7.003169e-03,7.005497e-03
11.6,6.915896e-03,7.005094e-03,7.006614e-03
11.61,6.915909e-03,7.006487e-03,7.007227e-03
11.62,6.915594e-03,7.007386e-03,7.007412e-03
11.63,6.914939e-03,7.007891e-03,7.007308e-03
11.64,6.913965e-03,7.008086e-03,7.007044e-03
11.65,6.912703e-03,7.007997e-03,7.006670e-03
11.66,6.911155e-03,7.007603e-03,7.006174e-03
11.67,6.909307e-03,7.006893e-03,7.005517e-03
11.68,6.907181e-03,7.005893e-03,7.004701e-03
11.69,6.904873e-03,7.004647e-03,7.003762e-03
11.7,6.902552e-03,7.003180e-03,7.002729e-03
11.71,6.900425e-03,7.001489e-03,7.001606e-03
11.72,6.898695e-03,6.999581e-03,7.000387e-03
11.73,6.897556e-03,6.997529e-03,6.999102e-03
11.74,6.897163e-03,6.995480e-03,6.997851e-03
11.75,6.897607e-03,6.993624e-03,6.996774e-03
11.76,6.898868e-03,6.992152e-03,6.996013e-03
11.77,6.900797e-03,6.991236e-03,6.995682e-03
11.78,6.903132e-03,6.991021e-03,6.995865e-03
11.79,6.905555e-03,6.991604e-03,6.996612e-03
11.8,6.907770e-03,6.992990e-03,6.997904e-03
11.81,6.909578e-03,6.995062e-03,6.999635e-03
11.82,6.910915e-03,6.997588e-03,7.001607e-03
11.83,6.911824e-03,7.000252e-03,7.003568e-03
11.84,6.912391e-03,7.002731e-03,7.005260e-03
11.85,6.912669e-03,7.004780e-03,7.006494e-03
11.86,6.912653e-03,7.006283e-03,7.007202e-03
11.87,6.912312e-03,7.007264e-03,7.007446e-03
11.88,6.911635e-03,7.007826e-03,7.007369e-03
11.89,6.910648e-03,7.008070e-03,7.007115e-03
11.9,6.909384e-03,7.008039e-03,7.006760e-03
11.91,6.907847e-03,7.007715e-03,7.006297e-03
11.92,6.906026e-03,7.007078e-03,7.005685e-03
11.93,6.903940e-03,7.006144e-03,7.004911e-03
11.94,6.901686e-03,7.004962e-03,7.004005e-03
11.95,6.899431e-03,7.003569e-03,7.003010e-03
11.96,6.897372e-03,7.001968e-03,7.001936e-03
11.97,6.895705e-03,7.000156e-03,7.000775e-03
11.98,6.894610e-03,6.998182e-03,6.999539e-03
11.99,6.894238e-03,6.996171e-03,6.998306e-03
12,6.894675e-03,6.994301e-03,6.997205e-03


==> results/FSI3/T5e-3/FSI3J5-05-full.csv <==
Time,avg(p),avg(u (0)),avg(u (1)),avg(v (0)),avg(v (1))
0.005,-1.1432e+06,0,0,1.05808,-0.0015411
0.01,382628,0.00352692,-5.137e-06,-0.381068,-0.00253856
0.015,-573.29,0.00343233,-1.53112e-05,-0.862333,-0.00289969
0.02,-4834.01,0.000526354,-2.83682e-05,-0.269222,-0.00264247
0.025,-4086.53,-0.00133971,-4.15288e-05,0.350976,-0.00245947
0.03,-818.925,-0.000791812,-5.41138e-05,0.36742,-0.00271635
0.035,587.516,0.000615556,-6.73634e-05,0.0162651,-0.00383625
0.04,-284.971,0.0011389,-8.45674e-05,-0.210515,-0.00530044
0.045,-1504.41,0.000611626,-0.00010797,-0.144592,-0.00631364
0.05,-1712.25,-4.61026e-05,-0.000136817,0.0319932,-0.00656403
0.055,-1022.76,-0.000158701,-0.000168312,0.104049,-0.00622085
0.06,-409.26,0.000150594,-0.000199547,0.0440688,-0.00560098
0.065,-392.482,0.000400589,-0.000228628,-0.0364753,-0.0050125
0.07,-699.969,0.000362336,-0.000255031,-0.0510304,-0.00461293
0.075,-864.692,0.000179484,-0.000279208,-0.0120006,-0.00437143
0.08,-748.314,7.85314e-05,-0.000301838,0.0211925,-0.00421455
0.085,-543.626,0.000115522,-0.00032343,0.0187552,-0.00408192
0.09,-455.537,0.00019037,-0.000344234,-0.00253662,-0.00402162
0.095,-495.039,0.000206863,-0.000364574,-0.0143843,-0.00412619
0.1,-546.948,0.000164414,-0.000385108,-0.00905713,-0.0044452
0.105,-532.404,0.000120074,-0.00040677,0.00139792,-0.00492895
0.11,-470.102,0.000109953,-0.00043042,0.00481957,-0.0054493
0.115,-419.004,0.000122645,-0.000456468,0.000772556,-0.00585028
0.12,-404.687,0.000129451,-0.000484652,-0.00375823,-0.0060269
0.125,-407.738,0.000119192,-0.000514136,-0.00413604,-0.00595939
0.13,-400.664,0.000101985,-0.000543829,-0.00162491,-0.0057011
0.135,-377.647,9.08336e-05,-0.00057273,0.000217145,-0.00535063
0.14,-351.396,8.78402e-05,-0.000600199,-8.55618e-05,-0.00499334
0.145,-333.206,8.65571e-05,-0.000626,-0.00133278,-0.00467708
0.15,-322.486,8.16869e-05,-0.00065019,-0.00189238,-0.00441043
0.155,-312.011,7.37555e-05,-0.000672955,-0.00145812,-0.00417815
0.16,-297.532,6.62513e-05,-0.000694471,-0.000812311,-0.00396161
0.165,-280.576,6.10422e-05,-0.000714848,-0.000627883,-0.00374539
0.17,-264.616,5.72129e-05,-0.000734125,-0.000859806,-0.00351285
0.175,-250.812,5.30705e-05,-0.00075226,-0.00107809,-0.00323228
0.18,-237.787,4.8096e-05,-0.00076908,-0.00104033,-0.0028554
0.185,-223.95,4.29701e-05,-0.000784204,-0.000851686,-0.00232788
0.19,-209.137,3.84225e-05,-0.000797005,-0.000722766,-0.00160779
0.195,-194.255,3.44974e-05,-0.000806631,-0.000723601,-0.000685941
0.2,-180.006,3.0777e-05,-0.000812127,-0.000772249,0.000412564
0.205,-166.506,2.69627e-05,-0.000812583,-0.000777779,0.00164299
0.21,-153.535,2.30987e-05,-0.000807259,-0.000732344,0.00295804
0.215,-141.188,1.93696e-05,-0.000795624,-0.000687028,0.00431659
0.22,-129.976,1.58364e-05,-0.000777357,-0.000680082,0.00569492
0.225,-120.271,1.23918e-05,-0.000752285,-0.000702731,0.00707541
0.23,-112.32,8.90111e-06,-0.000720343,-0.00072792,0.00845052
0.235,-106,5.31116e-06,-0.000681527,-0.000740783,0.00980823
0.24,-100.798,1.64523e-06,-0.000635894,-0.000744135,0.0111301
0.245,-96.2034,-2.05719e-06,-0.000583583,-0.000747579,0.0123996
0.25,-91.7102,-5.78326e-06,-0.000524814,-0.000753854,0.0135913
0.255,-86.9885,-9.53813e-06,-0.00045992,-0.000759993,0.0147026
0.26,-81.7423,-1.33231e-05,-0.00038928,-0.000762054,0.015726
0.265,-75.816,-1.71249e-05,-0.000313313,-0.000760551,0.0166537
0.27,-69.4305,-2.09273e-05,-0.000232479,-0.000762091,0.0174841
0.275,-63.2159,-2.47351e-05,-0.000147253,-0.000772521,0.0182102
0.28,-57.3552,-2.85795e-05,-5.81441e-05,-0.000787225,0.0188191
0.285,-52.0854,-3.2485e-05,3.42894e-05,-0.000801917,0.0192994
0.29,-47.4767,-3.64599e-05,0.000129432,-0.000813712,0.019637
0.295,-43.5051,-4.04972e-05,0.000226603,-0.000822985,0.0198195
0.3,-40.0917,-4.45863e-05,0.000325058,-0.000830757,0.0198366
0.305,-37.0974,-4.87185e-05,0.000423998,-0.000836434,0.0196895
0.31,-34.3717,-5.2884e-05,0.00052261,-0.000838801,0.0193834
0.315,-32.1294,-5.70685e-05,0.000620092,-0.000839938,0.0189081
0.32,-30.0352,-6.12631e-05,0.000715613,-0.000836337,0.0182837
0.325,-28.0182,-6.54492e-05,0.000808399,-0.00082767,0.0175302
0.33,-25.877,-6.96034e-05,0.000897762,-0.00081312,0.016679
0.335,-23.4522,-7.36985e-05,0.000983146,-0.000793049,0.0157534
0.34,-20.6526,-7.77071e-05,0.00106412,-0.000768749,0.0147739
0.345,-17.3553,-8.16058e-05,0.00114036,-0.000740383,0.0137523
0.35,-13.4838,-8.53732e-05,0.00121161,-0.00070822,0.0126904
0.355,-8.98065,-8.89898e-05,0.00127766,-0.000672578,0.0115886
0.36,-3.76689,-9.24373e-05,0.00133831,-0.000633831,0.0104371
0.365,2.19509,-9.56992e-05,0.00139331,-0.000592738,0.00923224
0.37,8.87757,-9.87623e-05,0.00144242,-0.000550268,0.00797838
0.375,16.3258,-0.000101618,0.00148539,-0.00050666,0.00668563
0.38,24.4962,-0.000104258,0.00152199,-0.000462657,0.00537496
0.385,33.3829,-0.000106681,0.00155211,-0.000418587,0.00407487
0.39,42.9613,-0.000108883,0.00157574,-0.000375002,0.00282254
0.395,53.2234,-0.000110868,0.00159302,-0.000332446,0.00166032
0.4,64.1582,-0.000112637,0.00160431,-0.000291463,0.000628776
0.405,75.7328,-0.000114199,0.00161017,-0.000252705,-0.000235692
0.41,87.9267,-0.000115561,0.00161134,-0.000216456,-0.00090587
0.415,100.722,-0.000116737,0.00160871,-0.000182761,-0.00136691
0.42,114.102,-0.000117738,0.00160328,-0.000151653,-0.0016141
0.425,128.024,-0.000118578,0.00159609,-0.000123234,-0.00165322
0.43,142.448,-0.000119268,0.00158818,-9.75241e-05,-0.00149822
0.435,157.326,-0.000119823,0.00158055,-7.4424e-05,-0.00116831
0.44,172.61,-0.000120256,0.00157411,-5.38266e-05,-0.000683151
0.445,188.218,-0.00012058,0.00156969,-3.57814e-05,-6.33982e-05
0.45,204.073,-0.000120807,0.001568,-2.03149e-05,0.000671507
0.455,220.086,-0.000120951,0.00156968,-7.42672e-06,0.00150295
0.46,236.167,-0.000121023,0.00157525,2.86415e-06,0.00241229
0.465,252.208,-0.000121038,0.00158515,1.05799e-05,0.00337901
0.47,268.115,-0.000121008,0.00159971,1.57815e-05,0.00437925
0.475,283.786,-0.000120945,0.00161916,1.84852e-05,0.00538479
0.48,299.126,-0.000120862,0.00164359,1.87734e-05,0.00636196
0.485,314.051,-0.000120772,0.00167294,1.67566e-05,0.0072725
0.49,328.474,-0.000120687,0.00170697,1.26347e-05,0.00807598
0.495,342.325,-0.000120616,0.00174523,6.69517e-06,0.00873227
0.5,355.541,-0.00012057,0.00178709,-6.55907e-07,0.00920469
0.505,368.082,-0.000120557,0.00183173,-8.88551e-06,0.00946302
0.51,379.912,-0.000120582,0.00187815,-1.74212e-05,0.009487
0.515,391.01,-0.000120649,0.00192525,-2.56001e-05,0.00926727
0.52,401.372,-0.000120756,0.00197184,-3.28137e-05,0.00880554
0.525,411.004,-0.000120901,0.00201672,-3.84855e-05,0.00811431
0.53,419.926,-0.000121078,0.00205873,-4.21837e-05,0.00721484
0.535,428.161,-0.000121277,0.00209678,-4.35753e-05,0.00613489
0.54,435.748,-0.000121489,0.00212991,-4.25309e-05,0.00490659
0.545,442.732,-0.000121702,0.00215731,-3.90155e-05,0.00356399
0.55,449.16,-0.000121902,0.00217833,-3.32419e-05,0.00214108
0.555,455.078,-0.00012208,0.00219247,-2.55596e-05,0.000671572
0.56,460.551,-0.000122225,0.00219942,-1.6351e-05,-0.000812338
0.565,465.623,-0.000122327,0.00219903,-6.12644e-06,-0.0022797
0.57,470.348,-0.000122382,0.0021913,4.52363e-06,-0.00369939
0.575,474.779,-0.000122385,0.00217639,1.50032e-05,-0.00504044
0.58,478.971,-0.000122336,0.00215462,2.47525e-05,-0.00627145
0.585,482.961,-0.000122237,0.00212646,3.31117e-05,-0.00736107
0.59,486.796,-0.000122094,0.00209254,3.96589e-05,-0.00827975
0.595,490.513,-0.000121914,0.00205363,4.4058e-05,-0.0090005
0.6,494.147,-0.000121707,0.00201066,4.61163e-05,-0.00949992
0.605,497.724,-0.000121484,0.00196467,4.58172e-05,-0.00976088
0.61,501.276,-0.000121257,0.0019168,4.33744e-05,-0.00977365
0.615,504.823,-0.000121037,0.00186827,3.9049e-05,-0.00953608
0.62,508.378,-0.000120834,0.0018203,3.32487e-05,-0.00905511
0.625,511.96,-0.000120655,0.00177413,2.64971e-05,-0.00834437
0.63,515.578,-0.000120507,0.00173093,1.92111e-05,-0.00742514
0.635,519.236,-0.000120394,0.00169177,1.1813e-05,-0.00632393
0.64,522.944,-0.000120317,0.00165764,4.67701e-06,-0.0050704
0.645,526.7,-0.000120275,0.00162937,-2.0225e-06,-0.00369753
0.65,530.51,-0.000120268,0.00160761,-8.17829e-06,-0.00223855
0.655,534.372,-0.000120293,0.0015929,-1.37426e-05,-0.000727685
0.66,538.284,-0.000120347,0.00158557,-1.88603e-05,0.0008002
0.665,542.243,-0.000120428,0.0015858,-2.36769e-05,0.00231066
0.67,546.244,-0.000120534,0.00159357,-2.83668e-05,0.00376854
0.675,550.286,-0.000120664,0.00160873,-3.3077e-05,0.00513823
0.68,554.359,-0.000120817,0.00163091,-3.80087e-05,0.00638382
0.685,558.457,-0.000120995,0.00165958,-4.32073e-05,0.00746963
0.69,562.572,-0.000121199,0.00169403,-4.86075e-05,0.00836066
0.695,566.697,-0.000121428,0.00173339,-5.40057e-05,0.00902461
0.7,570.822,-0.000121685,0.00177659,-5.90831e-05,0.009433
0.705,574.939,-0.000121968,0.00182243,-6.33498e-05,0.0095628
0.71,579.043,-0.000122273,0.00186959,-6.62583e-05,0.00939843
0.715,583.118,-0.000122596,0.00191664,-6.72227e-05,0.00893259
0.72,587.164,-0.000122927,0.00196209,-6.56153e-05,0.00816784
0.725,591.172,-0.000123256,0.00200447,-6.093e-05,0.00711552
0.73,595.136,-0.000123569,0.00204232,-5.28962e-05,0.00579713
0.735,599.051,-0.00012385,0.00207426,-4.145e-05,0.00424318
0.74,602.918,-0.000124082,0.00209905,-2.67546e-05,0.00249171
0.745,606.734,-0.000124248,0.00211562,-9.33572e-06,0.000587959
0.75,610.499,-0.000124335,0.0021231,1.00682e-05,-0.00141705
0.755,614.215,-0.00012433,0.00212087,3.04482e-05,-0.00346832
0.76,617.882,-0.000124227,0.00210857,5.06552e-05,-0.00550738
0.765,621.501,-0.000124024,0.00208611,6.94475e-05,-0.00747379
0.77,625.072,-0.000123724,0.00205371,8.56528e-05,-0.00930628
0.775,628.598,-0.000123339,0.00201189,9.82085e-05,-0.0109444
0.78,632.081,-0.000122883,0.00196146,0.000106341,-0.0123299
0.785,635.517,-0.000122377,0.00190356,0.000109546,-0.0134083
0.79,638.907,-0.000121843,0.00183956,0.000107759,-0.014131
0.795,642.254,-0.000121306,0.00177113,0.000101348,-0.0144572
0.8,645.557,-0.000120789,0.00170012,9.09915e-05,-0.0143559
0.805,648.818,-0.000120313,0.0016286,7.77548e-05,-0.0138081
0.81,652.038,-0.000119896,0.00155874,6.28711e-05,-0.0128086
0.815,655.222,-0.000119547,0.00149275,4.769e-05,-0.0113668
0.82,658.38,-0.000119272,0.00143287,3.33688e-05,-0.00950736
0.825,661.513,-0.000119069,0.00138121,2.08604e-05,-0.00727035
0.83,664.629,-0.000118931,0.00133976,1.07098e-05,-0.00471006
0.835,667.735,-0.00011885,0.00131025,2.99242e-06,-0.00189359
0.84,670.838,-0.000118813,0.00129409,-2.66635e-06,0.00110057
0.845,673.942,-0.000118809,0.00129238,-7.11932e-06,0.00418537
0.85,677.048,-0.000118832,0.00130576,-1.1468e-05,0.00726799
0.855,680.155,-0.000118878,0.00133445,-1.69878e-05,0.0102526
0.86,683.259,-0.00011895,0.00137818,-2.4829e-05,0.0130433
0.865,686.352,-0.000119056,0.00143624,-3.59017e-05,0.0155474
0.87,689.424,-0.000119212,0.00150742,-5.06425e-05,0.0176778
0.875,692.461,-0.000119432,0.00159007,-6.89183e-05,0.0193559
0.88,695.448,-0.000119735,0.00168214,-8.98685e-05,0.0205142
0.885,698.37,-0.000120136,0.00178121,-0.000111991,0.0210984
0.89,701.217,-0.000120643,0.00188456,-0.000133188,0.0210701
0.895,703.976,-0.000121256,0.00198924,-0.000151041,0.0204082
0.9,706.641,-0.000121964,0.00209217,-0.000162933,0.0191103
0.905,709.207,-0.000122743,0.00219018,-0.000166489,0.0171938
0.91,711.682,-0.000123557,0.00228016,-0.000159783,0.0146963
0.915,714.072,-0.000124361,0.00235914,-0.000141689,0.0116749
0.92,716.388,-0.000125102,0.00242438,-0.000112157,0.00820541
0.925,718.646,-0.000125722,0.00247348,-7.22035e-05,0.00438045
0.93,720.86,-0.00012617,0.00250445,-2.40364e-05,0.000307378
0.935,723.045,-0.000126399,0.0025158,2.91985e-05,-0.00389483
0.94,725.212,-0.000126378,0.0025066,8.35596e-05,-0.00809973
0.945,727.373,-0.000126093,0.00247653,0.000134814,-0.0121764
0.95,729.529,-0.000125548,0.00242592,0.000178738,-0.0159946
0.955,731.68,-0.000124771,0.00235574,0.000211675,-0.0194279
0.96,733.822,-0.000123806,0.00226758,0.000230909,-0.0223579
0.965,735.945,-0.000122715,0.00216367,0.000234975,-0.0246783
0.97,738.036,-0.000121568,0.00204677,0.000223896,-0.0262983
0.975,740.083,-0.000120439,0.00192014,0.000199171,-0.0271453
0.98,742.072,-0.000119399,0.00178745,0.00016368,-0.0271679
0.985,743.994,-0.000118507,0.00165266,0.000121332,-0.026338
0.99,745.837,-0.000117805,0.00151994,7.66971e-05,-0.0246518
0.995,747.601,-0.000117315,0.00139352,3.4437e-05,-0.022131
1,749.284,-0.000117037,0.00127761,-1.24345e-06,-0.0188231
1.005,750.891,-0.000116949,0.00117623,-2.71615e-05,-0.0148003
1.01,752.43,-0.00011701,0.00109311,-4.15443e-05,-0.010159
1.015,753.909,-0.000117169,0.00103153,-4.4368e-05,-0.00501766
1.02,755.336,-0.00011737,0.000994285,-3.73218e-05,0.000486147
1.025,756.714,-0.000117561,0.000983489,-2.37757e-05,0.00619889
1.03,758.042,-0.000117704,0.00100055,-8.34793e-06,0.0119548
1.035,759.319,-0.000117779,0.00104609,3.68678e-06,0.0175806
1.04,760.525,-0.000117792,0.00111987,6.99293e-06,0.0229004
1.045,761.641,-0.000117773,0.0012208,-2.92117e-06,0.0277406
1.05,762.638,-0.000117777,0.00134691,-2.90445e-05,0.0319357
1.055,763.482,-0.000117875,0.0014954,-7.23083e-05,0.0353327
1.06,764.139,-0.000118148,0.00166267,-0.000131129,0.0377971
1.065,764.573,-0.000118677,0.00184442,-0.000201432,0.0392174
1.07,764.755,-0.000119524,0.00203573,-0.000276733,0.0395088
1.075,764.664,-0.000120729,0.00223119,-0.000348789,0.038617
1.08,764.297,-0.000122293,0.00242507,-0.000408414,0.0365212
1.085,763.658,-0.000124176,0.00261143,-0.000446486,0.0332358
1.09,762.774,-0.000126292,0.00278434,-0.000455082,0.0288111
1.095,761.689,-0.000128514,0.00293801,-0.0004286,0.0233343
1.1,760.465,-0.000130684,0.00306702,-0.000364657,0.0169276
1.105,759.171,-0.000132623,0.00316645,-0.000264769,0.00974581
1.11,757.895,-0.000134151,0.00323208,-0.000134501,0.00197444
1.115,756.716,-0.000135109,0.00326053,1.66722e-05,-0.00617548
1.12,755.719,-0.000135373,0.00324943,0.000176146,-0.0144725
1.125,754.973,-0.000134874,0.00319749,0.000329336,-0.0226696
1.13,754.534,-0.00013361,0.00310461,0.000461182,-0.0305118
1.135,754.437,-0.000131651,0.00297195,0.000557759,-0.0377434
1.14,754.694,-0.000129139,0.00280191,0.000608099,-0.0441155
1.145,755.295,-0.000126274,0.00259818,0.000605595,-0.0493944
1.15,756.209,-0.000123301,0.00236563,0.000549095,-0.0533691
1.155,757.391,-0.000120479,0.00211021,0.00044345,-0.0558591
1.16,758.785,-0.000118061,0.00183888,0.00029925,-0.0567216
1.165,760.332,-0.000116257,0.00155936,0.000132006,-0.0558578
1.17,761.983,-0.000115216,0.00127999,-3.95318e-05,-0.0532175
1.175,763.698,-0.000115001,0.00100948,-0.000195394,-0.0488039
1.18,765.461,-0.00011558,0.000756629,-0.00031687,-0.0426752
1.185,767.273,-0.00011683,0.000530094,-0.000388956,-0.0349457
1.19,769.162,-0.000118542,0.000338098,-0.000402448,-0.0257844
1.195,771.169,-0.000120455,0.000188151,-0.000355701,-0.0154125
1.2,773.357,-0.000122278,8.67931e-05,-0.00025519,-0.00409847
1.205,775.778,-0.000123737,3.93457e-05,-0.000115524,0.00784771
1.21,778.483,-0.000124608,4.96889e-05,4.20372e-05,0.0200823
1.215,781.498,-0.000124758,0.000120078,0.00019181,0.032237
1.22,784.815,-0.000124169,0.000250997,0.000306668,0.0439288
1.225,788.389,-0.00012295,0.000441067,0.000361623,0.054771
1.23,792.132,-0.000121338,0.000686993,0.000337463,0.0643858
1.235,795.918,-0.000119676,0.000983588,0.000223874,0.0724164
1.24,799.593,-0.000118376,0.00132384,2.18137e-05,0.078539
1.245,802.986,-0.00011787,0.00169905,-0.000255412,0.0824753
1.25,805.932,-0.000118553,0.00209904,-0.000582535,0.0840031
1.255,808.284,-0.000120722,0.00251238,-0.000924448,0.082966
1.26,809.94,-0.000124527,0.00292672,-0.00123958,0.0792825
1.265,810.856,-0.000129927,0.0033291,-0.00148457,0.072951
1.27,811.052,-0.000136675,0.0037064,-0.00161971,0.0640538
1.275,810.623,-0.000144324,0.00404568,-0.00161435,0.0527579
1.28,809.73,-0.000152255,0.00433463,-0.00145171,0.0393133
1.285,808.585,-0.000159737,0.004562,-0.00113236,0.0240484
1.29,807.432,-0.000166006,0.00471795,-0.000675952,0.00736292
1.295,806.525,-0.000170349,0.00479447,-0.000120594,-0.0102808
1.3,806.09,-0.000172198,0.00478571,0.000480049,-0.0283701
1.305,806.302,-0.000171215,0.00468822,0.00106201,-0.0463555
1.31,807.266,-0.000167347,0.00450121,0.00155792,-0.0636655
1.315,808.987,-0.000160864,0.00422665,0.00190494,-0.0797237
1.32,811.381,-0.000152354,0.00386939,0.00205313,-0.0939668
1.325,814.268,-0.000142673,0.00343708,0.00197256,-0.105863
1.33,817.4,-0.000132871,0.0029401,0.00165873,-0.11493
1.335,820.481,-0.000124074,0.00239134,0.00113509,-0.120755
1.34,823.215,-0.000117359,0.0018059,0.000452444,-0.123008
1.345,825.344,-0.000113612,0.00120073,-0.000315417,-0.121461
1.35,826.695,-0.000113414,0.000594137,-0.00107919,-0.115997
1.355,827.203,-0.000116946,5.28334e-06,-0.00174437,-0.106617
1.36,826.939,-0.000123938,-0.000546391,-0.00222271,-0.0934477
1.365,826.108,-0.000133677,-0.00104177,-0.00244411,-0.0767401
1.37,825.039,-0.000145071,-0.0014627,-0.00236687,-0.0568655
1.375,824.151,-0.000156758,-0.00179256,-0.00198553,-0.0343091
1.38,823.906,-0.000167272,-0.00201688,-0.00133449,-0.0096595
1.385,824.756,-0.000175225,-0.00212385,-0.00048699,0.0164058
1.39,827.077,-0.0001795,-0.00210482,0.000450973,0.0431362
1.395,831.116,-0.000179421,-0.00195469,0.00135146,0.0697262
1.4,836.951,-0.00017489,-0.00167223,0.00207949,0.0953373
1.405,844.445,-0.000166448,-0.00126028,0.00250977,0.119121
1.41,853.252,-0.000155268,-0.000725898,0.00254443,0.140244
1.415,862.821,-0.00014306,-8.02898e-05,0.00212836,0.157917
1.42,872.45,-0.000131896,0.000661304,0.00126082,0.171421
1.425,881.351,-0.000123972,0.00147991,1.00278e-06,0.180136
1.43,888.735,-0.000121328,0.00235322,-0.00153395,0.183566
1.435,893.91,-0.000125559,0.00325622,-0.00317839,0.181367
1.44,896.376,-0.000137564,0.00416177,-0.00473492,0.173358
1.445,895.899,-0.000157349,0.00504148,-0.00599677,0.159539
1.45,892.556,-0.000183933,0.00586652,-0.00677327,0.140097
1.455,886.749,-0.000215372,0.00660852,-0.00691572,0.115401
1.46,879.179,-0.000248904,0.00724052,-0.00633999,0.0859979
1.465,870.78,-0.000281215,0.00773785,-0.00504337,0.0526029
1.47,862.627,-0.000308797,0.00807896,-0.00311265,0.0160783
1.475,855.815,-0.000328366,0.00824626,-0.000721961,-0.0225827
1.48,851.333,-0.000337296,0.00822676,0.00188055,-0.0622783
1.485,849.936,-0.000334004,0.00801266,0.00439646,-0.101823
1.49,852.036,-0.000318251,0.00760188,0.00650981,-0.139974
1.495,857.619,-0.000291301,0.00699838,0.00792525,-0.175465
1.5,866.19,-0.0002559,0.00621233,0.0084076,-0.20704
1.505,876.805,-0.000216075,0.00526018,0.00781786,-0.233498
1.51,888.137,-0.00017674,0.00416446,0.00614007,-0.253739
1.515,898.638,-0.000143162,0.00295343,0.00349464,-0.26681
1.52,906.723,-0.00012032,0.00166039,0.000134643,-0.271949
1.525,911.005,-0.000112257,0.000322876,-0.00357572,-0.268628
1.53,910.529,-0.000121489,-0.00101839,-0.00719883,-0.256585
1.535,904.924,-0.000148562,-0.00232076,-0.0102741,-0.235836
1.54,894.506,-0.000191834,-0.00354101,-0.012375,-0.206684
1.545,880.276,-0.000247507,-0.0046367,-0.013166,-0.169707
1.55,863.832,-0.000309952,-0.00556762,-0.0124521,-0.125747
1.555,847.208,-0.000372274,-0.00629709,-0.0102153,-0.0758743
1.56,832.645,-0.000427099,-0.00679316,-0.00663196,-0.0213698
1.565,822.345,-0.00046748,-0.00702974,-0.00206897,0.0363085
1.57,818.208,-0.000487837,-0.00698758,0.00294436,0.0955488
1.575,821.583,-0.000484808,-0.00665503,0.00776746,0.154612
1.58,833.033,-0.000457907,-0.00602881,0.011719,0.211659
1.585,852.17,-0.000409877,-0.00511454,0.0141622,0.264789
1.59,877.56,-0.000346659,-0.00392715,0.0145936,0.312092
1.595,906.714,-0.000276941,-0.00249105,0.0127257,0.35171
1.6,936.264,-0.000211283,-0.000839977,0.00854837,0.38192
1.605,962.334,-0.000160902,0.000983445,0.00235951,0.401218
1.61,981.002,-0.000136244,0.00292865,-0.00524564,0.408409
1.615,988.898,-0.00014551,0.00493841,-0.0134264,0.402681
1.62,983.702,-0.000193353,0.0069506,-0.0211877,0.383663
1.625,964.573,-0.000279926,0.00890021,-0.0274974,0.351452
1.63,932.266,-0.000400442,0.0107216,-0.0314179,0.306614
1.635,889.159,-0.000545341,0.0123508,-0.0322321,0.250146
1.64,839.023,-0.00070108,0.0137276,-0.0295508,0.18342
1.645,786.666,-0.000851496,0.014798,-0.0233869,0.108121
1.65,737.435,-0.000979591,0.0155152,-0.0141886,0.026179
1.655,696.655,-0.00106958,0.0158415,-0.00282505,-0.0602702
1.66,669.066,-0.001109,0.0157494,0.00947552,-0.148905
1.665,658.278,-0.00109055,0.0152223,0.0212377,-0.23722
1.67,666.241,-0.00101361,0.0142559,0.0308946,-0.322515
1.675,692.86,-0.000884982,0.0128587,0.0369811,-0.401922
1.68,735.486,-0.000718835,0.0110533,0.0383425,-0.472455
1.685,788.746,-0.000535645,0.00887658,0.0343333,-0.531134
1.69,844.836,-0.000360137,0.00638057,0.0249684,-0.57515
1.695,894.432,-0.000218407,0.0036314,0.0109895,-0.602061
1.7,928.45,-0.000134531,0.000708142,-0.00617153,-0.609993
1.705,939.732,-0.000127145,-0.00229959,-0.0245429,-0.597801
1.71,924.404,-0.000206492,-0.00529484,-0.0418507,-0.565172
1.715,882.52,-0.000372444,-0.00817716,-0.055809,-0.512649
1.72,817.864,-0.000613791,-0.0108468,-0.0644186,-0.441565
1.725,737.412,-0.000908969,-0.0132085,-0.0662298,-0.3539
1.73,650.497,-0.00122813,-0.0151754,-0.060542,-0.252097
1.735,567.84,-0.00153632,-0.0166714,-0.0475228,-0.138873
1.74,500.358,-0.00179746,-0.017633,-0.0282461,-0.0170871
1.745,458.075,-0.00197866,-0.0180104,-0.00464524,0.110307
1.75,449.107,-0.00205455,-0.0177686,0.0206155,0.240208
1.755,478.946,-0.00201112,-0.0168873,0.0443628,0.369242
1.76,549.654,-0.00184877,-0.0153627,0.0632387,0.493622
1.765,658.973,-0.00158386,-0.0132091,0.0741259,0.609083
1.77,799.069,-0.00124847,-0.0104609,0.0746352,0.710952
1.775,955.551,-0.000887887,-0.00717505,0.0635726,0.794368
1.78,1108.78,-0.000555785,-0.00343186,0.0412875,0.854635
1.785,1236.84,-0.000307459,0.000664652,0.0097921,0.887623
1.79,1320.5,-0.000192044,0.0049889,-0.027379,0.890223
1.795,1346.17,-0.000244835,0.00939772,-0.0655916,0.860791
1.8,1307.28,-0.000481071,0.0137366,-0.099751,0.799455
1.805,1205.24,-0.000892319,0.0178478,-0.125041,0.708178
1.81,1050.64,-0.0014462,0.0215788,-0.13762,0.590502
1.815,862.787,-0.00208957,0.0247908,-0.135156,0.451001
1.82,666.767,-0.00275454,0.0273648,-0.117099,0.294583
1.825,489.258,-0.00336653,0.0292047,-0.0847181,0.125864
1.83,354.457,-0.00385292,0.0302376,-0.0409546,-0.0511545
1.835,281.932,-0.00415156,0.0304113,0.00978378,-0.233004
1.84,285.795,-0.0042185,0.0296926,0.0618587,-0.41629
1.845,374.629,-0.00403462,0.0280654,0.10874,-0.597009
1.85,549.967,-0.00361085,0.0255329,0.143593,-0.769928
1.855,801.645,-0.00299096,0.0221224,0.160229,-0.928374
1.86,1103.36,-0.00225023,0.0178909,0.154315,-1.06448
1.865,1411.25,-0.00148894,0.0129322,0.124481,-1.1697
1.87,1674.78,-0.000820235,0.00738028,0.0730545,-1.23579
1.875,1851.99,-0.00035382,0.00141034,0.0060932,-1.25591
1.88,1912.97,-0.000178038,-0.00476602,-0.0674257,-1.22601
1.885,1841.38,-0.000344196,-0.0109115,-0.137102,-1.14593
1.89,1643.13,-0.000856588,-0.0167798,-0.192911,-1.01961
1.895,1348.19,-0.00167042,-0.0221346,-0.226999,-0.854682
1.9,1006.91,-0.00269836,-0.0267684,-0.234802,-0.660827
1.905,674.984,-0.00382368,-0.0305158,-0.215281,-0.447548
1.91,400.723,-0.00491639,-0.0332568,-0.170436,-0.222569
1.915,222.773,-0.00584875,-0.0349123,-0.104675,0.00870528
1.92,170.247,-0.00650845,-0.0354351,-0.0244916,0.242614
1.925,262.055,-0.00680999,-0.0348007,0.0616107,0.476106
1.93,500.668,-0.00670513,-0.0330022,0.143319,0.7055
1.935,873.43,-0.00619245,-0.030051,0.20942,0.925618
1.94,1343.76,-0.00532349,-0.0259819,0.249243,1.12911
1.945,1861.64,-0.00420303,-0.0208619,0.254666,1.30608
1.95,2358.82,-0.00298065,-0.0148016,0.222102,1.44484
1.955,2770.95,-0.00183285,-0.00796537,0.15388,1.53259
1.96,3026.85,-0.00093732,-0.000578,0.0587893,1.55719
1.965,3045.65,-0.000442845,0.0070751,-0.048726,1.51129
1.97,2789.79,-0.00044044,0.0146638,-0.151125,1.39491
1.975,2301.74,-0.000943389,0.021843,-0.232287,1.21837
1.98,1697.24,-0.00188533,0.0282974,-0.281356,0.998031
1.985,1094.82,-0.00313716,0.0337756,-0.294139,0.750967
1.99,583.99,-0.0045349,0.0381049,-0.271516,0.490589
1.995,224.588,-0.00590587,0.0411833,-0.217654,0.226105
2,51.0187,-0.00708837,0.0429631,-0.139014,-0.0364891
2.005,69.6377,-0.00794592,0.0434347,-0.0441237,-0.292966
2.01,262.018,-0.00837885,0.0426154,0.0568619,-0.540266
2.015,590.628,-0.00833362,0.0405414,0.15271,-0.775587
2.02,1009.02,-0.00780951,0.0372648,0.232028,-0.99557
2.025,1468.65,-0.00686138,0.032854,0.284297,-1.19512
2.03,1925.9,-0.00559768,0.0274,0.301253,-1.36637
2.035,2337.91,-0.00417227,0.0210275,0.27866,-1.49908
2.04,2658.56,-0.00276826,0.0139063,0.217817,-1.58048
2.045,2812.52,-0.00157421,0.00626437,0.126708,-1.59915
2.05,2720.86,-0.000753825,-0.00161347,0.0194025,-1.54824
2.055,2364.54,-0.000415689,-0.0094002,-0.0866831,-1.42963
2.06,1813.53,-0.000591921,-0.0167612,-0.175439,-1.25486
2.065,1200.72,-0.00123546,-0.0233977,-0.235886,-1.04024
2.07,650.641,-0.00223626,-0.0290774,-0.263529,-0.802374
2.075,239.799,-0.00344829,-0.0336452,-0.259126,-0.554688
2.08,-6.52417,-0.00471605,-0.0370167,-0.226743,-0.306955
2.085,-96.6236,-0.00589445,-0.0391638,-0.172049,-0.0656698
2.09,-57.2491,-0.00686075,-0.0400984,-0.101439,0.165251
2.095,79.6857,-0.00752098,-0.039859,-0.0216825,0.383937
2.1,287.773,-0.00781333,-0.0384995,0.060169,0.589903
2.105,544.616,-0.00771021,-0.03608,0.136694,0.782963
2.11,837.683,-0.0072202,-0.0326636,0.200283,0.962146
2.115,1163.52,-0.00638925,-0.0283176,0.243503,1.12451
2.12,1518.21,-0.00530059,-0.0231206,0.259922,1.26453
2.125,1886.99,-0.0040713,-0.0171732,0.245402,1.37399
2.13,2224.65,-0.00284353,-0.0106107,0.199649,1.44294
2.135,2452.38,-0.00176878,-0.00361342,0.127519,1.46133
2.14,2478.71,-0.000985464,0.0035901,0.0391497,1.42273
2.145,2260.15,-0.000593861,0.0107337,-0.0517184,1.32715
2.15,1841.08,-0.000635721,0.0175387,-0.131214,1.18179
2.155,1327.91,-0.00108705,0.0237464,-0.189035,0.999065
2.16,834.099,-0.00186762,0.0291458,-0.220162,0.792497
2.165,432.918,-0.00286168,0.0335873,-0.224447,0.574166
2.17,155.371,-0.00394119,0.0369817,-0.204783,0.35338
2.175,2.7402,-0.00498364,0.039291,-0.165501,0.136725
2.18,-38.4122,-0.00588279,0.0405166,-0.111429,-0.0717216
2.185,12.9675,-0.00655394,0.040686,-0.0475988,-0.270106
2.19,134.591,-0.00693632,0.0398422,0.0207147,-0.458201
2.195,307.916,-0.00699473,0.0380335,0.0879859,-0.636452
2.2,518.299,-0.00672091,0.0353092,0.148368,-0.804782
2.205,757.838,-0.00613508,0.0317184,0.19577,-0.961537
2.21,1025.96,-0.00528723,0.0273164,0.22421,-1.1027
2.215,1317.48,-0.00425725,0.0221734,0.228679,-1.222
2.22,1614.79,-0.00315166,0.0163857,0.206372,-1.31118
2.225,1876.69,-0.00209523,0.0100859,0.158063,-1.36086
2.23,2032.18,-0.0012162,0.00344975,0.089019,-1.36306
2.235,2012.95,-0.000626466,-0.00330584,0.00885038,-1.31296
2.24,1793.92,-0.000400385,-0.00993423,-0.0702563,-1.21142
2.245,1419.9,-0.000559213,-0.0161818,-0.136483,-1.06526
2.25,981.34,-0.0010671,-0.0218151,-0.181426,-0.885633
2.255,564.623,-0.00184115,-0.026645,-0.201543,-0.685293
2.26,231.369,-0.00277097,-0.0305393,-0.197511,-0.47564
2.265,7.16938,-0.00373929,-0.0334229,-0.172782,-0.265758
2.27,-106.648,-0.004638,-0.0352699,-0.131969,-0.0618262
2.275,-121.71,-0.00537746,-0.0360917,-0.0799293,0.132726
2.28,-56.0977,-0.00589038,-0.0359232,-0.0214477,0.316758
2.285,70.3447,-0.00613285,-0.0348112,0.0387475,0.490593
2.29,242.389,-0.00608451,-0.0328052,0.0958777,0.654883
2.295,450.488,-0.00574881,-0.0299536,0.144973,0.809436
2.3,691.059,-0.00515366,-0.0263049,0.180893,0.952296
2.305,962.094,-0.0043523,-0.0219144,0.198698,1.0793
2.31,1252.88,-0.00342286,-0.0168532,0.194452,1.18415
2.315,1539.31,-0.00246487,-0.011219,0.166394,1.25865
2.32,1772.08,-0.00159089,-0.00514538,0.116177,1.29404
2.325,1884.9,-0.000912311,0.00119263,0.0495792,1.28309
2.33,1826.92,-0.000520852,0.00758228,-0.0238328,1.22186
2.335,1593.74,-0.000469809,0.013785,-0.0926081,1.11191
2.34,1237.59,-0.000761488,0.019559,-0.146303,0.960311
2.345,839.516,-0.00134639,0.0246847,-0.178097,0.778087
2.35,473.644,-0.00213502,0.0289869,-0.185787,0.577482
2.355,189.646,-0.00301718,0.0323459,-0.171093,0.369596
2.36,8.60003,-0.00388155,0.0346975,-0.138181,0.163214
2.365,-68.6844,-0.00463027,0.0360255,-0.0922344,-0.0356576
2.37,-54.2228,-0.0051873,0.0363493,-0.0385934,-0.22365
2.375,32.5965,-0.00550162,0.0357117,0.0176058,-0.399481
2.38,170.257,-0.0055477,0.0341676,0.0715338,-0.563111
2.385,340.592,-0.00532462,0.0317758,0.118659,-0.714667
2.39,531.14,-0.00485473,0.0285963,0.154716,-0.853425
2.395,735.546,-0.00418238,0.0246918,0.175804,-0.977112
2.4,949.985,-0.00337225,0.0201332,0.178723,-1.0816
2.405,1163.82,-0.00250646,0.0150083,0.161613,-1.16114
2.41,1353.7,-0.00167916,0.00942959,0.12478,-1.20893
2.415,1482.65,-0.000987459,0.00354024,0.071475,-1.21809
2.42,1505.56,-0.000518641,-0.00248318,0.00809087,-1.18374
2.425,1396.08,-0.000335399,-0.00843679,-0.0564994,-1.10434
2.43,1165.05,-0.00046265,-0.0141025,-0.112708,-0.982875
2.435,856.471,-0.000880762,-0.0192673,-0.152549,-0.826837
2.44,533.64,-0.00152863,-0.023745,-0.17133,-0.646282
2.445,251.845,-0.00231568,-0.0273918,-0.16826,-0.451949
2.45,46.5103,-0.0031389,-0.0301139,-0.145754,-0.253382
2.455,-68.2808,-0.00389916,-0.0318659,-0.108194,-0.0579795
2.46,-94.3015,-0.00451322,-0.0326432,-0.0607598,0.129296
2.465,-44.0224,-0.00492044,-0.0324713,-0.00868774,0.305692
2.47,65.0529,-0.00508514,-0.031395,0.0430741,0.47006
2.475,214.537,-0.00499646,-0.0294694,0.0899875,0.622105
2.48,390.177,-0.00466695,-0.0267538,0.127955,0.761486
2.485,583.117,-0.00413059,-0.0233103,0.153329,0.887002
2.49,787.887,-0.00344071,-0.0192058,0.163043,0.996021
2.495,998.487,-0.00266727,-0.0145176,0.155004,1.08439
2.5,1199.33,-0.00189278,-0.00934022,0.128645,1.14674
2.505,1364.82,-0.0012058,-0.00379197,0.0855872,1.17682
2.51,1455.34,-0.000691515,0.00198019,0.0300911,1.16899
2.515,1435.04,-0.000419784,0.0078009,-0.0309894,1.11957
2.52,1289.52,-0.000432505,0.013473,-0.0891526,1.0283
2.525,1041.59,-0.00073392,0.0187914,-0.135908,0.898858
2.53,738.385,-0.00128742,0.0235604,-0.164766,0.73865
2.535,438.016,-0.00202114,0.0276122,-0.172421,0.556883
2.54,187.66,-0.00284045,0.0308191,-0.159035,0.363073
2.545,16.489,-0.00364367,0.0330983,-0.127543,0.165632
2.55,-63.164,-0.00433655,0.0344101,-0.0826329,-0.0288274
2.555,-53.1131,-0.00484295,0.0347513,-0.0298312,-0.215635
2.56,34.5305,-0.00511119,0.0341462,0.0251482,-0.391786
2.565,180.529,-0.00511678,0.0326386,0.0768286,-0.555441
2.57,362.956,-0.00486254,0.0302846,0.120277,-0.705308
2.575,563.235,-0.00437687,0.0271489,0.151318,-0.839912
2.58,766.245,-0.00371059,0.023304,0.166665,-0.956938
2.585,963.244,-0.00293295,0.0188325,0.164192,-1.05291
2.59,1143.48,-0.00212642,0.0138323,0.14329,-1.12337
2.595,1289.54,-0.00137995,0.00842105,0.105269,-1.16314
2.6,1373.31,-0.00078023,0.00274015,0.0536988,-1.16727
2.605,1364.77,-0.000401328,-0.00304437,-0.00553807,-1.13192
2.61,1245.74,-0.000293487,-0.00874562,-0.0648254,-1.05595
2.615,1023.76,-0.000473625,-0.0141659,-0.116062,-0.941692
2.62,736.004,-0.000920544,-0.0191116,-0.152232,-0.794693
2.625,434.132,-0.00157696,-0.0234092,-0.168825,-0.622912
2.63,166.851,-0.00235851,-0.0269181,-0.164475,-0.435211
2.635,-30.4209,-0.00316728,-0.0295384,-0.140746,-0.239962
2.64,-139.069,-0.00390602,-0.0312117,-0.101409,-0.0442337
2.645,-155.168,-0.0044903,-0.0319169,-0.0515739,0.146615
2.65,-86.4428,-0.00485698,-0.0316633,0.00303376,0.328832
2.655,51.3787,-0.00496909,-0.0304826,0.0566151,0.499911
2.66,238.178,-0.00481774,-0.0284227,0.10371,0.65806
2.665,455.237,-0.00442159,-0.0255425,0.139521,0.801537
2.67,687.748,-0.00382447,-0.0219107,0.160153,0.927975
2.675,924.111,-0.00309159,-0.0176068,0.162877,1.03394
2.68,1151.25,-0.00230437,-0.0127257,0.146544,1.11502
2.685,1349.31,-0.00155349,-0.00738199,0.111981,1.16605
2.69,1488.57,-0.000929921,-0.00171392,0.0623683,1.18178
2.695,1531.39,-0.000514172,0.0041147,0.00327315,1.15808
2.7,1451.56,-0.000364678,0.00991784,-0.0577787,1.09312
2.705,1251.41,-0.000507442,0.015496,-0.11243,0.988251
2.71,962.838,-0.000929796,0.0206495,-0.15314,0.848392
2.715,637.857,-0.00158105,0.0251953,-0.174629,0.681063
2.72,331.52,-0.00238023,0.0289808,-0.174647,0.494834
2.725,85.9542,-0.00322878,0.0318921,-0.153997,0.298173
2.73,-72.6527,-0.00402495,0.0338564,-0.115917,0.0984546
2.735,-133.362,-0.00467673,0.0348394,-0.0653007,-0.0984659
2.74,-98.2436,-0.00511166,0.0348388,-0.00798799,-0.288242
2.745,19.9779,-0.00528326,0.0338778,0.0498167,-0.467732
2.75,200.34,-0.00517441,0.0319984,0.102051,-0.634564
2.755,420.095,-0.00479795,0.0292567,0.143265,-0.786533
2.76,657.21,-0.00419492,0.025721,0.16896,-0.920945
2.765,895.219,-0.00343071,0.0214726,0.175981,-1.03419
2.77,1121.32,-0.00258937,0.0166092,0.162896,-1.12166
2.775,1316.99,-0.00176593,0.0112492,0.130392,-1.17821
2.78,1455.63,-0.00105681,0.00553511,0.0815699,-1.19873
2.785,1504.35,-0.000548542,-0.000365322,0.0219855,-1.17913
2.79,1436.25,-0.000305833,-0.00626255,-0.0408348,-1.11767
2.795,1248.79,-0.000361046,-0.0119539,-0.0984924,-1.01591
2.8,970.324,-0.000707758,-0.0172374,-0.143265,-0.878809
2.805,652.314,-0.00130088,-0.0219279,-0.169544,-0.713811
2.81,348.56,-0.00206373,-0.0258708,-0.17471,-0.529542
2.815,102.056,-0.00290038,-0.0289502,-0.159133,-0.334434
2.82,-60.8686,-0.00370971,-0.0310915,-0.125625,-0.135813
2.825,-129.502,-0.00439823,-0.0322579,-0.0786664,0.0605397
2.83,-106.084,-0.00488996,-0.0324449,-0.0237262,0.250389
2.835,-2.46643,-0.00513296,-0.0316726,0.0332842,0.430787
2.84,163.32,-0.00510301,-0.0299793,0.0864505,0.599601
2.845,371.67,-0.00480486,-0.0274161,0.130245,0.754907
2.85,606.086,-0.00427132,-0.0240454,0.15988,0.894318
2.855,852.93,-0.00356054,-0.0199408,0.171635,1.0144
2.86,1100.89,-0.0027515,-0.0151912,0.163338,1.11054
2.865,1330.68,-0.00193736,-0.00990626,0.134882,1.17737
2.87,1515.64,-0.00121638,-0.00422004,0.0886625,1.20906
2.875,1615.43,-0.000680505,0.00170557,0.0297563,1.20074
2.88,1594.02,-0.000402694,0.00768325,-0.0343993,1.14968
2.885,1438.54,-0.000424754,0.0135081,-0.0950742,1.0565
2.89,1174.36,-0.000749022,0.0189714,-0.143834,0.925384
2.895,850.704,-0.00133656,0.0238771,-0.174307,0.763727
2.9,526.917,-0.00211343,0.0280581,-0.183133,0.580271
2.905,251.696,-0.00298283,0.031386,-0.170173,0.383852
2.91,56.501,-0.00383987,0.0337748,-0.137937,0.182276
2.915,-43.1644,-0.00458534,0.0351786,-0.0907892,-0.018201
2.92,-45.5174,-0.00513646,0.0355859,-0.0342356,-0.212937
2.925,40.1705,-0.00543429,0.0350119,0.0256366,-0.398634
2.93,195.858,-0.00544811,0.0334917,0.0826309,-0.572924
2.935,398.957,-0.00517728,0.0310753,0.130884,-0.733779
2.94,627.675,-0.00465072,0.0278239,0.165258,-0.878812
2.945,863.976,-0.00392434,0.0238107,0.181709,-1.0047
2.95,1095.82,-0.00307652,0.019124,0.17773,-1.10688
2.955,1307.22,-0.00220148,0.0138721,0.152851,-1.18
2.96,1475.33,-0.0014003,0.00818819,0.109064,-1.21826
2.965,1567.31,-0.000769693,0.00223268,0.0510909,-1.21645
2.97,1546.76,-0.000389187,-0.00380731,-0.0139042,-1.17157
2.975,1397.49,-0.0003087,-0.00972588,-0.0772093,-1.08382
2.98,1139.61,-0.000539235,-0.0153115,-0.130122,-0.957036
2.985,819.796,-0.00104982,-0.0203634,-0.165756,-0.798451
2.99,497.493,-0.00177254,-0.0247089,-0.180163,-0.616929
2.995,223.457,-0.00261399,-0.0282139,-0.172676,-0.421546
3,30.2732,-0.00347006,-0.0307873,-0.145413,-0.22041
3.005,-66.8858,-0.00424012,-0.0323798,-0.102447,-0.0200176
3.01,-67.2927,-0.0048383,-0.0329774,-0.0490311,0.174854
3.015,18.6192,-0.00520113,-0.0325938,0.00899807,0.360952
3.02,173.367,-0.00529208,-0.0312627,0.0656666,0.536113
3.025,376.013,-0.00510351,-0.029032,0.115225,0.69865
3.03,608.963,-0.00465657,-0.0259596,0.152489,0.84663
3.035,857.248,-0.00399929,-0.0221133,0.173117,0.977169
3.04,1110.76,-0.00320314,-0.017574,0.174052,1.08605
3.045,1354.59,-0.00235759,-0.0124407,0.154066,1.16797
3.05,1564.69,-0.00156218,-0.00683639,0.114318,1.2169
3.055,1704.16,-0.00091599,-0.000911939,0.0587547,1.22696
3.06,1730.97,-0.000504743,0.00515276,-0.00591466,1.19402
3.065,1619.64,-0.000387376,0.0111544,-0.07099,1.11699
3.07,1379.67,-0.000584887,0.0168782,-0.12733,0.998793
3.075,1057.3,-0.00107516,0.0221155,-0.167196,0.845892
3.08,713.318,-0.0017959,0.0266809,-0.185777,0.667118
3.085,404.891,-0.00265541,0.0304264,-0.181667,0.471827
3.09,171.229,-0.00354746,0.0332476,-0.156535,0.268673
3.095,33.3217,-0.0043666,0.0350836,-0.11426,0.0647618
3.1,-3.21497,-0.00502051,0.0359115,-0.0601023,-0.134537
3.105,54.7959,-0.00543882,0.035739,-5.58198e-05,-0.325462
3.11,190.948,-0.00557845,0.0345966,0.0596457,-0.505461
3.115,382.47,-0.00542617,0.032531,0.112959,-0.672642
3.12,606.689,-0.00499888,0.0296003,0.154419,-0.825041
3.125,843.83,-0.00434172,0.0258733,0.179464,-0.959923
3.13,1080.51,-0.00352445,0.0214312,0.184833,-1.07332
3.135,1304.22,-0.00263592,0.0163727,0.169043,-1.16014
3.14,1494.9,-0.00177626,0.0108195,0.132897,-1.21457
3.145,1624.05,-0.00104672,0.00491979,0.0798945,-1.23077
3.15,1651.66,-0.000537228,-0.00114933,0.0162421,-1.20458
3.155,1550.86,-0.000313256,-0.00718763,-0.049726,-1.1345
3.16,1327.17,-0.000404352,-0.0129821,-0.10891,-1.02277
3.165,1018.2,-0.00079775,-0.0183228,-0.153316,-0.875526
3.17,682.508,-0.00143994,-0.0230214,-0.177562,-0.70129
3.175,377.689,-0.00224587,-0.0269253,-0.179593,-0.509431
3.18,144.329,-0.00311316,-0.0299247,-0.160488,-0.30875
3.185,4.21559,-0.00393721,-0.0319536,-0.12367,-0.106596
3.19,-37.4608,-0.00462413,-0.0329853,-0.0740361,0.0914785
3.195,12.1058,-0.00509989,-0.0330242,-0.0172504,0.281642
3.2,137.285,-0.00531598,-0.0320984,0.0407559,0.461414
3.205,317.488,-0.00525215,-0.0302518,0.0941547,0.629118
3.21,533.868,-0.00491703,-0.0275391,0.137551,0.783167
3.215,770.711,-0.00434682,-0.0240244,0.16624,0.921298
3.22,1017.43,-0.00360261,-0.0197818,0.176547,1.04
3.225,1263.19,-0.00276606,-0.0149009,0.166333,1.1345
3.23,1488.51,-0.00193276,-0.0094923,0.135548,1.19906
3.235,1663.92,-0.00120317,-0.00369257,0.0867845,1.2275
3.24,1746.5,-0.000670692,0.00233233,0.0254591,1.21468
3.245,1700.39,-0.000408335,0.00838957,-0.0405313,1.15793
3.25,1516.31,-0.000455988,0.0142684,-0.102044,1.05833
3.255,1227.04,-0.000812017,0.0197558,-0.150419,0.920604
3.26,887.769,-0.00143209,0.0246536,-0.179381,0.75281
3.265,559.875,-0.00223672,0.0287956,-0.185931,0.564236
3.27,291.008,-0.0031247,0.0320571,-0.170412,0.364029
3.275,109.431,-0.00398873,0.0343576,-0.135793,0.160105
3.28,27.1356,-0.00472938,0.0356582,-0.0867731,-0.0413523
3.285,42.3823,-0.00526551,0.0359538,-0.0290412,-0.235892
3.29,142.499,-0.00554103,0.0352661,0.0312742,-0.420502
3.295,307.177,-0.00552862,0.0336352,0.088058,-0.593134
3.3,513.687,-0.00523096,0.0311144,0.135604,-0.752033
3.305,740.982,-0.00467972,0.0277674,0.168934,-0.89497
3.31,973.286,-0.00393286,0.0236685,0.184146,-1.01868
3.315,1200.05,-0.00307009,0.0189066,0.178838,-1.1186
3.32,1406.02,-0.00218637,0.0135906,0.152618,-1.18924
3.325,1566.25,-0.00138307,0.00785449,0.107576,-1.22476
3.33,1647.63,-0.000756716,0.00185991,0.0485779,-1.21981
3.335,1612.66,-0.000386005,-0.00420433,-0.0170447,-1.17151
3.34,1447.97,-0.00031925,-0.0101308,-0.0804204,-1.08018
3.345,1177.59,-0.000565067,-0.0157068,-0.132793,-0.949964
3.35,850.591,-0.00108965,-0.0207321,-0.167373,-0.788408
3.355,527.379,-0.00182242,-0.0250352,-0.180426,-0.604607
3.36,257.784,-0.0026681,-0.0284849,-0.171561,-0.407785
3.365,72.1256,-0.00352186,-0.0309941,-0.14315,-0.206086
3.37,-16.9572,-0.00428361,-0.0325174,-0.0994507,-0.00597041
3.375,-10.9463,-0.00486903,-0.0330451,-0.0457924,0.187912
3.38,78.0185,-0.00521681,-0.0325946,0.0120039,0.372478
3.385,231.578,-0.00529273,-0.0312029,0.0680615,0.54576
3.39,429.118,-0.00509116,-0.0289198,0.116775,0.706242
3.395,654.041,-0.00463472,-0.0258046,0.153112,0.852115
3.4,892.96,-0.0039722,-0.0219258,0.172866,0.98057
3.405,1137.29,-0.00317515,-0.0173643,0.173078,1.08741
3.41,1371.53,-0.00233253,-0.0122191,0.152591,1.16746
3.415,1573.24,-0.00154302,-0.00661249,0.112598,1.2146
3.42,1704.41,-0.000904528,-0.000694964,0.0570571,1.22309
3.425,1723.98,-0.000501506,0.00535452,-0.00733177,1.18876
3.43,1607.54,-0.000391604,0.0113335,-0.0719048,1.11065
3.435,1365.49,-0.000594653,0.0170287,-0.127586,0.991695
3.44,1044.34,-0.00108762,0.0222328,-0.166727,0.83838
3.445,704.314,-0.0018077,0.0267621,-0.184628,0.659552
3.45,401.456,-0.00266316,0.0304703,-0.179989,0.464565
3.455,173.739,-0.00354827,0.033255,-0.154563,0.262057
3.46,40.8539,-0.00435852,0.0350567,-0.112279,0.0591085
3.465,7.53341,-0.00500287,0.0358543,-0.0584017,-0.138963
3.47,66.1807,-0.00541232,0.035657,0.00112082,-0.328468
3.475,200.142,-0.00554507,0.0344963,0.0601385,-0.506928
3.48,386.872,-0.00538886,0.0324196,0.11272,-0.67253
3.485,604.354,-0.00496105,0.0294857,0.153517,-0.823379
3.49,833.738,-0.00430673,0.0257631,0.178075,-0.956805
3.495,1062.62,-0.00349504,0.0213329,0.183205,-1.06891
3.5,1279.1,-0.00261379,0.0162931,0.167464,-1.15466
3.505,1463.68,-0.00176183,0.0107643,0.131641,-1.20836
3.51,1588.42,-0.00103904,0.00489352,0.0791761,-1.2242
3.515,1613.97,-0.000534189,-0.00114408,0.0161812,-1.19806
3.52,1513.75,-0.000311968,-0.00715016,-0.0491246,-1.12841
3.525,1293.03,-0.000401643,-0.0129136,-0.107746,-1.01742
3.53,988.477,-0.000790687,-0.0182261,-0.15176,-0.871088
3.535,657.473,-0.00142624,-0.0229006,-0.175817,-0.697846
3.54,356.723,-0.00222414,-0.0267849,-0.17786,-0.50699
3.545,126.273,-0.00308298,-0.0297696,-0.15895,-0.307301
3.55,-12.4064,-0.00389909,-0.0317889,-0.122484,-0.106121
3.555,-54.0179,-0.00457941,-0.0328157,-0.0733253,0.0909999
3.56,-5.80348,-0.0050506,-0.0328547,-0.017098,0.280226
3.565,116.849,-0.00526466,-0.0319335,0.0403182,0.459075
3.57,293.575,-0.00520161,-0.0300963,0.0931569,0.625875
3.575,505.744,-0.00487008,-0.0273976,0.13609,0.779052
3.58,737.896,-0.00430593,-0.0239012,0.164475,0.916372
3.585,979.697,-0.00356963,-0.0196811,0.174694,1.03437
3.59,1220.02,-0.00274189,-0.0148266,0.164636,1.12836
3.595,1440.96,-0.00191719,-0.00944716,0.13425,1.19265
3.6,1612.68,-0.00119479,-0.00367853,0.0860672,1.22117
3.605,1693.27,-0.000667096,0.00231493,0.0254112,1.20886
3.61,1647.9,-0.000406495,0.00834228,-0.039938,1.15294
3.615,1466.76,-0.000452755,0.0141945,-0.100952,1.05441
3.62,1181.04,-0.000804681,0.01966,-0.149043,0.917872
3.625,844.761,-0.0014188,0.0245414,-0.177945,0.751255
3.63,518.584,-0.00221665,0.0286727,-0.184622,0.563745
3.635,250.11,-0.00309801,0.0319289,-0.169358,0.36445
3.64,67.8277,-0.00395632,0.0342292,-0.135075,0.161281
3.645,-15.9275,-0.00469268,0.0355335,-0.0864328,-0.0395543
3.65,-2.5227,-0.00522624,0.0358365,-0.0290951,-0.233573
3.655,95.6723,-0.00550108,0.0351589,0.0308343,-0.417726
3.66,258.64,-0.00548991,0.0335406,0.0872657,-0.589926
3.665,463.605,-0.0051953,0.0310347,0.13452,-0.748393
3.67,689.456,-0.00464869,0.0277048,0.167655,-0.890902
3.675,920.274,-0.00390764,0.0236252,0.182803,-1.01421
3.68,1145.4,-0.00305128,0.0188846,0.177592,-1.11381
3.685,1349.1,-0.00217386,0.0135917,0.15164,-1.18433
3.69,1508.43,-0.00137591,0.00787959,0.107016,-1.21989
3.695,1589.54,-0.000753212,0.00190926,0.04852,-1.2153
3.7,1555.92,-0.000383912,-0.00413183,-0.0166041,-1.16762
3.705,1394.11,-0.000316159,-0.0100376,-0.079577,-1.07714
3.71,1127.16,-0.000558831,-0.0155967,-0.131711,-0.947904
3.715,803.173,-0.00107876,-0.0206094,-0.166233,-0.787322
3.72,481.884,-0.00180618,-0.0249047,-0.179388,-0.6044
3.725,212.942,-0.00264661,-0.0283511,-0.17073,-0.40831
3.73,26.9649,-0.00349585,-0.030861,-0.14258,-0.207175
3.735,-63.0441,-0.0042542,-0.0323882,-0.0991558,-0.00746557
3.74,-58.0954,-0.00483751,-0.0329221,-0.045764,0.186137
3.745,29.9841,-0.00518449,-0.0324796,0.0117823,0.370506
3.75,183.07,-0.00526087,-0.0310971,0.0676089,0.543628
3.755,380.506,-0.00506097,-0.0288242,0.116114,0.703945
3.76,605.526,-0.00460729,-0.0257201,0.152278,0.849633
3.765,844.609,-0.00394847,-0.0218532,0.171913,0.977874
3.77,1088.41,-0.00315582,-0.0173047,0.172092,1.08455
3.775,1322.93,-0.00231797,-0.0121734,0.151674,1.1644
3.78,1524.35,-0.0015331,-0.00658163,0.111858,1.21148
3.785,1655.68,-0.000898619,-0.000679453,0.0565853,1.22006
3.79,1676.29,-0.000498507,0.0053548,-0.00749044,1.18603
3.795,1562.05,-0.000390105,0.0113196,-0.0717663,1.10838
3.8,1322.55,-0.000593191,0.0170025,-0.127232,0.990029
3.805,1004.15,-0.00108499,0.0221969,-0.166261,0.837338
3.81,666.016,-0.00180313,0.0267195,-0.184158,0.65911
3.815,364.01,-0.00265637,0.0304241,-0.179589,0.46463
3.82,136.443,-0.00353941,0.0332077,-0.154266,0.262504
3.825,3.30745,-0.00434798,0.0350106,-0.112085,0.059804
3.83,-30.2647,-0.00499112,0.0358109,-0.0582948,-0.138141
3.835,28.4757,-0.00539982,0.0356172,0.00115799,-0.327613
3.84,163.077,-0.00553219,0.0344606,0.0601142,-0.506096
3.845,351.025,-0.00537593,0.032388,0.11263,-0.671734
3.85,570.191,-0.00494841,0.0294581,0.153351,-0.8226
3.855,801.42,-0.00429473,0.0257394,0.17782,-0.955999
3.86,1031.93,-0.00348411,0.0213132,0.182863,-1.06803
3.865,1249.74,-0.00260436,0.0162777,0.167055,-1.15367
3.87,1435.26,-0.00175426,0.0107536,0.131208,-1.20725
3.875,1560.57,-0.00103353,0.00488814,0.0787781,-1.22302
3.88,1586.92,-0.000530697,-0.00114376,0.0158707,-1.19684
3.885,1487.72,-0.000310183,-0.00714386,-0.0493148,-1.12724
3.89,1268.18,-0.000401061,-0.0129014,-0.107811,-1.01637
3.895,964.792,-0.000790724,-0.0182084,-0.151723,-0.870211
3.9,634.87,-0.00142635,-0.0228782,-0.175708,-0.697162
3.905,334.848,-0.00222392,-0.0267586,-0.177709,-0.506484
3.91,104.965,-0.00308214,-0.0297404,-0.158772,-0.306921
3.915,-33.1539,-0.00389745,-0.0317574,-0.122281,-0.105793
3.92,-74.1442,-0.00457683,-0.0327823,-0.0730938,0.0913442
3.925,-25.0051,-0.00504693,-0.0328195,-0.0168364,0.280648
3.93,98.9522,-0.00525975,-0.0318964,0.0405988,0.459612
3.935,277.347,-0.00519536,-0.0300567,0.0934281,0.626538
3.94,491.456,-0.00486247,-0.027355,0.136306,0.779815
3.945,725.65,-0.00429716,-0.023855,0.164585,0.917188
3.95,969.374,-0.0035601,-0.0196311,0.174647,1.03516
3.955,1211.31,-0.00273226,-0.0147725,0.164399,1.12905
3.96,1433.4,-0.00190832,-0.00938953,0.133818,1.19314
3.965,1605.68,-0.00118761,-0.00361807,0.0854707,1.22138
3.97,1686.25,-0.000662472,0.00237702,0.0247128,1.20873
3.975,1640.46,-0.00040505,0.00840447,-0.0406548,1.15245
3.98,1458.78,-0.000454759,0.0142551,-0.101601,1.05359
3.985,1172.7,-0.000809999,0.0197173,-0.149554,0.916777
3.99,836.433,-0.00142693,0.024594,-0.178274,0.749952
3.995,510.528,-0.00222682,0.0287193,-0.184752,0.562298
4,242.616,-0.00310929,0.0319688,-0.16929,0.362903
4.005,61.1185,-0.00396774,0.0342616,-0.134821,0.159661
4.01,-21.5812,-0.0047033,0.0355581,-0.0860159,-0.0412449
4.015,-6.87055,-0.0052352,0.0358528,-0.0285464,-0.235338
4.02,92.8512,-0.00550766,0.0351666,0.0314708,-0.419571
4.025,257.48,-0.00549357,0.0335392,0.0879319,-0.591847
4.03,464.249,-0.00519577,0.031024,0.135147,-0.750368
4.035,691.825,-0.00464602,0.0276843,0.168162,-0.892885
4.04,924.259,-0.00390223,0.0235948,0.183117,-1.01613
4.045,1150.72,-0.0030439,0.0188446,0.177651,-1.11556
4.05,1355.8,-0.00216563,0.0135426,0.151411,-1.18575
4.055,1514.82,-0.00136817,0.0078228,0.106509,-1.22092
4.06,1595.16,-0.000747316,0.00184647,0.0477966,-1.21579
4.065,1560.1,-0.000381044,-0.00419828,-0.0174405,-1.16751
4.07,1396.49,-0.000317088,-0.0101049,-0.0804022,-1.07642
4.075,1127.97,-0.000563777,-0.0156618,-0.132406,-0.94662
4.08,803.074,-0.00108736,-0.0206695,-0.166711,-0.785582
4.085,481.65,-0.00181759,-0.0249574,-0.179601,-0.60233
4.09,213.293,-0.00265968,-0.0283944,-0.170671,-0.406019
4.095,28.3014,-0.00350927,-0.0308935,-0.142273,-0.204754
4.1,-60.382,-0.00426671,-0.032409,-0.0986444,-0.00498147
4.105,-54.0264,-0.00484801,-0.0329308,-0.0451046,0.188645
4.11,35.4731,-0.00519212,-0.0324759,0.0125256,0.373016
4.115,189.891,-0.00526508,-0.0310809,0.0683656,0.546122
4.12,388.58,-0.00506151,-0.0287955,0.116808,0.706404
4.125,614.783,-0.00460429,-0.025679,0.152832,0.85202
4.13,854.913,-0.00394245,-0.0218001,0.172253,0.980135
4.135,1100.01,-0.00314765,-0.0172401,0.172153,1.08657
4.14,1334.81,-0.00230888,-0.0120981,0.151421,1.16611
4.145,1536.39,-0.00152455,-0.00649713,0.111296,1.21273
4.15,1667.12,-0.000892126,-0.000587687,0.0557675,1.22074
4.155,1686.22,-0.000495425,0.00545126,-0.00846337,1.18604
4.16,1570.01,-0.000391402,0.0114177,-0.0727583,1.10768
4.165,1328.7,-0.000599256,0.0170988,-0.128101,0.988661
4.17,1009.14,-0.00109554,0.022288,-0.166889,0.835401
4.175,670.698,-0.00181727,0.0268024,-0.184475,0.65674
4.18,369.172,-0.00267276,0.0304964,-0.179576,0.461972
4.185,142.646,-0.00355651,0.0332676,-0.153947,0.259679
4.19,10.8647,-0.00436425,0.0350569,-0.111514,0.0569124
4.195,-21.3212,-0.00500521,0.0358431,-0.057542,-0.141025
4.2,38.6827,-0.00541067,0.035635,0.00201123,-0.330444
4.205,174.37,-0.00553912,0.0344642,0.0609842,-0.50884
4.21,363.063,-0.00537865,0.0323778,0.113433,-0.674366
4.215,582.721,-0.00494706,0.0294344,0.154007,-0.825091
4.22,814.21,-0.00428984,0.025703,0.178258,-0.958306
4.225,1044.88,-0.00347657,0.0212649,0.183027,-1.07008
4.23,1262.64,-0.00259539,0.0162185,0.166913,-1.15538
4.235,1447.76,-0.00174528,0.0106851,0.130762,-1.2085
4.24,1572.22,-0.00102604,0.00481234,0.07807,-1.22369
4.245,1596.78,-0.000526064,-0.00122423,0.0149916,-1.19686
4.25,1495.29,-0.000309432,-0.00722595,-0.050238,-1.12657
4.255,1273.7,-0.000404681,-0.0129817,-0.108639,-1.01503
4.26,968.735,-0.00079856,-0.0182838,-0.15234,-0.868311
4.265,638.686,-0.00143765,-0.0229455,-0.176029,-0.694802
4.27,339.155,-0.00223745,-0.0268154,-0.177714,-0.503817
4.275,110.317,-0.00309643,-0.0297848,-0.158483,-0.304083
4.28,-26.4587,-0.00391103,-0.0317882,-0.121749,-0.102896
4.285,-66.0768,-0.00458839,-0.0327989,-0.0723893,0.0942151
4.29,-15.7245,-0.00505548,-0.0328218,-0.0160393,0.283435
4.295,109.171,-0.00526464,-0.0318847,0.0414056,0.46228
4.3,288.193,-0.00519634,-0.0300313,0.0941636,0.629063
4.305,502.627,-0.00485969,-0.0273167,0.136897,0.782174
4.31,736.94,-0.00429116,-0.0238046,0.164965,0.919343
4.315,980.591,-0.00355176,-0.0195694,0.174767,1.03706
4.32,1222.76,-0.00272274,-0.0147008,0.164229,1.13059
4.325,1444.04,-0.00189897,-0.00930926,0.133355,1.19426
4.33,1615.33,-0.00117986,-0.00353121,0.0847582,1.22198
4.335,1694.21,-0.000657634,0.00246807,0.0238327,1.20871
4.34,1646.24,-0.000404115,0.00849687,-0.0415839,1.15177
4.345,1462.42,-0.000458222,0.0143457,-0.102446,1.05227
4.35,1174.8,-0.000817744,0.0198029,-0.150195,0.914885
4.355,837.876,-0.00143823,0.0246716,-0.178627,0.747609
4.36,512.199,-0.00224049,0.0287865,-0.184782,0.559642
4.365,245.175,-0.00312384,0.0320236,-0.169011,0.36007
4.37,64.9642,-0.00398167,0.0343029,-0.134284,0.156765
4.375,-16.2837,-0.00471522,0.0355852,-0.0852924,-0.0441137
4.38,-0.335207,-0.00524404,0.0358656,-0.027723,-0.238112
4.385,100.411,-0.00551273,0.0351653,0.032307,-0.422202
4.39,265.64,-0.0054946,0.0335246,0.0886965,-0.594303
4.395,472.623,-0.0051929,0.0309966,0.135765,-0.752623
4.4,700.14,-0.00463979,0.0276453,0.168572,-0.894903
4.405,932.294,-0.00389351,0.0235451,0.183271,-1.01786
4.41,1158.31,-0.00303385,0.0187855,0.177527,-1.11695
4.415,1362.79,-0.00215554,0.0134758,0.151013,-1.18671
4.42,1520.82,-0.00135939,0.00775023,0.105874,-1.22137
4.425,1599.71,-0.000741097,0.00177046,0.0470016,-1.21565
4.43,1562.69,-0.000378327,-0.00427495,-0.0182885,-1.16676
4.435,1397.07,-0.000318365,-0.0101793,-0.0811806,-1.07507
4.44,1127.07,-0.00056898,-0.015731,-0.133002,-0.94476
4.445,801.651,-0.00109586,-0.0207307,-0.167044,-0.783311
4.45,480.534,-0.0018283,-0.0250084,-0.179639,-0.599782
4.455,213.062,-0.00267124,-0.0284335,-0.170425,-0.403319
4.46,29.3064,-0.00352031,-0.0309196,-0.141791,-0.202015
4.465,-58.0592,-0.00427597,-0.0324217,-0.097992,-0.00228832
4.47,-50.5731,-0.00485449,-0.03293,-0.0443614,0.191225
4.475,39.8199,-0.00519521,-0.032462,0.0132793,0.37544
4.48,194.781,-0.00526451,-0.0310546,0.0690523,0.548365
4.485,393.69,-0.00505744,-0.0287576,0.117359,0.708445
4.49,619.889,-0.00459722,-0.0256304,0.153189,0.853832
4.495,859.851,-0.00393318,-0.0217419,0.172373,0.981679
4.5,1104.8,-0.00313726,-0.0171735,0.172011,1.08777
4.505,1338.98,-0.00229858,-0.0120247,0.151022,1.16694
4.51,1539.75,-0.00151562,-0.00641872,0.110673,1.21309
4.515,1669.21,-0.000885721,-0.000506422,0.0549903,1.22057
4.52,1686.6,-0.000492454,0.0055329,-0.00929602,1.18531
4.525,1568.6,-0.000392351,0.011497,-0.0735317,1.1064
4.53,1325.62,-0.00060409,0.0171731,-0.128712,0.986917
4.535,1005.48,-0.00110371,0.0223548,-0.167249,0.833266
4.54,667.291,-0.00182774,0.0268596,-0.184549,0.65434
4.545,366.587,-0.00268425,0.0305423,-0.179372,0.459431
4.55,141.245,-0.00356766,0.0333014,-0.153504,0.257097
4.555,10.718,-0.00437381,0.035078,-0.110894,0.0543736
4.56,-20.2783,-0.00501218,0.0358515,-0.0568186,-0.143459
4.565,40.7085,-0.00541436,0.0356311,0.00276123,-0.332733
4.57,177.04,-0.00553922,0.0344485,0.0616829,-0.510956
4.575,366.079,-0.00537523,0.0323512,0.11401,-0.676287
4.58,585.786,-0.00494053,0.0293977,0.154404,-0.82679
4.585,817.078,-0.00428095,0.0256573,0.178433,-0.959748
4.59,1047.5,-0.00346632,0.0212113,0.182954,-1.07121
4.595,1264.73,-0.00258493,0.0161586,0.166595,-1.15615
4.6,1449.17,-0.00173581,0.0106206,0.130226,-1.20884
4.605,1572.61,-0.00101869,0.00474506,0.0773778,-1.22354
4.61,1595.76,-0.000521721,-0.00129192,0.0142302,-1.1962
4.615,1492.73,-0.000308631,-0.00729159,-0.0509646,-1.12541
4.62,1269.91,-0.000407484,-0.0130428,-0.109229,-1.01342
4.625,964.327,-0.00080453,-0.018338,-0.152715,-0.86634
4.63,634.387,-0.00144593,-0.0229908,-0.176148,-0.69258
4.635,335.553,-0.00224689,-0.0268504,-0.177576,-0.501456
4.64,107.804,-0.0031058,-0.0298084,-0.158117,-0.301674
4.645,-27.8183,-0.00391916,-0.0318,-0.121211,-0.10052
4.65,-66.3146,-0.00459431,-0.0327989,-0.0717433,0.0965046
4.655,-15.0155,-0.00505851,-0.0328102,-0.0153555,0.2856
4.66,110.552,-0.00526443,-0.031862,0.0420565,0.464297
4.665,290.011,-0.00519288,-0.0299982,0.094716,0.630911
4.67,504.646,-0.00485331,-0.027274,0.137293,0.783836
4.675,738.994,-0.00428248,-0.0237531,0.165158,0.920784
4.68,982.553,-0.00354167,-0.0195102,0.174726,1.03824
4.685,1224.5,-0.00271232,-0.0146351,0.163945,1.13144
4.69,1445.29,-0.00188938,-0.00923857,0.132846,1.19472
4.695,1615.68,-0.00117225,-0.00345735,0.0840756,1.22197
4.7,1693.17,-0.000652955,0.00254297,0.0230576,1.2082
4.705,1643.57,-0.000402998,0.00857042,-0.0423487,1.15076
4.71,1458.3,-0.000460841,0.0144154,-0.103094,1.05078
4.715,1169.81,-0.000823769,0.0198664,-0.150639,0.913013
4.72,832.708,-0.00144687,0.0247268,-0.178815,0.745452
4.725,507.494,-0.00225063,0.0288317,-0.184702,0.557312
4.73,241.362,-0.00313422,0.0320577,-0.168687,0.357666
4.735,62.2965,-0.00399104,0.0343253,-0.133765,0.154369
4.74,-17.7707,-0.00472253,0.0355957,-0.0846416,-0.0464407
4.745,-0.70508,-0.0052485,0.0358644,-0.0270116,-0.240328
4.75,100.91,-0.00551386,0.0351529,0.0330045,-0.424278
4.755,266.746,-0.0054923,0.0335014,0.0893107,-0.596217
4.76,474.041,-0.00518741,0.0309635,0.136233,-0.754352
4.765,701.659,-0.00463167,0.0276031,0.168843,-0.896414
4.77,933.751,-0.00388361,0.0234949,0.183311,-1.01911
4.775,1159.55,-0.00302322,0.0187284,0.177321,-1.11788
4.78,1363.62,-0.00214536,0.0134134,0.150574,-1.18725
4.785,1520.87,-0.00135082,0.00768419,0.105247,-1.22146
4.79,1598.57,-0.000735152,0.00170294,0.0462617,-1.21524
4.795,1560.07,-0.000375724,-0.00434161,-0.0190434,-1.16584
4.8,1393.06,-0.000319392,-0.0102426,-0.0818452,-1.07368
4.805,1122.15,-0.000573432,-0.0157885,-0.133486,-0.942967
4.81,796.467,-0.00110307,-0.0207804,-0.167289,-0.781229
4.815,475.834,-0.00183724,-0.0250484,-0.179625,-0.59751
4.82,209.32,-0.00268072,-0.0284628,-0.170169,-0.400959
4.825,26.6446,-0.0035291,-0.0309375,-0.141336,-0.199655
4.83,-59.6244,-0.00428302,-0.0324279,-0.0973987,7.81906e-06
4.835,-51.0882,-0.00485899,-0.0329247,-0.0436953,0.193416
4.84,40.1801,-0.00519663,-0.0324455,0.013949,0.377499
4.845,195.741,-0.00526268,-0.0310275,0.0696575,0.550273
4.85,395.07,-0.00505251,-0.0287206,0.117838,0.710186
4.855,621.476,-0.00458965,-0.0255843,0.153489,0.855379
4.86,861.501,-0.00392374,-0.0216876,0.172454,0.982993
4.865,1106.43,-0.00312692,-0.0171121,0.171852,1.0888
4.87,1340.37,-0.00228847,-0.0119576,0.150625,1.1676
4.875,1540.54,-0.00150691,-0.0063474,0.110073,1.21333
4.88,1668.92,-0.000879477,-0.000432916,0.0542519,1.22033
4.885,1684.85,-0.000489494,0.00560633,-0.0100779,1.18456
4.89,1565.31,-0.000393092,0.0115679,-0.0742499,1.10516
4.895,1321.19,-0.000608458,0.017239,-0.129267,0.985243
4.9,1000.54,-0.00111114,0.0224135,-0.16757,0.831256
4.905,662.532,-0.00183726,0.0269092,-0.184605,0.652103
4.91,362.542,-0.00269466,0.0305814,-0.179171,0.457074
4.915,138.22,-0.00357769,0.0333291,-0.153081,0.254708
4.92,8.888,-0.0043823,0.035094,-0.110307,0.0520263
4.925,-20.9697,-0.0050182,0.0358557,-0.0561342,-0.145717
4.93,41.045,-0.00541728,0.0356239,0.00347058,-0.334868
4.935,178.138,-0.00553874,0.0344304,0.0623455,-0.512946
4.94,367.684,-0.0053714,0.0323227,0.11456,-0.678112
4.945,587.636,-0.00493376,0.0293598,0.154783,-0.828424
4.95,819,-0.00427194,0.0256108,0.178597,-0.961153
4.955,1049.4,-0.003456,0.0211572,0.182877,-1.07233
4.96,1266.35,-0.00257443,0.0160983,0.166274,-1.15692
4.965,1450.29,-0.00172633,0.0105556,0.129688,-1.2092
4.97,1572.78,-0.00101134,0.00467731,0.076682,-1.22342
4.975,1594.59,-0.000517399,-0.00136018,0.0134642,-1.19558
4.98,1490.09,-0.000307872,-0.00735794,-0.0516966,-1.12428
4.985,1266.08,-0.000410352,-0.0131048,-0.109825,-1.01185
4.99,959.909,-0.000810597,-0.0183932,-0.153099,-0.864413
4.995,630.058,-0.00145434,-0.0230374,-0.176279,-0.690408
5,331.871,-0.00225652,-0.0268869,-0.177452,-0.499145
5.005,105.129,-0.00311542,-0.0298338,-0.157768,-0.299316
5.01,-29.3342,-0.00392762,-0.0318139,-0.120688,-0.0981879
5.015,-66.7046,-0.00460064,-0.0328012,-0.071109,0.0987582
5.02,-14.3889,-0.00506201,-0.0328011,-0.014678,0.287741
5.025,111.917,-0.00526473,-0.0318419,0.0427082,0.466306
5.03,291.916,-0.00518994,-0.0299678,0.0952771,0.632771
5.035,506.904,-0.00484742,-0.0272339,0.137705,0.785526
5.04,741.441,-0.00427423,-0.0237042,0.165372,0.92227
5.045,985.061,-0.00353193,-0.0194534,0.174707,1.03948
5.05,1226.97,-0.00270214,-0.0145715,0.163682,1.13236
5.055,1447.37,-0.00187993,-0.00916968,0.132353,1.19525
5.06,1616.95,-0.00116469,-0.0033849,0.0834,1.22205
5.065,1693.2,-0.000648277,0.00261686,0.0222805,1.20778
5.07,1642.03,-0.00040187,0.00864338,-0.0431239,1.14982
5.075,1455.3,-0.000463481,0.0144849,-0.103759,1.04936
5.08,1165.87,-0.000829883,0.01993,-0.151104,0.911181
5.085,828.492,-0.0014557,0.0247823,-0.179025,0.743324
5.09,503.733,-0.00226105,0.0288774,-0.184642,0.554999
5.095,238.492,-0.00314497,0.0320925,-0.168379,0.355265
5.1,60.5551,-0.00400088,0.0343484,-0.133256,0.151964
5.105,-18.295,-0.00473037,0.0356069,-0.0839952,-0.0487893
5.11,-0.159459,-0.00525352,0.0358638,-0.0262991,-0.242576
5.115,102.34,-0.00551556,0.0351408,0.0337109,-0.426397
5.12,268.844,-0.00549054,0.0334785,0.0899408,-0.598188
5.125,476.554,-0.0051824,0.0309304,0.136722,-0.75615
5.13,704.341,-0.00462394,0.0275606,0.169138,-0.89801
5.135,936.462,-0.003874,0.0234439,0.183373,-1.02046
5.14,1162.3,-0.00301277,0.0186702,0.177131,-1.11889
5.145,1365.74,-0.00213526,0.0133493,0.150143,-1.1879
5.15,1522.29,-0.00134228,0.00761603,0.104618,-1.22165
5.155,1598.88,-0.000729223,0.00163277,0.045509,-1.21492
5.16,1558.87,-0.000373174,-0.00441139,-0.0198214,-1.165
5.165,1390.41,-0.000320563,-0.0103094,-0.0825406,-1.07234
5.17,1118.49,-0.000578161,-0.0158499,-0.134004,-0.941204
5.175,792.504,-0.00111071,-0.0208341,-0.167566,-0.779144
5.18,472.238,-0.00184678,-0.0250926,-0.179637,-0.595219
5.185,206.564,-0.00269092,-0.0284962,-0.169931,-0.398566
5.19,25.0077,-0.00353874,-0.0309593,-0.14089,-0.197247
5.195,-60.0675,-0.00429098,-0.0324378,-0.0968027,0.0023659
5.2,-50.4368,-0.0048644,-0.0329228,-0.0430173,0.195681
5.205,41.723,-0.00519893,-0.0324321,0.0146373,0.379639
5.21,197.943,-0.00526165,-0.0310031,0.0702871,0.552268
5.215,397.656,-0.00504827,-0.0286859,0.118345,0.712016
5.22,624.326,-0.00458265,-0.0255401,0.153819,0.857019
5.225,864.493,-0.00391472,-0.0216348,0.172563,0.984399
5.23,1109.38,-0.00311687,-0.0170517,0.171716,1.08992
5.235,1343.11,-0.00227853,-0.0118909,0.150244,1.16837
5.24,1542.7,-0.00149827,-0.00627611,0.109478,1.21366
5.245,1670,-0.000873253,-0.000358963,0.053509,1.22017
5.25,1684.4,-0.000486551,0.00568064,-0.0108742,1.18387
5.255,1563.26,-0.000393898,0.0116401,-0.0749897,1.10396
5.26,1317.89,-0.000612979,0.0173064,-0.129847,0.983588
5.265,996.662,-0.00111883,0.0224738,-0.167916,0.829243
5.27,658.782,-0.00184716,0.0269604,-0.184681,0.649842
5.275,359.483,-0.00270555,0.0306221,-0.178981,0.454676
5.28,136.191,-0.00358827,0.0333583,-0.152662,0.252266
5.285,8.06703,-0.00439139,0.0351112,-0.109715,0.0496118
5.29,-20.6322,-0.00502482,0.0358609,-0.0554386,-0.148051
5.295,42.3992,-0.00542075,0.0356173,0.00419646,-0.337084
5.3,180.277,-0.00553874,0.0344125,0.0630284,-0.515021
5.305,370.325,-0.00536798,0.0322941,0.115131,-0.680024
5.31,590.552,-0.00492729,0.0293213,0.155184,-0.830146
5.315,821.987,-0.00426311,0.0255632,0.178779,-0.962643
5.32,1052.27,-0.00344579,0.0211016,0.182813,-1.07354
5.325,1268.99,-0.00256397,0.016036,0.165958,-1.15778
5.33,1452.38,-0.00171684,0.0104882,0.129148,-1.20963
5.335,1573.88,-0.00100397,0.00460681,0.0759745,-1.22337
5.34,1594.33,-0.000513095,-0.00143155,0.012679,-1.195
5.345,1488.28,-0.000307208,-0.00742766,-0.0524525,-1.12318
5.35,1262.97,-0.00041342,-0.0131703,-0.110447,-1.01028
5.355,956.135,-0.000816982,-0.0184521,-0.153505,-0.862465
5.36,626.321,-0.00146319,-0.0230876,-0.176425,-0.688192
5.365,328.788,-0.00226667,-0.0269267,-0.177335,-0.496776
5.37,103.076,-0.00312561,-0.0298623,-0.157418,-0.296891
5.375,-30.2054,-0.00393665,-0.0318305,-0.120156,-0.0957834
5.38,-66.3894,-0.00460752,-0.0328059,-0.0704603,0.101087
5.385,-13.079,-0.00506601,-0.032794,-0.0139836,0.289957
5.39,113.983,-0.00526545,-0.0318235,0.0433783,0.468386
5.395,294.497,-0.00518734,-0.0299388,0.0958556,0.634696
5.4,509.763,-0.00484178,-0.0271948,0.138132,0.787275
5.405,744.475,-0.00426616,-0.023656,0.165598,0.923809
5.41,988.149,-0.00352229,-0.019397,0.174698,1.04076
5.415,1229.95,-0.002692,-0.0145081,0.163422,1.13332
5.42,1449.94,-0.0018705,-0.00910078,0.131859,1.19581
5.425,1618.64,-0.00115714,-0.00331229,0.0827206,1.22215
5.43,1693.57,-0.000643618,0.00269102,0.0214978,1.20735
5.435,1640.77,-0.000400784,0.00871663,-0.0439047,1.14886
5.44,1452.54,-0.000466188,0.0145547,-0.104428,1.04791
5.445,1162.15,-0.000836085,0.0199937,-0.151569,0.90932
5.45,824.566,-0.00146461,0.0248378,-0.179231,0.741158
5.455,500.271,-0.00227156,0.028923,-0.184575,0.552643
5.46,235.953,-0.0031558,0.0321269,-0.168061,0.35282
5.465,59.1935,-0.00401075,0.034371,-0.132736,0.149514
5.47,-18.4881,-0.00473818,0.0356173,-0.0833382,-0.0511782
5.475,0.749922,-0.00525846,0.0358622,-0.0255767,-0.244861
5.48,104.163,-0.00551713,0.0351276,0.0344245,-0.428548
5.485,271.284,-0.00548861,0.0334543,0.090574,-0.600183
5.49,479.381,-0.00517719,0.0308959,0.137211,-0.757968
5.495,707.319,-0.00461602,0.0275165,0.169429,-0.899616
5.5,939.371,-0.0038642,0.0233914,0.183427,-1.02181
5.505,1165.06,-0.00300216,0.0186103,0.176933,-1.11993
5.51,1368.13,-0.00212505,0.0132835,0.149703,-1.18854
5.515,1523.95,-0.00133366,0.00754611,0.103978,-1.22183
5.52,1599.28,-0.000723272,0.00156089,0.0447445,-1.21459
5.525,1557.7,-0.000370661,-0.00448283,-0.0206095,-1.16414
5.53,1387.78,-0.000321822,-0.0103779,-0.0832424,-1.07098
5.535,1114.88,-0.000583017,-0.0159128,-0.134524,-0.939414
5.54,788.511,-0.00111849,-0.0208892,-0.167842,-0.777036
5.545,468.691,-0.00185646,-0.0251381,-0.179644,-0.5929
5.55,203.868,-0.00270126,-0.0285307,-0.169686,-0.396147
5.555,23.4377,-0.00354848,-0.0309821,-0.140436,-0.194815
5.56,-60.4401,-0.00429901,-0.0324486,-0.0961998,0.00474318
5.565,-49.7196,-0.00486985,-0.0329216,-0.0423347,0.197958
5.57,43.3568,-0.00520125,-0.0324194,0.0153294,0.381787
5.575,200.166,-0.00526061,-0.0309794,0.0709184,0.554267
5.58,400.307,-0.00504401,-0.0286518,0.118853,0.713848
5.585,627.179,-0.00457563,-0.0254965,0.154147,0.858658
5.59,867.451,-0.00390568,-0.0215825,0.17267,0.985803
5.595,1112.27,-0.0031068,-0.0169918,0.171577,1.09103
5.6,1345.77,-0.00226858,-0.0118249,0.149861,1.16912
5.605,1544.78,-0.00148964,-0.00620545,0.108882,1.21398
5.61,1670.93,-0.000867048,-0.000285722,0.0527664,1.21999
5.615,1683.8,-0.000483631,0.00575415,-0.0116678,1.18317
5.62,1560.56,-0.000394718,0.0117113,-0.0757325,1.10279
5.625,1314.27,-0.000617522,0.017373,-0.130421,0.981941
5.63,992.749,-0.00112653,0.0225334,-0.168255,0.827232
5.635,654.994,-0.00185704,0.027011,-0.184754,0.647591
5.64,356.465,-0.0027164,0.0306621,-0.178792,0.452285
5.645,134.178,-0.00359882,0.0333868,-0.152245,0.24983
5.65,7.20217,-0.00440044,0.0351278,-0.109125,0.0472072
5.655,-20.3486,-0.0050314,0.0358655,-0.0547424,-0.150374
5.66,43.6825,-0.0054242,0.0356101,0.00492217,-0.339289
5.665,182.319,-0.00553872,0.034394,0.0637093,-0.517085
5.67,372.844,-0.00536453,0.0322651,0.115699,-0.681925
5.675,593.345,-0.0049208,0.0292823,0.15558,-0.831855
5.68,824.826,-0.0042543,0.0255152,0.178958,-0.964122
5.685,1055.03,-0.0034356,0.0210458,0.182746,-1.07474
5.69,1271.51,-0.00255355,0.0159735,0.165642,-1.15863
5.695,1454.42,-0.00170739,0.0104207,0.128607,-1.21006
5.7,1574.93,-0.000996652,0.00453618,0.075268,-1.22332
5.705,1593.96,-0.000508845,-0.00150305,0.0118944,-1.19443
5.71,1486.4,-0.000306594,-0.00749757,-0.0532089,-1.1221
5.715,1259.84,-0.00041654,-0.0132361,-0.111071,-1.00873
5.72,952.33,-0.000823426,-0.0185114,-0.153915,-0.860539
5.725,622.538,-0.0014721,-0.0231382,-0.176576,-0.685994
5.73,325.615,-0.00227692,-0.0269672,-0.177223,-0.494416
5.735,100.917,-0.00313593,-0.0298916,-0.157069,-0.294466
5.74,-31.2018,-0.00394583,-0.0318479,-0.119623,-0.0933702
5.745,-66.2572,-0.00461455,-0.0328112,-0.069807,0.103435
5.75,-11.9177,-0.00507014,-0.0327876,-0.013281,0.292199
5.755,115.955,-0.00526627,-0.0318057,0.044058,0.470495
5.76,297.004,-0.00518479,-0.0299101,0.0964436,0.636654
5.765,512.577,-0.00483615,-0.027156,0.138567,0.789056
5.77,747.474,-0.00425805,-0.0236078,0.165828,0.925376
5.775,991.245,-0.00351259,-0.0193405,0.174687,1.04205
5.78,1232.81,-0.00268181,-0.0144445,0.163159,1.13429
5.785,1452.37,-0.00186103,-0.00903161,0.131359,1.19638
5.79,1620.18,-0.00114957,-0.00323936,0.0820346,1.22224
5.795,1693.7,-0.000638964,0.0027655,0.0207087,1.20692
5.8,1639.22,-0.000399735,0.00879017,-0.0446903,1.14789
5.805,1449.48,-0.000468959,0.0146247,-0.1051,1.04644
5.81,1158.16,-0.000842366,0.0200576,-0.152034,0.907432
5.815,820.362,-0.00147362,0.0248934,-0.179434,0.738962
5.82,496.525,-0.00228215,0.0289685,-0.184503,0.550256
5.825,233.131,-0.00316667,0.0321611,-0.167737,0.350346
5.83,57.6041,-0.00402063,0.0343931,-0.132207,0.147035
5.835,-18.8631,-0.00474597,0.0356272,-0.0826725,-0.0535932
5.84,1.47403,-0.00526333,0.0358599,-0.0248467,-0.247171
5.845,105.829,-0.0055186,0.0351136,0.035143,-0.430718
5.85,273.598,-0.00548655,0.0334291,0.0912089,-0.602191
5.855,482.046,-0.00517184,0.0308603,0.137697,-0.759789
5.86,710.09,-0.00460794,0.0274714,0.169713,-0.90122
5.865,942.109,-0.00385427,0.0233377,0.183472,-1.02314
5.87,1167.58,-0.00299147,0.0185493,0.176724,-1.12094
5.875,1370.27,-0.00211478,0.0132168,0.149253,-1.18915
5.88,1525.29,-0.00132505,0.00747542,0.103332,-1.22197
5.885,1599.38,-0.00071736,0.00148839,0.0439775,-1.21423
5.89,1556.38,-0.000368207,-0.0045547,-0.0213948,-1.16323
5.895,1385.02,-0.000323139,-0.0104465,-0.0839384,-1.06958
5.9,1111.11,-0.000587911,-0.0159757,-0.135036,-0.937604
5.905,784.469,-0.00112629,-0.0209442,-0.168109,-0.774914
5.91,465.068,-0.00186611,-0.0251833,-0.179645,-0.590581
5.915,201.141,-0.00271154,-0.028565,-0.169437,-0.393738
5.92,21.8466,-0.00355813,-0.0310047,-0.139982,-0.192403
5.925,-60.7904,-0.00430694,-0.0324593,-0.0955998,0.00709675
5.93,-49.0527,-0.00487521,-0.0329205,-0.0416587,0.200205
5.935,44.8684,-0.00520349,-0.0324068,0.0160121,0.383902
5.94,202.289,-0.00525955,-0.030956,0.0715402,0.556231
5.945,402.802,-0.00503977,-0.0286182,0.119351,0.715645
5.95,629.897,-0.00456867,-0.0254535,0.154469,0.860263
5.955,870.265,-0.00389674,-0.0215311,0.172773,0.987177
5.96,1115.06,-0.00309685,-0.016933,0.171438,1.09212
5.965,1348.36,-0.00225876,-0.0117599,0.14948,1.16985
5.97,1546.77,-0.00148113,-0.00613601,0.108292,1.21429
5.975,1671.84,-0.000860943,-0.000213769,0.0520331,1.21981
5.98,1683.24,-0.000480771,0.00582635,-0.0124508,1.18247
5.985,1558.43,-0.00039555,0.0117813,-0.0764569,1.10159
5.99,1310.93,-0.000621999,0.0174382,-0.130986,0.980296
5.995,988.564,-0.0011341,0.0225915,-0.168592,0.825257
6,651.201,-0.00186677,0.0270602,-0.184819,0.645363
6.005,353.368,-0.00272706,0.0307009,-0.178597,0.449922
6.01,132.091,-0.00360915,0.0334142,-0.151827,0.247425
6.015,6.25999,-0.00440927,0.0351434,-0.10854,0.0448355
6.02,-20.1606,-0.00503778,0.0358693,-0.0540576,-0.152664
6.025,44.8696,-0.00542747,0.0356024,0.00563574,-0.341462
6.03,184.258,-0.00553858,0.0343752,0.0643795,-0.519119
6.035,375.307,-0.00536102,0.0322357,0.116258,-0.683802
6.04,596.049,-0.00491431,0.0292432,0.155969,-0.833548
6.045,827.647,-0.00424551,0.0254672,0.179131,-0.965587
6.05,1057.8,-0.00342547,0.0209899,0.182675,-1.07592
6.055,1273.99,-0.00254321,0.0159111,0.165323,-1.15947
6.06,1456.31,-0.00169804,0.0103533,0.128066,-1.21048
6.065,1575.85,-0.000989432,0.00446574,0.0745643,-1.22326
6.07,1593.47,-0.00050468,-0.00157432,0.0111152,-1.19386
6.075,1484.38,-0.000306046,-0.0075672,-0.0539576,-1.12101
6.08,1256.56,-0.000419693,-0.0133015,-0.111686,-1.00718
6.085,948.41,-0.000829861,-0.0185702,-0.154315,-0.85861
6.09,618.675,-0.00148097,-0.0231885,-0.176719,-0.683799
6.095,322.396,-0.00228707,-0.0270073,-0.177104,-0.492067
6.1,98.7306,-0.00314611,-0.0299204,-0.156717,-0.292055
6.105,-32.2254,-0.00395485,-0.031865,-0.11909,-0.0909756
6.11,-66.1251,-0.0046214,-0.0328164,-0.0691582,0.105758
6.115,-10.7795,-0.00507411,-0.032781,-0.0125862,0.294413
6.12,117.874,-0.00526696,-0.0317878,0.0447275,0.472574
6.125,299.434,-0.00518216,-0.0298815,0.0970205,0.638578
6.13,515.317,-0.00483049,-0.0271175,0.138991,0.790804
6.135,750.391,-0.00424996,-0.0235602,0.166049,0.926911
6.14,994.188,-0.00350296,-0.0192847,0.174671,1.04333
6.145,1235.59,-0.00267172,-0.0143817,0.162895,1.13523
6.15,1454.74,-0.00185165,-0.00896333,0.130862,1.19693
6.155,1621.71,-0.00114209,-0.00316743,0.0813549,1.22231
6.16,1693.87,-0.00063439,0.00283891,0.0199282,1.20647
6.165,1637.73,-0.000398728,0.0088626,-0.045466,1.14692
6.17,1446.49,-0.000471727,0.0146935,-0.105761,1.04497
6.175,1154.24,-0.000848597,0.0201204,-0.152491,0.905561
6.18,816.248,-0.00148252,0.0249479,-0.179631,0.73679
6.185,492.871,-0.0022926,0.0290131,-0.184428,0.547896
6.19,230.4,-0.00317739,0.0321944,-0.167413,0.347902
6.195,56.0373,-0.00403036,0.0344146,-0.131684,0.144591
6.2,-19.1788,-0.00475363,0.0356366,-0.0820137,-0.0559751
6.205,2.24254,-0.0052681,0.0358573,-0.0241262,-0.249445
6.21,107.506,-0.00552001,0.0350994,0.0358514,-0.432856
6.215,275.898,-0.00548447,0.0334039,0.091834,-0.604169
6.22,484.671,-0.00516651,0.0308249,0.138176,-0.761587
6.225,712.851,-0.00459994,0.0274266,0.169993,-0.902803
6.23,944.878,-0.00384444,0.0232845,0.183516,-1.02446
6.235,1170.12,-0.00298089,0.0184889,0.176517,-1.12194
6.24,1372.43,-0.00210465,0.0131506,0.148807,-1.18976
6.245,1526.73,-0.00131654,0.00740527,0.10269,-1.22213
6.25,1599.6,-0.000711538,0.00141641,0.0432165,-1.21387
6.255,1555.1,-0.000365815,-0.00462611,-0.0221753,-1.16236
6.26,1382.32,-0.000324492,-0.0105148,-0.0846307,-1.06822
6.265,1107.2,-0.00059282,-0.0160384,-0.135552,-0.935843
6.27,780.528,-0.0011341,-0.0209991,-0.168377,-0.772828
6.275,461.6,-0.00187579,-0.0252288,-0.179649,-0.588291
6.28,198.482,-0.00272184,-0.0285996,-0.169193,-0.391351
6.285,20.3013,-0.00356784,-0.0310278,-0.139533,-0.190006
6.29,-61.1738,-0.00431495,-0.0324705,-0.0950042,0.00943867
6.295,-48.3847,-0.00488067,-0.0329199,-0.0409832,0.202449
6.3,46.3998,-0.00520585,-0.0323949,0.016697,0.386019
6.305,204.436,-0.00525859,-0.0309332,0.0721649,0.558202
6.31,405.343,-0.00503562,-0.0285853,0.119853,0.717453
6.315,632.649,-0.00456178,-0.0254111,0.154792,0.861879
6.32,873.167,-0.00388787,-0.0214801,0.172877,0.988558
6.325,1117.85,-0.00308697,-0.0168746,0.1713,1.09322
6.33,1350.93,-0.002249,-0.0116954,0.1491,1.17059
6.335,1548.76,-0.00147268,-0.00606701,0.107704,1.2146
6.34,1672.71,-0.000854895,-0.000142229,0.0513009,1.21963
6.345,1682.58,-0.000477963,0.00589813,-0.0132317,1.18177
6.35,1556.16,-0.000396425,0.0118508,-0.0771779,1.10039
6.355,1307.45,-0.000626505,0.017503,-0.131545,0.978643
6.36,984.531,-0.00114168,0.0226492,-0.168918,0.823253
6.365,647.329,-0.00187647,0.0271088,-0.184878,0.643119
6.37,350.204,-0.00273766,0.030739,-0.178395,0.447546
6.375,129.998,-0.00361937,0.0334409,-0.151401,0.245007
6.38,5.33083,-0.00441795,0.0351583,-0.107947,0.0424477
6.385,-19.8779,-0.00504397,0.0358722,-0.053365,-0.154971
6.39,46.1477,-0.00543052,0.0355936,0.00635323,-0.343649
6.395,186.279,-0.00553819,0.0343553,0.0650493,-0.521161
6.4,377.817,-0.00535726,0.0322053,0.116813,-0.685679
6.405,598.781,-0.00490756,0.029203,0.156351,-0.835234
6.41,830.433,-0.0042365,0.0254181,0.179295,-0.967042
6.415,1060.54,-0.00341516,0.020933,0.182594,-1.07708
6.42,1276.4,-0.00253273,0.0158477,0.164993,-1.16028
6.425,1458.2,-0.00168861,0.010285,0.127516,-1.21087
6.43,1576.74,-0.000982188,0.00439456,0.0738531,-1.22317
6.435,1592.96,-0.000500536,-0.00164617,0.0103327,-1.19325
6.44,1482.36,-0.000305542,-0.00763724,-0.0547052,-1.11989
6.445,1253.31,-0.000422895,-0.0133672,-0.112296,-1.0056
6.45,944.547,-0.000836331,-0.0186292,-0.154708,-0.856663
6.455,614.865,-0.00148984,-0.0232387,-0.176854,-0.681599
6.46,319.261,-0.00229719,-0.0270472,-0.176979,-0.489719
6.465,96.6378,-0.00315623,-0.0299491,-0.156362,-0.289653
6.47,-33.1637,-0.00396379,-0.031882,-0.118558,-0.0885964
6.475,-65.9835,-0.00462817,-0.0328215,-0.0685126,0.108061
6.48,-9.63589,-0.005078,-0.0327745,-0.0118967,0.296602
6.485,119.775,-0.0052676,-0.0317702,0.045391,0.474629
6.49,301.84,-0.0051795,-0.0298533,0.0975909,0.640478
6.495,518.045,-0.00482483,-0.0270794,0.139409,0.792528
6.5,753.258,-0.00424191,-0.023513,0.166266,0.928425
6.505,997.16,-0.00349338,-0.0192295,0.174653,1.04458
6.51,1238.53,-0.00266169,-0.0143197,0.162627,1.13614
6.515,1457.07,-0.00184237,-0.00889601,0.130365,1.19746
6.52,1623.09,-0.00113472,-0.00309658,0.0806789,1.22237
6.525,1693.91,-0.000629901,0.00291115,0.0191563,1.20602
6.53,1636.14,-0.000397775,0.0089338,-0.0462299,1.14594
6.535,1443.45,-0.000474499,0.0147611,-0.10641,1.04351
6.54,1150.13,-0.000854773,0.020182,-0.15294,0.903721
6.545,812.144,-0.00149133,0.0250013,-0.179821,0.734643
6.55,489.359,-0.00230292,0.0290566,-0.184349,0.545562
6.555,227.759,-0.00318795,0.0322269,-0.16709,0.345486
6.56,54.5478,-0.00403992,0.0344353,-0.131164,0.142175
6.565,-19.4821,-0.00476113,0.0356453,-0.0813608,-0.0583292
6.57,3.04117,-0.00527273,0.0358542,-0.023411,-0.251696
6.575,109.21,-0.0055213,0.0350849,0.036555,-0.434975
6.58,278.207,-0.00548231,0.0333785,0.0924533,-0.60613
6.585,487.313,-0.00516113,0.0307893,0.138648,-0.763367
6.59,715.596,-0.00459192,0.0273817,0.170266,-0.90437
6.595,947.651,-0.00383462,0.0232312,0.183554,-1.02576
6.6,1172.64,-0.00297035,0.0184285,0.176306,-1.12292
6.605,1374.59,-0.00209457,0.0130846,0.148359,-1.19036
6.61,1528.13,-0.00130811,0.00733538,0.10205,-1.22227
6.615,1599.8,-0.000705792,0.00134476,0.0424593,-1.21351
6.62,1553.8,-0.000363487,-0.00469715,-0.02295,-1.16148
6.625,1379.6,-0.000325886,-0.0105827,-0.0853166,-1.06686
6.63,1103.54,-0.000597741,-0.0161008,-0.136056,-0.934072
6.635,776.655,-0.00114188,-0.0210537,-0.16864,-0.770746
6.64,458.075,-0.00188539,-0.0252738,-0.179649,-0.586013
6.645,195.822,-0.00273206,-0.0286339,-0.168946,-0.388972
6.65,18.7569,-0.00357744,-0.0310505,-0.13908,-0.187613
6.655,-61.5651,-0.00432283,-0.0324814,-0.0944059,0.011779
6.66,-47.7208,-0.00488598,-0.0329191,-0.0403069,0.204692
6.665,47.9508,-0.00520806,-0.0323827,0.0173808,0.388137
6.67,206.619,-0.00525748,-0.0309101,0.0727881,0.560177
6.675,407.955,-0.00503132,-0.028552,0.120351,0.719262
6.68,635.451,-0.00455477,-0.0253684,0.155112,0.863497
6.685,876.132,-0.00387888,-0.0214289,0.172974,0.989932
6.69,1120.64,-0.003077,-0.016816,0.171153,1.0943
6.695,1353.43,-0.0022392,-0.0116306,0.148713,1.17132
6.7,1550.67,-0.00146422,-0.0059978,0.107109,1.21489
6.705,1673.53,-0.000848865,-7.05527e-05,0.0505657,1.21943
6.71,1681.85,-0.000475194,0.00596995,-0.0140129,1.18105
6.715,1553.82,-0.000397346,0.0119203,-0.0778961,1.09916
6.72,1303.9,-0.00063105,0.0175676,-0.132099,0.97697
6.725,980.466,-0.00114928,0.0227066,-0.169236,0.821234
6.73,643.467,-0.00188615,0.027157,-0.184928,0.640863
6.735,347.046,-0.0027482,0.0307767,-0.178186,0.445163
6.74,127.908,-0.0036295,0.0334672,-0.15097,0.24259
6.745,4.43865,-0.0044265,0.0351726,-0.107352,0.040068
6.75,-19.6183,-0.00505001,0.0358747,-0.0526742,-0.157263
6.755,47.4299,-0.00543343,0.0355845,0.00706718,-0.34582
6.76,188.312,-0.00553767,0.034335,0.0657131,-0.523184
6.765,380.31,-0.00535338,0.0321746,0.117361,-0.687535
6.77,601.49,-0.00490075,0.0291626,0.156725,-0.836896
6.775,833.153,-0.00422745,0.025369,0.179451,-0.968472
6.78,1063.16,-0.00340485,0.0208762,0.182506,-1.07823
6.785,1278.77,-0.0025223,0.0157845,0.164661,-1.16107
6.79,1460.28,-0.00167924,0.0102171,0.126966,-1.21124
6.795,1577.6,-0.000975007,0.00432377,0.0731431,-1.22306
6.8,1592.44,-0.000496451,-0.00171752,0.00955414,-1.19262
6.805,1480.3,-0.000305085,-0.00770669,-0.0554465,-1.11876
6.81,1250.03,-0.000426118,-0.0134323,-0.112897,-1.00401
6.815,940.665,-0.000842784,-0.0186875,-0.155092,-0.854718
6.82,611.068,-0.00149865,-0.0232883,-0.176983,-0.679411
6.825,316.199,-0.00230721,-0.0270866,-0.176848,-0.48738
6.83,94.5981,-0.00316622,-0.0299773,-0.156005,-0.287265
6.835,-34.0485,-0.00397257,-0.0318984,-0.118025,-0.0862338
6.84,-65.7513,-0.00463477,-0.0328263,-0.0678679,0.110347
6.845,-8.4842,-0.00508173,-0.0327677,-0.0112103,0.298776
6.85,121.699,-0.00526809,-0.0317523,0.0460501,0.476666
6.855,304.248,-0.0051767,-0.0298249,0.0981565,0.642364
6.86,520.781,-0.00481906,-0.0270412,0.139822,0.794239
6.865,756.142,-0.00423377,-0.0234659,0.166478,0.929929
6.87,1000.09,-0.00348374,-0.0191743,0.17463,1.04582
6.875,1241.34,-0.00265164,-0.0142578,0.162358,1.13706
6.88,1459.47,-0.00183308,-0.00882868,0.129866,1.19798
6.885,1624.61,-0.00112733,-0.00302572,0.0800009,1.22244
6.89,1694.33,-0.000625416,0.00298339,0.0183837,1.20554
6.895,1634.75,-0.000396831,0.00900488,-0.0469964,1.14495
6.9,1440.36,-0.000477291,0.0148286,-0.107059,1.04205
6.905,1146.15,-0.000860975,0.0202433,-0.153382,0.901854
6.91,808.024,-0.00150014,0.0250544,-0.180003,0.732483
6.915,485.732,-0.00231321,0.0290997,-0.184262,0.543222
6.92,225.083,-0.00319844,0.0322588,-0.166759,0.343066
6.925,53.0412,-0.00404938,0.0344555,-0.130639,0.139757
6.93,-19.8342,-0.00476849,0.0356535,-0.0807052,-0.0606843
6.935,3.83039,-0.00527721,0.0358506,-0.0226953,-0.253944
6.94,110.882,-0.00552243,0.0350698,0.0372568,-0.437086
6.945,280.497,-0.00547999,0.0333526,0.0930708,-0.608086
6.95,489.95,-0.0051556,0.0307532,0.139117,-0.765145
6.955,718.343,-0.00458375,0.0273363,0.170535,-0.905936
6.96,950.337,-0.00382468,0.0231775,0.183587,-1.02707
6.965,1175.13,-0.0029597,0.0183677,0.176088,-1.1239
6.97,1376.68,-0.00208441,0.0130181,0.147904,-1.19094
6.975,1529.44,-0.00129964,0.00726511,0.101402,-1.22238
6.98,1599.89,-0.000700042,0.00127283,0.0416967,-1.21312
6.985,1552.38,-0.000361187,-0.00476832,-0.0237264,-1.16057
6.99,1376.78,-0.000327323,-0.0106506,-0.0859992,-1.06546
6.995,1099.82,-0.000602699,-0.0161629,-0.136553,-0.932269
7,772.722,-0.00114967,-0.0211079,-0.168893,-0.768642
7.005,454.575,-0.00189497,-0.0253184,-0.17964,-0.58372
7.01,193.22,-0.0027422,-0.0286676,-0.168691,-0.386592
7.015,17.2497,-0.00358692,-0.0310726,-0.138625,-0.185231
7.02,-61.9437,-0.00433057,-0.0324918,-0.0938081,0.0141012
7.025,-47.0092,-0.00489115,-0.0329178,-0.0396341,0.206912
7.03,49.4795,-0.00521012,-0.0323701,0.0180583,0.390228
7.035,208.76,-0.00525625,-0.0308868,0.0734031,0.56212
7.04,410.473,-0.00502695,-0.0285186,0.120841,0.72104
7.045,638.176,-0.00454771,-0.0253257,0.155424,0.865085
7.05,878.935,-0.00386989,-0.0213778,0.173068,0.991289
7.055,1123.4,-0.00306705,-0.0167576,0.171005,1.09537
7.06,1355.95,-0.00222943,-0.0115662,0.148325,1.17203
7.065,1552.58,-0.0014558,-0.00592904,0.106515,1.21517
7.07,1674.32,-0.000842875,5.89938e-07,0.0498323,1.21922
7.075,1681.13,-0.000472459,0.00604119,-0.0147905,1.18032
7.08,1551.54,-0.000398288,0.0119891,-0.0786098,1.09793
7.085,1300.46,-0.000635598,0.0176316,-0.132649,0.975306
7.09,976.396,-0.00115686,0.0227634,-0.169555,0.819248
7.095,639.743,-0.0018958,0.0272048,-0.184979,0.638631
7.1,344.132,-0.00275871,0.0308141,-0.177978,0.4428
7.105,125.979,-0.00363961,0.0334931,-0.150543,0.240191
7.11,3.65513,-0.00443505,0.0351868,-0.106761,0.0377022
7.115,-19.2768,-0.00505607,0.035877,-0.0519865,-0.159544
7.12,48.7149,-0.00543636,0.0355753,0.0077794,-0.347983
7.125,190.334,-0.0055372,0.0343148,0.0663778,-0.525207
7.13,382.816,-0.00534955,0.0321439,0.11791,-0.689395
7.135,604.218,-0.00489397,0.0291223,0.157101,-0.838568
7.14,835.94,-0.00421843,0.0253199,0.179609,-0.969915
7.145,1065.84,-0.00339456,0.0208194,0.18242,-1.07939
7.15,1281.21,-0.00251187,0.0157212,0.164327,-1.16188
7.155,1462.18,-0.00166988,0.0101489,0.126413,-1.21162
7.16,1578.48,-0.000967845,0.00425272,0.072431,-1.22296
7.165,1591.91,-0.000492396,-0.00178921,0.00877237,-1.19201
7.17,1478.25,-0.000304672,-0.00777654,-0.0561916,-1.11764
7.175,1246.76,-0.000429402,-0.0134978,-0.113503,-1.00244
7.18,936.791,-0.000849321,-0.0187463,-0.155481,-0.852779
7.185,607.28,-0.00150756,-0.0233384,-0.177114,-0.677216
7.19,313.083,-0.00231736,-0.0271265,-0.176719,-0.485036
7.195,92.48,-0.00317635,-0.030006,-0.155647,-0.284868
7.2,-35.018,-0.00398151,-0.0319154,-0.11749,-0.0838572
7.205,-65.5968,-0.00464152,-0.0328314,-0.0672195,0.11265
7.21,-7.3204,-0.00508559,-0.0327612,-0.0105181,0.300969
7.215,123.62,-0.00526868,-0.0317346,0.0467155,0.478727
7.22,306.669,-0.00517399,-0.0297966,0.0987284,0.644274
7.225,523.542,-0.00481333,-0.027003,0.14024,0.795972
7.23,759.041,-0.00422564,-0.0234186,0.166693,0.931451
7.235,1003.06,-0.00347411,-0.019119,0.174607,1.04708
7.24,1244.12,-0.00264157,-0.0141955,0.162087,1.13799
7.245,1461.84,-0.00182377,-0.00876102,0.129364,1.19851
7.25,1626.09,-0.00111995,-0.0029545,0.0793185,1.22249
7.255,1694.43,-0.000620953,0.00305598,0.0176047,1.20508
7.26,1633.21,-0.000395937,0.00907639,-0.0477661,1.14396
7.265,1437.38,-0.000480152,0.0148964,-0.107711,1.04057
7.27,1142.28,-0.00086726,0.020305,-0.153827,0.89998
7.275,803.985,-0.00150905,0.0251078,-0.180189,0.730316
7.28,482.169,-0.00232361,0.0291431,-0.184179,0.540875
7.285,222.433,-0.00320906,0.0322911,-0.166431,0.340642
7.29,51.5411,-0.00405898,0.034476,-0.130114,0.137332
7.295,-20.1258,-0.004776,0.035662,-0.0800483,-0.0630442
7.3,4.62835,-0.00528184,0.0358472,-0.0219787,-0.256197
7.305,112.574,-0.00552371,0.0350549,0.03796,-0.439207
7.31,282.782,-0.0054778,0.0333268,0.0936902,-0.610053
7.315,492.61,-0.0051502,0.0307173,0.13959,-0.766933
7.32,721.11,-0.0045757,0.027291,0.170808,-0.907512
7.325,953.089,-0.00381484,0.0231239,0.183624,-1.02839
7.33,1177.81,-0.00294914,0.0183069,0.175874,-1.1249
7.335,1378.83,-0.00207432,0.0129515,0.14745,-1.19154
7.34,1530.83,-0.00129122,0.00719465,0.100755,-1.22253
7.345,1600.06,-0.000694335,0.00120058,0.0409323,-1.21275
7.35,1551.05,-0.000358933,-0.00483995,-0.0245069,-1.15968
7.355,1374.03,-0.000328821,-0.0107191,-0.0866878,-1.06408
7.36,1096.13,-0.000607744,-0.0162257,-0.137057,-0.930471
7.365,768.789,-0.00115757,-0.0211628,-0.169152,-0.766534
7.37,451.051,-0.00190469,-0.0253636,-0.179634,-0.581416
7.375,190.556,-0.00275251,-0.0287019,-0.168438,-0.384197
7.38,15.7239,-0.00359657,-0.0310954,-0.138166,-0.182827
7.385,-62.3036,-0.00433848,-0.0325026,-0.0932055,0.0164468
7.39,-46.3002,-0.00489647,-0.0329169,-0.0389557,0.209157
7.395,51.0288,-0.00521232,-0.0323578,0.0187415,0.392343
7.4,210.929,-0.00525513,-0.0308636,0.0740236,0.564089
7.405,413.039,-0.00502265,-0.0284852,0.121337,0.722844
7.41,640.963,-0.0045407,-0.025283,0.15574,0.866696
7.415,881.819,-0.00386092,-0.0213266,0.173163,0.992665
7.42,1126.22,-0.00305712,-0.0166989,0.170857,1.09646
7.425,1358.53,-0.00221966,-0.0115014,0.147936,1.17276
7.43,1554.55,-0.00144739,-0.00585977,0.105918,1.21547
7.435,1675.18,-0.000836901,7.23411e-05,0.049094,1.21902
7.44,1680.46,-0.000469759,0.00611311,-0.0155745,1.1796
7.445,1549.27,-0.000399294,0.0120587,-0.0793299,1.0967
7.45,1297,-0.000640238,0.0176963,-0.133204,0.973631
7.455,972.401,-0.00116457,0.0228209,-0.169873,0.817224
7.46,635.918,-0.00190559,0.0272532,-0.185028,0.63637
7.465,341.064,-0.00276935,0.0308518,-0.177767,0.440411
7.47,123.95,-0.00364983,0.0335194,-0.150108,0.237765
7.475,2.80608,-0.00444369,0.0352012,-0.106162,0.0353104
7.48,-18.9679,-0.00506218,0.0358794,-0.0512916,-0.161849
7.485,50.006,-0.00543931,0.035566,0.00849665,-0.350167
7.49,192.391,-0.0055367,0.0342944,0.0670456,-0.527247
7.495,385.346,-0.00534568,0.032113,0.118461,-0.69127
7.5,606.972,-0.00488714,0.0290816,0.157477,-0.84025
7.505,838.744,-0.00420937,0.0252703,0.179765,-0.971368
7.51,1068.59,-0.00338422,0.020762,0.18233,-1.08056
7.515,1283.64,-0.00250141,0.0156574,0.16399,-1.1627
7.52,1464.05,-0.00166051,0.0100802,0.125855,-1.21201
7.525,1579.34,-0.000960688,0.00418107,0.0717137,-1.22286
7.53,1591.36,-0.00048837,-0.00186151,0.0079857,-1.19139
7.535,1476.17,-0.000304311,-0.007847,-0.0569404,-1.1165
7.54,1243.43,-0.00043276,-0.0135638,-0.11411,-1.00084
7.545,932.843,-0.000855943,-0.0188056,-0.155868,-0.850813
7.55,603.415,-0.00151656,-0.0233889,-0.17724,-0.674992
7.555,309.882,-0.00232757,-0.0271666,-0.176583,-0.482664
7.56,90.3473,-0.00318652,-0.0300347,-0.15528,-0.282445
7.565,-35.9752,-0.00399043,-0.0319323,-0.116945,-0.0814569
7.57,-65.3981,-0.00464822,-0.0328363,-0.0665639,0.114971
7.575,-6.14305,-0.00508936,-0.0327544,-0.00982182,0.303175
7.58,125.541,-0.00526915,-0.0317165,0.0473812,0.480792
7.585,309.094,-0.00517114,-0.0297679,0.0992972,0.646181
7.59,526.274,-0.00480748,-0.0269645,0.140653,0.797699
7.595,761.897,-0.00421742,-0.023371,0.166901,0.932962
7.6,1005.93,-0.00346439,-0.0190633,0.174577,1.04832
7.605,1246.84,-0.00263146,-0.014133,0.161809,1.13891
7.61,1464.13,-0.00181445,-0.00869317,0.128856,1.19902
7.615,1627.46,-0.0011126,-0.00288318,0.0786331,1.22253
7.62,1694.42,-0.000616533,0.00312857,0.0168256,1.20459
7.625,1631.56,-0.000395094,0.0091478,-0.0485331,1.14296
7.63,1434.29,-0.000483057,0.0149641,-0.108357,1.03908
7.635,1138.32,-0.00087357,0.0203664,-0.154264,0.89809
7.64,799.874,-0.00151796,0.0251608,-0.180368,0.728141
7.645,478.59,-0.00233398,0.0291861,-0.184087,0.538519
7.65,219.856,-0.00321961,0.0323229,-0.166094,0.338208
7.655,50.0978,-0.00406846,0.0344959,-0.129583,0.134906
7.66,-20.3778,-0.00478336,0.0356699,-0.0793882,-0.065402
7.665,5.48297,-0.00528628,0.0358433,-0.021261,-0.258445
7.67,114.276,-0.0055248,0.0350395,0.038661,-0.441316
7.675,285.079,-0.00547543,0.0333006,0.0943045,-0.612003
7.68,495.253,-0.00514463,0.0306809,0.140055,-0.768701
7.685,723.869,-0.00456751,0.0272454,0.171072,-0.909064
7.69,955.78,-0.0038049,0.02307,0.183652,-1.02968
7.695,1180.33,-0.00293852,0.0182459,0.175652,-1.12586
7.7,1381.28,-0.00206423,0.012885,0.14699,-1.19208
7.705,1532.17,-0.00128283,0.00712446,0.100103,-1.22264
7.71,1600.01,-0.000688684,0.00112882,0.0401686,-1.21236
7.715,1549.58,-0.000356741,-0.00491093,-0.0252802,-1.15877
7.72,1371.22,-0.00033036,-0.0107868,-0.0873654,-1.06269
7.725,1092.43,-0.000612785,-0.0162877,-0.13755,-0.928675
7.73,764.847,-0.00116543,-0.0212169,-0.169403,-0.764442
7.735,447.594,-0.00191432,-0.0254081,-0.179624,-0.57913
7.74,187.993,-0.00276269,-0.0287356,-0.168182,-0.38182
7.745,14.2434,-0.00360609,-0.0311175,-0.137709,-0.180446
7.75,-62.632,-0.00434625,-0.032513,-0.0926042,0.0187749
7.755,-45.5647,-0.00490165,-0.0329155,-0.0382781,0.21139
7.76,52.6051,-0.00521438,-0.0323451,0.0194244,0.394452
7.765,213.129,-0.00525388,-0.0308401,0.0746432,0.566054
7.77,415.621,-0.00501823,-0.0284516,0.12183,0.724645
7.775,643.771,-0.00453358,-0.0252399,0.156053,0.868303
7.78,884.699,-0.00385186,-0.021275,0.173253,0.994036
7.785,1129.06,-0.0030471,-0.01664,0.170702,1.09754
7.79,1361.12,-0.00220985,-0.0114365,0.14754,1.17347
7.795,1556.49,-0.00143896,-0.00579041,0.105315,1.21574
7.8,1675.97,-0.000830947,0.000144082,0.048353,1.2188
7.805,1679.71,-0.0004671,0.00618493,-0.0163576,1.17887
7.81,1546.94,-0.000400342,0.0121281,-0.0800462,1.09546
7.815,1293.47,-0.000644911,0.0177607,-0.133753,0.971948
7.82,968.373,-0.00117228,0.0228781,-0.170185,0.815196
7.825,632.065,-0.00191535,0.0273012,-0.185072,0.634111
7.83,337.945,-0.00277995,0.0308892,-0.177551,0.438027
7.835,121.903,-0.00365998,0.0335454,-0.149672,0.235347
7.84,1.93997,-0.00445224,0.0352152,-0.105563,0.0329285
7.845,-18.667,-0.0050682,0.0358816,-0.0505971,-0.164146
7.85,51.3229,-0.00544218,0.0355566,0.00921311,-0.352345
7.855,194.422,-0.00553612,0.0342738,0.0677113,-0.529282
7.86,387.874,-0.00534174,0.0320819,0.11901,-0.69314
7.865,609.709,-0.00488024,0.0290408,0.15785,-0.841928
7.87,841.499,-0.00420025,0.0252207,0.179918,-0.972812
7.875,1071.25,-0.00337385,0.0207046,0.182237,-1.08171
7.88,1286.05,-0.00249093,0.0155935,0.163648,-1.1635
7.885,1465.88,-0.00165113,0.0100115,0.125294,-1.21238
7.89,1580.17,-0.000953554,0.00410956,0.0709948,-1.22275
7.895,1590.78,-0.000484377,-0.00193357,0.0071999,-1.19075
7.9,1474.07,-0.000303986,-0.00791712,-0.0576858,-1.11535
7.905,1240.12,-0.000436141,-0.0136295,-0.114712,-0.999235
7.91,928.942,-0.000862566,-0.0188644,-0.156249,-0.848843
7.915,599.625,-0.00152554,-0.0234388,-0.17736,-0.672771
7.92,306.775,-0.00233773,-0.0272062,-0.176444,-0.480304
7.925,88.2809,-0.00319661,-0.030063,-0.154913,-0.28004
7.93,-36.8907,-0.00399927,-0.0319487,-0.116404,-0.0790799
7.935,-65.1547,-0.00465484,-0.0328409,-0.0659137,0.117264
7.94,-4.94743,-0.00509308,-0.0327474,-0.00913264,0.305353
7.945,127.47,-0.0052696,-0.0316984,0.0480403,0.482833
7.95,311.523,-0.0051683,-0.0297393,0.0998606,0.648067
7.955,529.017,-0.00480167,-0.0269261,0.141062,0.799408
7.96,764.79,-0.00420925,-0.0233236,0.167107,0.934459
7.965,1008.83,-0.00345476,-0.0190079,0.174548,1.04956
7.97,1249.63,-0.00262143,-0.0140708,0.161533,1.13982
7.975,1466.5,-0.00180521,-0.00862574,0.128352,1.19953
7.98,1628.95,-0.0011053,-0.00281227,0.0779507,1.22258
7.985,1694.54,-0.000612158,0.00320081,0.0160484,1.20413
7.99,1630.05,-0.000394283,0.00921892,-0.0492996,1.14197
7.995,1431.34,-0.00048599,0.0150315,-0.109005,1.03761
8,1134.49,-0.000879908,0.0204277,-0.154704,0.896217
8.005,795.887,-0.00152689,0.0252139,-0.180549,0.725976
8.01,475.089,-0.00234439,0.0292292,-0.183998,0.536175
8.015,217.302,-0.00323021,0.0323549,-0.16576,0.335785
8.02,48.6637,-0.00407802,0.034516,-0.129054,0.132488
8.025,-20.6317,-0.0047908,0.0356781,-0.0787291,-0.0677582
8.03,6.33848,-0.00529083,0.0358395,-0.0205432,-0.260696
8.035,116.012,-0.00552598,0.0350244,0.0393633,-0.443432
8.04,287.43,-0.00547315,0.0332746,0.0949214,-0.613966
8.045,497.928,-0.00513914,0.0306447,0.140523,-0.770487
8.05,726.669,-0.00455939,0.0271998,0.17134,-0.910642
8.055,958.594,-0.00379501,0.0230161,0.183684,-1.031
8.06,1183.16,-0.00292793,0.0181848,0.175431,-1.12684
8.065,1383.43,-0.00205414,0.0128182,0.14653,-1.19269
8.07,1533.49,-0.00127444,0.00705377,0.0994496,-1.22278
8.075,1600.14,-0.000683043,0.00105634,0.0394003,-1.21199
8.08,1548.2,-0.000354576,-0.00498278,-0.0260623,-1.15787
8.085,1368.36,-0.000331961,-0.0108554,-0.0880536,-1.06129
8.09,1088.63,-0.000617935,-0.0163506,-0.138051,-0.926861
8.095,760.768,-0.00117343,-0.0212718,-0.169657,-0.762315
8.1,443.94,-0.00192412,-0.0254533,-0.17961,-0.576806
8.105,185.257,-0.00277304,-0.0287698,-0.167919,-0.379405
8.11,12.6764,-0.00361575,-0.03114,-0.13724,-0.178023
8.115,-63.0028,-0.00435412,-0.0325235,-0.0919923,0.021143
8.12,-44.8283,-0.00490688,-0.0329142,-0.0375918,0.213657
8.125,54.2229,-0.00521644,-0.0323322,0.0201142,0.396591
8.13,215.356,-0.00525258,-0.0308162,0.075267,0.568042
8.135,418.232,-0.00501374,-0.0284174,0.122325,0.726465
8.14,646.637,-0.00452637,-0.0251963,0.156365,0.869923
8.145,887.614,-0.0038427,-0.0212228,0.173341,0.995417
8.15,1131.93,-0.00303701,-0.0165803,0.170543,1.09862
8.155,1363.71,-0.00219997,-0.0113707,0.147138,1.17419
8.16,1558.43,-0.0014305,-0.00572025,0.104706,1.21602
8.165,1676.75,-0.000824989,0.000216636,0.0476048,1.21858
8.17,1678.94,-0.000464469,0.00625753,-0.0171471,1.17811
8.175,1544.57,-0.000401453,0.0121982,-0.0807666,1.0942
8.18,1289.88,-0.00064967,0.0178258,-0.134305,0.970243
8.185,964.285,-0.00118009,0.0229357,-0.170495,0.81314
8.19,628.236,-0.00192521,0.0273495,-0.185111,0.63182
8.195,334.853,-0.00279062,0.0309269,-0.177328,0.435611
8.2,119.86,-0.00367019,0.0335714,-0.149227,0.232903
8.205,1.13599,-0.0044608,0.0352292,-0.104954,0.0305215
8.21,-18.3519,-0.00507418,0.0358835,-0.0498958,-0.16646
8.215,52.6587,-0.00544496,0.0355468,0.00993314,-0.35453
8.22,196.495,-0.00553545,0.0342528,0.068377,-0.531316
8.225,390.392,-0.00533768,0.0320504,0.119554,-0.695003
8.23,612.42,-0.00487325,0.0289996,0.158216,-0.843593
8.235,844.228,-0.00419105,0.0251707,0.180063,-0.97424
8.24,1073.86,-0.00336344,0.0206469,0.182136,-1.08285
8.245,1288.38,-0.00248045,0.0155295,0.163301,-1.16428
8.25,1467.63,-0.00164178,0.00994275,0.12473,-1.21273
8.255,1580.91,-0.00094646,0.00403805,0.0702751,-1.22261
8.26,1590.13,-0.000480436,-0.00200556,0.00641535,-1.1901
8.265,1471.91,-0.00030371,-0.00798709,-0.0584285,-1.11419
8.27,1236.76,-0.000439563,-0.0136949,-0.115311,-0.997625
8.275,925.017,-0.000869217,-0.0189229,-0.156626,-0.846873
8.28,595.727,-0.00153452,-0.0234885,-0.17748,-0.67056
8.285,303.711,-0.00234789,-0.0272456,-0.176301,-0.477944
8.29,86.248,-0.00320668,-0.0300911,-0.154542,-0.277633
8.295,-37.7763,-0.00400809,-0.031965,-0.11586,-0.0767016
8.3,-64.9249,-0.00466142,-0.0328453,-0.0652615,0.119561
8.305,-3.76067,-0.00509674,-0.0327402,-0.00844183,0.307532
8.31,129.406,-0.00526998,-0.0316801,0.0487004,0.484873
8.315,313.954,-0.0051654,-0.0297105,0.100423,0.649949
8.32,531.738,-0.00479579,-0.0268874,0.141468,0.801112
8.325,767.649,-0.00420103,-0.0232761,0.167308,0.93595
8.33,1011.86,-0.00344508,-0.0189524,0.174511,1.05077
8.335,1252.3,-0.0026114,-0.0140087,0.161251,1.14072
8.34,1468.72,-0.001796,-0.00855834,0.127844,1.20003
8.345,1630.36,-0.00109805,-0.00274147,0.0772681,1.2226
8.35,1694.6,-0.000607843,0.00327283,0.0152744,1.20364
8.355,1628.47,-0.000393525,0.00928974,-0.0500608,1.14097
8.36,1428.33,-0.000488956,0.0150986,-0.109646,1.03613
8.365,1130.64,-0.000886252,0.0204887,-0.155138,0.894343
8.37,791.902,-0.00153581,0.0252665,-0.180724,0.723815
8.375,471.606,-0.00235474,0.0292718,-0.183905,0.533837
8.38,214.773,-0.00324074,0.0323864,-0.165423,0.33337
8.385,47.2538,-0.00408748,0.0345358,-0.128524,0.130074
8.39,-20.8303,-0.00479814,0.0356858,-0.0780692,-0.0701089
8.395,7.20362,-0.00529526,0.0358355,-0.0198263,-0.26294
8.4,117.767,-0.00552705,0.0350089,0.0400639,-0.445542
8.405,289.76,-0.00547077,0.0332483,0.0955347,-0.615919
8.41,500.6,-0.00513356,0.0306083,0.140987,-0.772262
8.415,729.466,-0.0045512,0.0271541,0.171603,-0.912204
8.42,961.41,-0.00378507,0.022962,0.183711,-1.0323
8.425,1185.75,-0.00291733,0.0181237,0.175206,-1.12783
8.43,1385.65,-0.00204406,0.0127515,0.146068,-1.19328
8.435,1534.93,-0.00126608,0.00698313,0.0987957,-1.22291
8.44,1600.36,-0.00067743,0.000983972,0.038632,-1.21162
8.445,1545.9,-0.000352441,-0.00505446,-0.0268547,-1.15705
8.45,1365.52,-0.000333627,-0.0109241,-0.088738,-1.05993
8.455,1085.03,-0.000623149,-0.0164137,-0.138552,-0.925077
8.46,756.951,-0.0011815,-0.0213272,-0.169918,-0.760225
8.465,440.57,-0.001934,-0.0254991,-0.179611,-0.574518
8.47,182.736,-0.00278354,-0.0288048,-0.167671,-0.377021
8.475,11.2519,-0.00362563,-0.0311634,-0.136783,-0.175626
8.48,-63.3284,-0.00436226,-0.0325351,-0.0913869,0.0234878
8.485,-44.1039,-0.00491243,-0.032914,-0.0369083,0.215909
8.49,55.827,-0.00521885,-0.0323206,0.0208039,0.398724
8.495,217.55,-0.00525164,-0.0307937,0.0758934,0.570033
8.5,420.855,-0.0050096,-0.0283847,0.122826,0.728292
8.505,649.491,-0.00451949,-0.025154,0.156685,0.871557
8.51,890.596,-0.00383384,-0.0211719,0.173438,0.996814
8.515,1134.84,-0.00302716,-0.0165218,0.170395,1.09972
8.52,1366.37,-0.00219029,-0.0113061,0.146747,1.17493
8.525,1560.43,-0.00142218,-0.00565104,0.104105,1.21633
8.53,1677.61,-0.00081912,0.000288419,0.0468626,1.2184
8.535,1678.23,-0.000461893,0.00632956,-0.0179345,1.1774
8.54,1541.31,-0.000402599,0.012268,-0.0815017,1.09303
8.545,1286.21,-0.000654506,0.0178909,-0.134859,0.968581
8.55,960.226,-0.001188,0.0229938,-0.170812,0.811116
8.555,624.386,-0.00193521,0.0273984,-0.185162,0.629554
8.56,331.767,-0.00280148,0.0309652,-0.177121,0.433212
8.565,117.911,-0.00368065,0.0335981,-0.148793,0.23046
8.57,0.320344,-0.00446968,0.035244,-0.104348,0.0281062
8.575,-18.0208,-0.00508051,0.0358863,-0.0491903,-0.168793
8.58,54.0127,-0.00544809,0.0355377,0.0106624,-0.356747
8.585,198.625,-0.00553508,0.0342324,0.0690548,-0.533391
8.59,392.963,-0.00533389,0.0320193,0.120112,-0.696912
8.595,615.229,-0.00486646,0.0289586,0.158595,-0.845303
8.6,847.081,-0.004182,0.0251207,0.180218,-0.975706
8.605,0,0,0,0,0
8.61,0,0,0,0,0
8.615,0,0,0,0,0
8.62,0,0,0,0,0
8.625,0,0,0,0,0
8.63,0,0,0,0,0
8.635,0,0,0,0,0
8.64,0,0,0,0,0
8.645,0,0,0,0,0
8.65,0,0,0,0,0
8.655,0,0,0,0,0
8.66,0,0,0,0,0
8.665,0,0,0,0,0
8.67,0,0,0,0,0
8.675,0,0,0,0,0
8.68,0,0,0,0,0
8.685,0,0,0,0,0
8.69,0,0,0,0,0
8.695,0,0,0,0,0
8.7,0,0,0,0,0
8.705,0,0,0,0,0
8.71,0,0,0,0,0
8.715,0,0,0,0,0
8.72,0,0,0,0,0
8.725,0,0,0,0,0
8.73,0,0,0,0,0
8.735,0,0,0,0,0
8.74,0,0,0,0,0
8.745,0,0,0,0,0
8.75,0,0,0,0,0
8.755,0,0,0,0,0
8.76,0,0,0,0,0
8.765,0,0,0,0,0
8.77,0,0,0,0,0
8.775,0,0,0,0,0
8.78,0,0,0,0,0
8.785,0,0,0,0,0
8.79,0,0,0,0,0
8.795,0,0,0,0,0
8.8,0,0,0,0,0
8.805,0,0,0,0,0
8.81,0,0,0,0,0
8.815,0,0,0,0,0
8.82,0,0,0,0,0
8.825,0,0,0,0,0
8.83,0,0,0,0,0
8.835,0,0,0,0,0
8.84,0,0,0,0,0
8.845,0,0,0,0,0
8.85,0,0,0,0,0
8.855,0,0,0,0,0
8.86,0,0,0,0,0
8.865,0,0,0,0,0
8.87,0,0,0,0,0
8.875,0,0,0,0,0
8.88,0,0,0,0,0
8.885,0,0,0,0,0
8.89,0,0,0,0,0
8.895,0,0,0,0,0
8.9,0,0,0,0,0
8.905,0,0,0,0,0
8.91,0,0,0,0,0
8.915,0,0,0,0,0
8.92,0,0,0,0,0
8.925,0,0,0,0,0
8.93,0,0,0,0,0
8.935,0,0,0,0,0
8.94,0,0,0,0,0
8.945,0,0,0,0,0
8.95,0,0,0,0,0
8.955,0,0,0,0,0
8.96,0,0,0,0,0
8.965,0,0,0,0,0
8.97,0,0,0,0,0
8.975,0,0,0,0,0
8.98,0,0,0,0,0
8.985,0,0,0,0,0
8.99,0,0,0,0,0
8.995,0,0,0,0,0
9,0,0,0,0,0
9.005,0,0,0,0,0
9.01,0,0,0,0,0
9.015,0,0,0,0,0
9.02,0,0,0,0,0
9.025,0,0,0,0,0
9.03,0,0,0,0,0
9.035,0,0,0,0,0
9.04,0,0,0,0,0
9.045,0,0,0,0,0
9.05,0,0,0,0,0
9.055,0,0,0,0,0
9.06,0,0,0,0,0
9.065,0,0,0,0,0
9.07,0,0,0,0,0
9.075,0,0,0,0,0
9.08,0,0,0,0,0
9.085,0,0,0,0,0
9.09,0,0,0,0,0
9.095,0,0,0,0,0
9.1,0,0,0,0,0
9.105,0,0,0,0,0
9.11,0,0,0,0,0
9.115,0,0,0,0,0
9.12,0,0,0,0,0
9.125,0,0,0,0,0
9.13,0,0,0,0,0
9.135,0,0,0,0,0
9.14,0,0,0,0,0
9.145,0,0,0,0,0
9.15,0,0,0,0,0
9.155,0,0,0,0,0
9.16,0,0,0,0,0
9.165,0,0,0,0,0
9.17,0,0,0,0,0
9.175,0,0,0,0,0
9.18,0,0,0,0,0
9.185,0,0,0,0,0
9.19,0,0,0,0,0
9.195,0,0,0,0,0
9.2,0,0,0,0,0
9.205,0,0,0,0,0
9.21,0,0,0,0,0
9.215,0,0,0,0,0
9.22,0,0,0,0,0
9.225,0,0,0,0,0
9.23,0,0,0,0,0
9.235,0,0,0,0,0
9.24,0,0,0,0,0
9.245,0,0,0,0,0
9.25,0,0,0,0,0
9.255,0,0,0,0,0
9.26,0,0,0,0,0
9.265,0,0,0,0,0
9.27,0,0,0,0,0
9.275,0,0,0,0,0
9.28,0,0,0,0,0
9.285,0,0,0,0,0
9.29,0,0,0,0,0
9.295,0,0,0,0,0
9.3,0,0,0,0,0
9.305,0,0,0,0,0
9.31,0,0,0,0,0
9.315,0,0,0,0,0
9.32,0,0,0,0,0
9.325,0,0,0,0,0
9.33,0,0,0,0,0
9.335,0,0,0,0,0
9.34,0,0,0,0,0
9.345,0,0,0,0,0
9.35,0,0,0,0,0
9.355,0,0,0,0,0
9.36,0,0,0,0,0
9.365,0,0,0,0,0
9.37,0,0,0,0,0
9.375,0,0,0,0,0
9.38,0,0,0,0,0
9.385,0,0,0,0,0
9.39,0,0,0,0,0
9.395,0,0,0,0,0
9.4,0,0,0,0,0
9.405,0,0,0,0,0
9.41,0,0,0,0,0
9.415,0,0,0,0,0
9.42,0,0,0,0,0
9.425,0,0,0,0,0
9.43,0,0,0,0,0
9.435,0,0,0,0,0
9.44,0,0,0,0,0
9.445,0,0,0,0,0
9.45,0,0,0,0,0
9.455,0,0,0,0,0
9.46,0,0,0,0,0
9.465,0,0,0,0,0
9.47,0,0,0,0,0
9.475,0,0,0,0,0
9.48,0,0,0,0,0
9.485,0,0,0,0,0
9.49,0,0,0,0,0
9.495,0,0,0,0,0
9.5,0,0,0,0,0
9.505,0,0,0,0,0
9.51,0,0,0,0,0
9.515,0,0,0,0,0
9.52,0,0,0,0,0
9.525,0,0,0,0,0
9.53,0,0,0,0,0
9.535,0,0,0,0,0
9.54,0,0,0,0,0
9.545,0,0,0,0,0
9.55,0,0,0,0,0
9.555,0,0,0,0,0
9.56,0,0,0,0,0
9.565,0,0,0,0,0
9.57,0,0,0,0,0
9.575,0,0,0,0,0
9.58,0,0,0,0,0
9.585,0,0,0,0,0
9.59,0,0,0,0,0
9.595,0,0,0,0,0
9.6,0,0,0,0,0
9.605,0,0,0,0,0
9.61,0,0,0,0,0
9.615,0,0,0,0,0
9.62,0,0,0,0,0
9.625,0,0,0,0,0
9.63,0,0,0,0,0
9.635,0,0,0,0,0
9.64,0,0,0,0,0
9.645,0,0,0,0,0
9.65,0,0,0,0,0
9.655,0,0,0,0,0
9.66,0,0,0,0,0
9.665,0,0,0,0,0
9.67,0,0,0,0,0
9.675,0,0,0,0,0
9.68,0,0,0,0,0
9.685,0,0,0,0,0
9.69,0,0,0,0,0
9.695,0,0,0,0,0
9.7,0,0,0,0,0
9.705,0,0,0,0,0
9.71,0,0,0,0,0
9.715,0,0,0,0,0
9.72,0,0,0,0,0
9.725,0,0,0,0,0
9.73,0,0,0,0,0
9.735,0,0,0,0,0
9.74,0,0,0,0,0
9.745,0,0,0,0,0
9.75,0,0,0,0,0
9.755,0,0,0,0,0
9.76,0,0,0,0,0
9.765,0,0,0,0,0
9.77,0,0,0,0,0
9.775,0,0,0,0,0
9.78,0,0,0,0,0
9.785,0,0,0,0,0
9.79,0,0,0,0,0
9.795,0,0,0,0,0
9.8,0,0,0,0,0
9.805,0,0,0,0,0
9.81,0,0,0,0,0
9.815,0,0,0,0,0
9.82,0,0,0,0,0
9.825,0,0,0,0,0
9.83,0,0,0,0,0
9.835,0,0,0,0,0
9.84,0,0,0,0,0
9.845,0,0,0,0,0
9.85,0,0,0,0,0
9.855,0,0,0,0,0
9.86,0,0,0,0,0
9.865,0,0,0,0,0
9.87,0,0,0,0,0
9.875,0,0,0,0,0
9.88,0,0,0,0,0
9.885,0,0,0,0,0
9.89,0,0,0,0,0
9.895,0,0,0,0,0
9.9,0,0,0,0,0
9.905,0,0,0,0,0
9.91,0,0,0,0,0
9.915,0,0,0,0,0
9.92,0,0,0,0,0
9.925,0,0,0,0,0
9.93,0,0,0,0,0
9.935,0,0,0,0,0
9.94,0,0,0,0,0
9.945,0,0,0,0,0
9.95,0,0,0,0,0
9.955,0,0,0,0,0
9.96,0,0,0,0,0
9.965,0,0,0,0,0
9.97,0,0,0,0,0
9.975,0,0,0,0,0
9.98,0,0,0,0,0
9.985,0,0,0,0,0
9.99,0,0,0,0,0
9.995,0,0,0,0,0
10,0,0,0,0,0


==> results/FSI3/T5e-3/FSI3J5-05-no_vol_damping.csv <==
Time,avg(p),avg(u (0)),avg(u (1)),avg(v (0)),avg(v (1))
0.005,-1.1432e+06,0,0,1.05808,-0.0015411
0.01,382589,0.00352692,-5.137e-06,-0.380962,-0.00253818
0.015,-553.294,0.00343268,-1.53099e-05,-0.862185,-0.00289931
0.02,-4815.65,0.000527322,-2.83653e-05,-0.269018,-0.00264228
0.025,-4083.05,-0.00133786,-4.15247e-05,0.351233,-0.00245898
0.03,-832.179,-0.000788808,-5.41077e-05,0.367696,-0.00271606
0.035,579.143,0.000619862,-6.73556e-05,0.0165093,-0.00383603
0.04,-282.021,0.00114445,-8.45583e-05,-0.210325,-0.00529994
0.045,-1498.27,0.000618228,-0.000107959,-0.144424,-0.00631269
0.05,-1709.57,-3.85933e-05,-0.000136802,0.0321865,-0.00656289
0.055,-1024.78,-0.000150246,-0.000168292,0.104276,-0.00622007
0.06,-412.034,0.000160125,-0.000199522,0.0442959,-0.00560093
0.065,-392.718,0.000411235,-0.000228602,-0.0362843,-0.00501308
0.07,-698.354,0.000373991,-0.000255006,-0.0508725,-0.00461371
0.075,-863.396,0.000192001,-0.000279186,-0.0118454,-0.00437213
0.08,-748.327,9.18528e-05,-0.00030182,0.0213649,-0.00421523
0.085,-544.279,0.000129686,-0.000323415,0.018936,-0.00408268
0.09,-455.775,0.000205418,-0.000344223,-0.00236837,-0.00402249
0.095,-494.646,0.000222767,-0.000364567,-0.0142367,-0.00412706
0.1,-546.425,0.000181094,-0.000385105,-0.00892039,-0.00444581
0.105,-532.179,0.000137469,-0.000406771,0.00153678,-0.00492918
0.11,-470.146,0.00012805,-0.000430423,0.00496253,-0.00544917
0.115,-419.033,0.000141452,-0.000456471,0.000912031,-0.00584998
0.12,-404.548,0.000148959,-0.000484654,-0.00362867,-0.00602666
0.125,-407.509,0.000139366,-0.000514137,-0.00401531,-0.00595947
0.13,-400.485,0.000122784,-0.000543829,-0.00150767,-0.00570146
0.135,-377.557,0.000112231,-0.000572732,0.000333866,-0.00535084
0.14,-351.33,0.000109826,-0.000600202,2.91836e-05,-0.00499366
0.145,-333.107,0.000109122,-0.000626004,-0.00122292,-0.00467752
0.15,-322.352,0.000104811,-0.000650197,-0.0017882,-0.00441094
0.155,-311.879,9.7413e-05,-0.000672964,-0.00135807,-0.00417869
0.16,-297.425,9.04202e-05,-0.000694482,-0.000714717,-0.00396216
0.165,-280.486,8.57068e-05,-0.000714862,-0.000532539,-0.00374591
0.17,-264.523,8.23606e-05,-0.000734142,-0.000767578,-0.00351336
0.175,-250.71,7.86866e-05,-0.000752279,-0.000989575,-0.00323286
0.18,-237.682,7.41633e-05,-0.000769101,-0.000955238,-0.00285625
0.185,-223.851,6.94715e-05,-0.00078423,-0.000769333,-0.0023292
0.19,-209.043,6.53431e-05,-0.000797036,-0.000642801,-0.00160967
0.195,-194.162,6.18243e-05,-0.000806671,-0.000646131,-0.000688441
0.2,-179.908,5.84976e-05,-0.000812177,-0.000697479,0.000409423
0.205,-166.404,5.50637e-05,-0.000812648,-0.000705683,0.00163933
0.21,-153.432,5.15668e-05,-0.00080734,-0.000662722,0.00295374
0.215,-141.077,4.81921e-05,-0.000795725,-0.000619547,0.0043121
0.22,-129.857,4.50021e-05,-0.00077748,-0.000614726,0.0056903
0.225,-120.142,4.18896e-05,-0.000752431,-0.000639556,0.00707079
0.23,-112.18,3.87203e-05,-0.000720511,-0.000666925,0.00844568
0.235,-105.85,3.54408e-05,-0.000681719,-0.000681859,0.00980325
0.24,-100.64,3.20747e-05,-0.000636111,-0.000687159,0.0111256
0.245,-96.0375,2.86622e-05,-0.000583823,-0.00069247,0.0123957
0.25,-91.5382,2.52164e-05,-0.000525075,-0.000700589,0.0135878
0.255,-86.8125,2.17326e-05,-0.000460199,-0.000708544,0.014699
0.26,-81.562,1.82095e-05,-0.000389578,-0.000712345,0.0157224
0.265,-75.6315,1.46606e-05,-0.000313629,-0.000712504,0.0166502
0.27,-69.2412,1.11026e-05,-0.000232812,-0.00071563,0.0174808
0.275,-63.0211,7.53122e-06,-0.000147604,-0.000727612,0.0182075
0.28,-57.1533,3.91537e-06,-5.85095e-05,-0.000743809,0.018817
0.285,-51.8758,2.30724e-07,3.3912e-05,-0.000759974,0.0192979
0.29,-47.2588,-3.53074e-06,0.000129045,-0.00077318,0.0196361
0.295,-43.279,-7.36183e-06,0.00022621,-0.000783824,0.0198191
0.3,-39.8574,-1.12516e-05,0.000324662,-0.000792912,0.0198368
0.305,-36.8547,-1.51912e-05,0.000423602,-0.000799868,0.0196906
0.31,-34.1215,-1.91707e-05,0.000522218,-0.00080348,0.0193856
0.315,-31.8725,-2.31754e-05,0.000619708,-0.00080583,0.0189115
0.32,-29.7719,-2.71964e-05,0.000715243,-0.000803396,0.0182877
0.325,-27.7495,-3.12148e-05,0.000808047,-0.000795862,0.0175343
0.33,-25.6035,-3.52071e-05,0.000897429,-0.000782398,0.0166829
0.335,-23.1753,-3.91458e-05,0.000982833,-0.000763383,0.015757
0.34,-20.3733,-4.30034e-05,0.00106382,-0.00074011,0.0147775
0.345,-17.0767,-4.67562e-05,0.00114008,-0.000712759,0.0137555
0.35,-13.2051,-5.03831e-05,0.00121135,-0.00068153,0.0126942
0.355,-8.70684,-5.38638e-05,0.00127742,-0.000646858,0.0115919
0.36,-3.49802,-5.71802e-05,0.00133808,-0.000608977,0.0104403
0.365,2.45989,-6.03156e-05,0.00139311,-0.000568709,0.00923587
0.37,9.13799,-6.32564e-05,0.00144223,-0.00052705,0.00798254
0.375,16.5806,-6.59935e-05,0.00148522,-0.000484251,0.00669051
0.38,24.7436,-6.85201e-05,0.00152185,-0.000441048,0.00538049
0.385,33.6214,-7.08324e-05,0.00155199,-0.00039774,0.00408077
0.39,43.1901,-7.2929e-05,0.00157564,-0.000354872,0.0028285
0.395,53.4419,-7.48108e-05,0.00159296,-0.000312991,0.00166605
0.4,64.3652,-7.64813e-05,0.00160428,-0.000272682,0.000633871
0.405,75.9266,-7.79471e-05,0.00161017,-0.000234581,-0.000231306
0.41,88.1082,-7.92177e-05,0.00161136,-0.000198935,-0.000902863
0.415,100.89,-8.03043e-05,0.00160875,-0.000165835,-0.00136558
0.42,114.257,-8.12193e-05,0.00160332,-0.0001353,-0.0016143
0.425,128.163,-8.19753e-05,0.00159613,-0.000107452,-0.00165533
0.43,142.574,-8.25855e-05,0.00158822,-8.22511e-05,-0.00150188
0.435,157.44,-8.3063e-05,0.00158058,-5.964e-05,-0.00117331
0.44,172.711,-8.3421e-05,0.00157412,-3.95422e-05,-0.000689253
0.445,188.306,-8.36721e-05,0.00156967,-2.19813e-05,-7.0504e-05
0.45,204.147,-8.38291e-05,0.00156795,-6.98147e-06,0.000663554
0.455,220.149,-8.39047e-05,0.00156959,5.47287e-06,0.00149432
0.46,236.218,-8.39117e-05,0.00157512,1.53616e-05,0.00240289
0.465,252.25,-8.38628e-05,0.00158497,2.26902e-05,0.00336897
0.47,268.147,-8.37709e-05,0.00159948,2.74881e-05,0.00436867
0.475,283.81,-8.36486e-05,0.00161888,2.98214e-05,0.00537406
0.48,299.142,-8.35084e-05,0.00164326,2.97275e-05,0.00635136
0.485,314.058,-8.33626e-05,0.00167256,2.73422e-05,0.00726245
0.49,328.473,-8.32229e-05,0.00170653,2.28729e-05,0.00806699
0.495,342.316,-8.31001e-05,0.00174475,1.65879e-05,0.00872489
0.5,355.525,-8.30038e-05,0.00178657,8.91023e-06,0.00919927
0.505,368.059,-8.2942e-05,0.00183117,3.65895e-07,0.00945998
0.51,379.885,-8.29202e-05,0.00187758,-8.46755e-06,0.00948678
0.515,390.979,-8.29412e-05,0.00192467,-1.69505e-05,0.00927006
0.52,401.338,-8.30047e-05,0.00197126,-2.44842e-05,0.0088113
0.525,410.967,-8.31074e-05,0.00201617,-3.04557e-05,0.00812281
0.53,419.886,-8.32432e-05,0.00205821,-3.44471e-05,0.00722568
0.535,428.12,-8.34033e-05,0.00209631,-3.61116e-05,0.00614758
0.54,435.706,-8.3577e-05,0.0021295,-3.53248e-05,0.00492082
0.545,442.689,-8.37527e-05,0.00215697,-3.20687e-05,0.00357901
0.55,449.115,-8.39181e-05,0.00217805,-2.65628e-05,0.00215644
0.555,455.032,-8.40618e-05,0.00219227,-1.91312e-05,0.000686801
0.56,460.503,-8.41735e-05,0.0021993,-1.01468e-05,-0.000797792
0.565,465.573,-8.42446e-05,0.00219898,-1.31375e-07,-0.00226623
0.57,470.296,-8.42687e-05,0.00219132,1.03268e-05,-0.00368721
0.575,474.726,-8.42423e-05,0.00217648,2.06275e-05,-0.0050296
0.58,478.917,-8.41647e-05,0.00215477,3.01968e-05,-0.00626221
0.585,482.907,-8.40382e-05,0.00212665,3.83954e-05,-0.00735371
0.59,486.742,-8.38681e-05,0.00209277,4.47842e-05,-0.0082743
0.595,490.458,-8.36621e-05,0.0020539,4.90192e-05,-0.00899692
0.6,494.092,-8.343e-05,0.00201095,5.09311e-05,-0.00949836
0.605,497.67,-8.31829e-05,0.00196497,5.04867e-05,-0.00976141
0.61,501.221,-8.29322e-05,0.00191711,4.78998e-05,-0.00977614
0.615,504.767,-8.2689e-05,0.00186856,4.34258e-05,-0.00954038
0.62,508.32,-8.24632e-05,0.00182058,3.74677e-05,-0.00906106
0.625,511.899,-8.2263e-05,0.00177438,3.05686e-05,-0.00835176
0.63,515.513,-8.20944e-05,0.00173115,2.31463e-05,-0.00743374
0.635,519.169,-8.1961e-05,0.00169195,1.56184e-05,-0.00633345
0.64,522.871,-8.18645e-05,0.00165778,8.34676e-06,-0.00508056
0.645,526.623,-8.18045e-05,0.00162945,1.5188e-06,-0.00370806
0.65,530.429,-8.17795e-05,0.00160765,-4.74836e-06,-0.00224926
0.655,534.286,-8.17869e-05,0.00159288,-1.04196e-05,-0.000738414
0.66,538.195,-8.18242e-05,0.0015855,-1.56447e-05,0.000789498
0.665,542.15,-8.18887e-05,0.00158567,-2.05588e-05,0.00229997
0.67,546.148,-8.19788e-05,0.0015934,-2.53512e-05,0.00375795
0.675,550.187,-8.20933e-05,0.0016085,-3.01414e-05,0.00512773
0.68,554.258,-8.22319e-05,0.00163062,-3.51539e-05,0.00637336
0.685,558.354,-8.23953e-05,0.00165924,-4.04331e-05,0.00745935
0.69,562.467,-8.25846e-05,0.00169365,-4.59241e-05,0.00835081
0.695,566.591,-8.28007e-05,0.00173295,-5.14097e-05,0.00901538
0.7,570.713,-8.30441e-05,0.0017761,-5.65744e-05,0.0094249
0.705,574.827,-8.33139e-05,0.0018219,-6.09278e-05,0.00955632
0.71,578.929,-8.36069e-05,0.00186903,-6.3918e-05,0.0093941
0.715,583.001,-8.39176e-05,0.00191605,-6.49791e-05,0.00893092
0.72,587.044,-8.42378e-05,0.00196149,-6.3469e-05,0.00816928
0.725,591.049,-8.4556e-05,0.00200387,-5.8893e-05,0.0071206
0.73,595.01,-8.48585e-05,0.00204173,-5.09644e-05,0.00580616
0.735,598.923,-8.51291e-05,0.0020737,-3.96348e-05,0.00425632
0.74,602.788,-8.53515e-05,0.00209855,-2.50475e-05,0.00250885
0.745,606.603,-8.55091e-05,0.00211519,-7.72642e-06,0.00060887
0.75,610.366,-8.55874e-05,0.00212277,1.15652e-05,-0.00139282
0.755,614.08,-8.55749e-05,0.00212066,3.1841e-05,-0.00344126
0.76,617.745,-8.54646e-05,0.00210848,5.19625e-05,-0.00547811
0.765,621.362,-8.52547e-05,0.00208616,7.06912e-05,-0.00744315
0.77,624.932,-8.4949e-05,0.00205391,8.68478e-05,-0.00927517
0.775,628.457,-8.45577e-05,0.00201224,9.93681e-05,-0.0109138
0.78,631.938,-8.4096e-05,0.00196197,0.000107483,-0.0123009
0.785,635.373,-8.35838e-05,0.00190421,0.000110695,-0.0133821
0.79,638.761,-8.30441e-05,0.00184035,0.000108905,-0.0141086
0.795,642.107,-8.25012e-05,0.00177204,0.000102508,-0.0144397
0.8,645.408,-8.19785e-05,0.00170114,9.21687e-05,-0.0143443
0.805,648.667,-8.14971e-05,0.00162969,7.89424e-05,-0.0138034
0.81,651.885,-8.10734e-05,0.00155986,6.40611e-05,-0.0128117
0.815,655.068,-8.07187e-05,0.00149388,4.88724e-05,-0.0113783
0.82,658.223,-8.04375e-05,0.00143396,3.45181e-05,-0.00952743
0.825,661.353,-8.02288e-05,0.00138222,2.19765e-05,-0.00729896
0.83,664.467,-8.00859e-05,0.00134065,1.17819e-05,-0.00474678
0.835,667.57,-7.9999e-05,0.00131097,4.0123e-06,-0.00193766
0.84,670.669,-7.99567e-05,0.00129462,-1.6951e-06,0.00105024
0.845,673.77,-7.99482e-05,0.00129267,-6.17209e-06,0.00413031
0.85,676.873,-7.9966e-05,0.00130578,-1.0536e-05,0.00721005
0.855,679.977,-8.0007e-05,0.00133419,-1.60473e-05,0.0101937
0.86,683.079,-8.00742e-05,0.00137764,-2.38669e-05,0.0129855
0.865,686.17,-8.01761e-05,0.00143541,-3.49012e-05,0.0154927
0.87,689.241,-8.03265e-05,0.0015063,-4.96e-05,0.0176282
0.875,692.278,-8.05419e-05,0.0015887,-6.78335e-05,0.0193133
0.88,695.264,-8.08398e-05,0.00168054,-8.87674e-05,0.0204802
0.885,698.186,-8.1235e-05,0.00177942,-0.000110903,0.0210744
0.89,701.033,-8.17364e-05,0.00188263,-0.000132146,0.0210573
0.895,703.792,-8.23441e-05,0.00198722,-0.000150079,0.0204074
0.9,706.457,-8.30469e-05,0.00209011,-0.000162087,0.0191221
0.905,709.023,-8.38214e-05,0.00218815,-0.000165827,0.0172181
0.91,711.497,-8.46324e-05,0.00227822,-0.000159329,0.0147329
0.915,713.886,-8.54338e-05,0.00235736,-0.000141474,0.0117234
0.92,716.201,-8.61725e-05,0.00242281,-0.000112176,0.00826473
0.925,718.457,-8.67926e-05,0.00247218,-7.24483e-05,0.00444917
0.93,720.669,-8.72409e-05,0.00250347,-2.4477e-05,0.000383633
0.935,722.853,-8.74719e-05,0.00251517,2.86094e-05,-0.00381325
0.94,725.018,-8.74535e-05,0.00250637,8.28987e-05,-0.00801526
0.945,727.177,-8.7171e-05,0.00247671,0.000134148,-0.0120918
0.95,729.332,-8.66297e-05,0.00242652,0.000178151,-0.0159125
0.955,731.483,-8.58555e-05,0.00235675,0.000211232,-0.019351
0.96,733.623,-8.48933e-05,0.00226899,0.000230655,-0.022289
0.965,735.745,-8.38037e-05,0.00216544,0.000234946,-0.02462
0.97,737.836,-8.26573e-05,0.00204886,0.000224108,-0.0262528
0.975,739.881,-8.15282e-05,0.00192248,0.000199603,-0.0271146
0.98,741.869,-8.04865e-05,0.00178998,0.00016429,-0.0271536
0.985,743.79,-7.95916e-05,0.0016553,0.000122063,-0.026341
0.99,745.631,-7.88864e-05,0.0015226,7.74796e-05,-0.0246729
0.995,747.393,-7.83931e-05,0.00139613,3.52037e-05,-0.0221702
1,749.075,-7.81113e-05,0.00128007,-5.64314e-07,-0.01888
1.005,750.68,-7.80193e-05,0.00117845,-2.66279e-05,-0.0148739
1.01,752.217,-7.80773e-05,0.00109499,-4.11866e-05,-0.010248
1.015,753.694,-7.8234e-05,0.00103302,-4.41855e-05,-0.00511987
1.02,755.118,-7.84335e-05,0.000995292,-3.72879e-05,0.000373146
1.025,756.493,-7.86243e-05,0.00098396,-2.38366e-05,0.00607783
1.03,757.82,-7.87673e-05,0.00100044,-8.42058e-06,0.0118289
1.035,759.093,-7.88431e-05,0.00104537,3.67903e-06,0.0174535
1.04,760.297,-7.88561e-05,0.00111852,7.14489e-06,0.0227756
1.045,761.41,-7.88366e-05,0.00121882,-2.5212e-06,0.027622
1.05,762.404,-7.88385e-05,0.00134433,-2.8342e-05,0.0318272
1.055,763.246,-7.89336e-05,0.00149226,-7.12797e-05,0.035238
1.06,763.902,-7.92029e-05,0.00165902,-0.000129802,0.03772
1.065,764.335,-7.97253e-05,0.00184035,-0.000199883,0.0391609
1.07,764.517,-8.05658e-05,0.00203133,-0.000275086,0.0394758
1.075,764.427,-8.17629e-05,0.00222657,-0.000347204,0.0386099
1.08,764.06,-8.33192e-05,0.00242035,-0.000407073,0.0365415
1.085,763.423,-8.51949e-05,0.00260675,-0.00044559,0.0332844
1.09,762.541,-8.73055e-05,0.00277983,-0.000454805,0.0288883
1.095,761.458,-8.9525e-05,0.00293382,-0.000429088,0.0234395
1.1,760.236,-9.16951e-05,0.00306328,-0.000365968,0.017059
1.105,758.945,-9.36384e-05,0.0031633,-0.000266909,0.00990093
1.11,757.671,-9.51759e-05,0.00322964,-0.00013738,0.00214976
1.115,756.494,-9.61463e-05,0.00325892,1.32311e-05,-0.00598425
1.12,755.498,-9.64256e-05,0.00324873,0.000172382,-0.0142703
1.125,754.753,-9.59442e-05,0.00319777,0.000325561,-0.0224625
1.13,754.315,-9.46985e-05,0.0031059,0.000457723,-0.0303061
1.135,754.217,-9.27575e-05,0.00297426,0.000554925,-0.0375457
1.14,754.472,-9.02607e-05,0.00280523,0.000606151,-0.0439327
1.145,755.071,-8.7408e-05,0.00260244,0.000604709,-0.049233
1.15,755.983,-8.44414e-05,0.00237074,0.000549341,-0.0532355
1.155,757.162,-8.16214e-05,0.00211605,0.000444758,-0.0557592
1.16,758.553,-7.91988e-05,0.00184529,0.000301435,-0.0566605
1.165,760.097,-7.73865e-05,0.00156617,0.000134736,-0.0558394
1.17,761.745,-7.63333e-05,0.001287,-3.66321e-05,-0.0532449
1.175,763.457,-7.61044e-05,0.00101646,-0.00019276,-0.0488788
1.18,765.216,-7.66706e-05,0.00076335,-0.000314922,-0.042798
1.185,767.023,-7.79091e-05,0.00053632,-0.000388048,-0.035115
1.19,768.907,-7.96154e-05,0.000343593,-0.000402806,-0.0259975
1.195,770.908,-8.15268e-05,0.000192693,-0.000357381,-0.0156651
1.2,773.089,-8.33553e-05,9.01755e-05,-0.000258066,-0.00438481
1.205,775.504,-8.4825e-05,4.13871e-05,-0.000119289,0.00753482
1.21,778.2,-8.57125e-05,5.02403e-05,3.78615e-05,0.0197514
1.215,781.207,-8.58821e-05,0.000119029,0.000187812,0.0318978
1.22,784.516,-8.53126e-05,0.000248285,0.000303492,0.0435917
1.225,788.083,-8.41112e-05,0.000436676,0.000359875,0.054447
1.23,791.822,-8.25111e-05,0.000680963,0.000337616,0.0640861
1.235,795.605,-8.08523e-05,0.000976012,0.000226194,0.0721521
1.24,799.279,-7.95454e-05,0.00131487,2.62879e-05,0.0783206
1.245,802.675,-7.90222e-05,0.00168889,-0.000249095,0.0823124
1.25,805.627,-7.96781e-05,0.00208794,-0.000574996,0.083904
1.255,807.986,-8.18134e-05,0.00250063,-0.000916568,0.0829372
1.26,809.652,-8.55804e-05,0.00291466,-0.0012324,0.0793285
1.265,810.58,-9.0944e-05,0.00331709,-0.0014792,0.0730741
1.27,810.788,-9.76626e-05,0.00369482,-0.00161719,0.064254
1.275,810.37,-0.000105293,0.00403491,-0.0016155,0.0530327
1.28,809.487,-0.000113221,0.00432505,-0.001457,0.0396577
1.285,808.348,-0.000120721,0.00455395,-0.00114186,0.0244552
1.29,807.2,-0.000127027,0.00471177,-0.000689205,0.00782263
1.295,806.292,-0.000131426,0.00479045,-0.00013668,-0.00978021
1.3,805.854,-0.000133348,0.00478408,0.000462474,-0.0278424
1.305,806.06,-0.000132447,0.00468915,0.00104458,-0.045816
1.31,807.016,-0.000128665,0.00450478,0.0015424,-0.0631307
1.315,808.727,-0.000122263,0.00423289,0.00189301,-0.0792111
1.32,811.112,-0.000113819,0.00387822,0.00204616,-0.0934939
1.325,813.992,-0.000104184,0.00344835,0.00197144,-0.105447
1.33,817.118,-9.44003e-05,0.00295357,0.00166366,-0.114588
1.335,820.197,-8.55937e-05,0.00240669,0.00114555,-0.120501
1.34,822.932,-7.88397e-05,0.00182272,0.000467182,-0.122855
1.345,825.066,-7.5031e-05,0.00121855,-0.000298295,-0.12142
1.35,826.423,-7.47558e-05,0.000612425,-0.00106204,-0.116074
1.355,826.937,-7.82042e-05,2.34698e-05,-0.00172974,-0.106816
1.36,826.679,-8.51195e-05,-0.000528902,-0.00221299,-0.0937686
1.365,825.851,-9.48012e-05,-0.00102559,-0.00244124,-0.0771787
1.37,824.78,-0.000106166,-0.00144841,-0.00237209,-0.057414
1.375,823.884,-0.000117861,-0.00178073,-0.00199909,-0.0349561
1.38,823.625,-0.000128423,-0.00200803,-0.00135556,-0.0103899
1.385,824.453,-0.000136462,-0.00211842,-0.000513651,0.0156105
1.39,826.746,-0.000140854,-0.00210319,0.000421563,0.0422972
1.395,830.756,-0.000140913,-0.00195712,0.00132288,0.0688676
1.4,836.559,-0.000136523,-0.00167887,0.0020555,0.094485
1.405,844.023,-0.000128208,-0.00127117,0.00249395,0.118302
1.41,852.806,-0.000117123,-0.000740933,0.00253967,0.139486
1.415,862.36,-0.000104963,-9.92316e-05,0.00213637,0.157248
1.42,871.986,-9.3788e-05,0.000638829,0.00128182,0.170867
1.425,880.899,-8.57903e-05,0.00145441,3.34463e-05,0.17972
1.43,888.308,-8.3013e-05,0.00232533,-0.00149333,0.18331
1.435,893.523,-8.7065e-05,0.00322667,-0.00313434,0.181287
1.44,896.041,-9.88634e-05,0.00413141,-0.00469321,0.173466
1.445,895.621,-0.00011844,0.00501121,-0.00596357,0.159843
1.45,892.338,-0.000144844,0.00583729,-0.00675441,0.140595
1.455,886.584,-0.000176161,0.0065813,-0.0069159,0.116088
1.46,879.057,-0.000209652,0.00721626,-0.00636209,0.0868624
1.465,870.686,-0.000242023,0.00771746,-0.00508789,0.0536266
1.47,862.54,-0.000269773,0.00806328,-0.00317739,0.0172377
1.475,855.712,-0.000289614,0.00823601,-0.000802029,-0.0213165
1.48,851.195,-0.000298901,0.00822253,0.00179244,-0.0609392
1.485,849.746,-0.000296022,0.00801491,0.00430932,-0.100449
1.49,851.778,-0.000280698,0.00761087,0.00643334,-0.138607
1.495,857.289,-0.000254146,0.00701417,0.0078688,-0.174148
1.5,865.793,-0.000219066,0.00623478,0.00837888,-0.205818
1.505,876.354,-0.000179443,0.00528892,0.00782175,-0.232417
1.51,887.654,-0.000140163,0.00419891,0.00617772,-0.252842
1.515,898.154,-0.000106477,0.00299277,0.00356297,-0.266135
1.52,906.267,-8.33716e-05,0.00170361,0.000226257,-0.271532
1.525,910.61,-7.49157e-05,0.000368779,-0.00347186,-0.268497
1.53,910.214,-8.36699e-05,-0.000971153,-0.00709642,-0.256758
1.535,904.699,-0.000110243,-0.00227366,-0.0101879,-0.236323
1.54,894.367,-0.00015306,-0.00349557,-0.012319,-0.207485
1.545,880.205,-0.000208396,-0.00459449,-0.0131515,-0.170813
1.55,863.798,-0.000270679,-0.00553017,-0.0124864,-0.127137
1.555,847.169,-0.000333062,-0.00626586,-0.0102999,-0.0775212
1.56,832.554,-0.000388189,-0.00676949,-0.00676209,-0.0232353
1.565,822.154,-0.000429105,-0.00701482,-0.00223349,0.0342703
1.57,817.874,-0.000450188,-0.00698236,0.00276231,0.0933914
1.575,821.069,-0.000448009,-0.00666024,0.0075888,0.152396
1.58,832.319,-0.000421986,-0.00604488,0.0115666,0.20945
1.585,851.261,-0.000374756,-0.00514159,0.0140579,0.262661
1.59,876.479,-0.000312154,-0.00396496,0.0145552,0.310118
1.595,905.51,-0.000242769,-0.00253902,0.012764,0.349966
1.6,935.023,-0.000177094,-0.000897153,0.00866493,0.380479
1.605,961.146,-0.000126319,0.0009184,0.00254533,0.400147
1.61,979.968,-0.00010091,0.00285741,-0.00500997,0.407765
1.615,988.101,-0.00010914,0.00486296,-0.0131692,0.402509
1.62,983.217,-0.000155781,0.00687318,-0.0209428,0.383991
1.625,964.429,-0.000241137,0.00882322,-0.0273009,0.352292
1.63,932.457,-0.000360592,0.0106475,-0.0313029,0.307959
1.635,889.635,-0.000504753,0.0122822,-0.032225,0.251974
1.64,839.701,-0.000660224,0.013667,-0.0296671,0.185695
1.645,787.435,-0.000810938,0.0147475,-0.0236283,0.110791
1.65,738.166,-0.000939937,0.015477,-0.0145414,0.0291831
1.655,697.214,-0.00103141,0.0158175,-0.00326073,-0.0570041
1.66,669.325,-0.00107277,0.015741,0.00899905,-0.14546
1.665,658.126,-0.00105656,0.0152306,0.0207723,-0.233689
1.67,665.624,-0.000981912,0.0142815,0.0304968,-0.319004
1.675,691.747,-0.000855375,0.0129018,0.0367046,-0.398546
1.68,733.92,-0.000690847,0.0111134,0.0382308,-0.469341
1.685,786.865,-0.000508569,0.00895279,0.0344121,-0.528411
1.69,842.836,-0.000333102,0.00647122,0.0252392,-0.572941
1.695,892.568,-0.000190483,0.00373423,0.0114276,-0.600479
1.7,926.966,-0.000104851,0.000820301,-0.00561658,-0.609129
1.705,938.818,-9.50289e-05,-0.00218144,-0.0239416,-0.59772
1.71,924.152,-0.00017156,-0.00517442,-0.0412851,-0.565907
1.715,882.92,-0.000334688,-0.00805844,-0.0553624,-0.514199
1.72,818.814,-0.000573605,-0.0107338,-0.0641647,-0.443897
1.725,738.73,-0.000867127,-0.0131052,-0.0662232,-0.356958
1.73,651.943,-0.00118571,-0.0150855,-0.0608111,-0.255802
1.735,569.138,-0.00149461,-0.0165983,-0.0480652,-0.143137
1.74,501.225,-0.00175779,-0.0175797,-0.029026,-0.0218112
1.745,458.243,-0.00194227,-0.0179795,-0.0055947,0.105229
1.75,448.367,-0.00202242,-0.0177621,0.0195933,0.234895
1.755,477.116,-0.00198382,-0.0169066,0.0433853,0.36383
1.76,546.675,-0.00182634,-0.0154087,0.0624329,0.48827
1.765,654.877,-0.00156573,-0.0132818,0.0736107,0.603977
1.77,794.052,-0.0012335,-0.0105596,0.0745023,0.706298
1.775,950.091,-0.000874408,-0.00729784,0.0638688,0.790385
1.78,1103.44,-0.000541817,-0.00357597,0.041999,0.851537
1.785,1232.28,-0.000290956,0.000503104,0.0108421,0.885603
1.79,1317.2,-0.000171196,0.00481481,-0.0261263,0.88943
1.795,1344.52,-0.000218364,0.00921681,-0.0643119,0.861316
1.8,1307.45,-0.000448459,0.0135552,-0.0986359,0.801314
1.805,1207.21,-0.000853944,0.0176724,-0.124269,0.71131
1.81,1054.06,-0.00140334,0.0214158,-0.137334,0.594785
1.815,867.072,-0.00204425,0.0246462,-0.135438,0.456271
1.82,671.177,-0.00270934,0.0272439,-0.117969,0.300664
1.825,493.006,-0.00332427,0.0291121,-0.0861288,0.132592
1.83,356.882,-0.00381634,0.0301767,-0.0427984,-0.0439243
1.835,282.49,-0.00412303,0.0303852,0.0076709,-0.225405
1.84,284.088,-0.00419969,0.0297033,0.0596916,-0.408469
1.845,370.343,-0.00402627,0.0281145,0.106771,-0.589151
1.85,543.014,-0.00361256,0.025621,0.142088,-0.762284
1.855,792.476,-0.00300103,0.022249,0.159426,-0.921259
1.86,1092.99,-0.00226577,0.0180541,0.154369,-1.05825
1.865,1401.29,-0.00150611,0.0131282,0.125427,-1.16476
1.87,1666.71,-0.000834809,0.00760378,0.0747762,-1.2325
1.875,1846.96,-0.000361787,0.00165396,0.00833257,-1.25457
1.88,1911.63,-0.000176337,-0.00451121,-0.0650292,-1.22678
1.885,1844.02,-0.000331285,-0.0106556,-0.134945,-1.14882
1.89,1649.37,-0.000832751,-0.0165331,-0.191355,-1.02442
1.895,1356.71,-0.00163776,-0.021907,-0.226303,-0.861103
1.9,1015.95,-0.00266043,-0.0265686,-0.235094,-0.668467
1.905,682.823,-0.00378497,-0.0303507,-0.216566,-0.456051
1.91,406.142,-0.00488171,-0.0331316,-0.172618,-0.231654
1.915,224.713,-0.00582268,-0.0348307,-0.107578,-0.000763913
1.92,167.909,-0.00649493,-0.0353996,-0.0278656,0.232914
1.925,255.06,-0.0068119,-0.0348129,0.0580958,0.466331
1.93,489.184,-0.0067239,-0.0330629,0.14006,0.69586
1.935,858.592,-0.0062277,-0.03016,0.206838,0.916393
1.94,1327.34,-0.00537284,-0.0261378,0.247707,1.12067
1.945,1845.24,-0.0042622,-0.0210614,0.254425,1.29892
1.95,2345.52,-0.0030439,-0.0150396,0.223196,1.43942
1.955,2762.28,-0.00189382,-0.00823424,0.156119,1.52949
1.96,3024.82,-0.000990059,-0.000867496,0.0617424,1.55684
1.965,3052.59,-0.000482998,0.00677755,-0.0456603,1.51386
1.97,2805.2,-0.000466179,0.0143721,-0.148582,1.40019
1.975,2321.96,-0.000955847,0.0215709,-0.230749,1.22581
1.98,1717.42,-0.00188823,0.0280566,-0.281042,1.00689
1.985,1111.9,-0.00313584,0.0335748,-0.295038,0.760608
1.99,595.862,-0.00453516,0.0379495,-0.273492,0.500565
1.995,229.98,-0.00591325,0.0410763,-0.220496,0.236106
2,49.8342,-0.00710759,0.0429056,-0.142443,-0.0266871
2.005,62.449,-0.00798052,0.0434264,-0.0478166,-0.283535
2.01,251.003,-0.00843088,0.0426549,0.0532708,-0.531371
2.015,577.944,-0.00840343,0.0406265,0.149575,-0.767384
2.02,997.023,-0.0078957,0.0373924,0.229666,-0.988233
2.025,1459.02,-0.0069609,0.0330203,0.282951,-1.18888
2.03,1918.71,-0.00570613,0.0276,0.301067,-1.36164
2.035,2335.48,-0.00428432,0.0212544,0.27959,-1.49606
2.04,2661.69,-0.00287842,0.0141523,0.219638,-1.57953
2.045,2821.96,-0.00167766,0.00651987,0.12901,-1.60053
2.05,2736.72,-0.000847373,-0.00135938,0.0216713,-1.55192
2.055,2384.48,-0.000498374,-0.00915885,-0.0849297,-1.43524
2.06,1833.25,-0.00066514,-0.0165428,-0.174517,-1.26181
2.065,1216.43,-0.00130245,-0.0232102,-0.235894,-1.04792
2.07,660.493,-0.0023012,-0.0289257,-0.264388,-0.81024
2.075,243.385,-0.00351541,-0.0335317,-0.260664,-0.562377
2.08,-8.02645,-0.00478903,-0.0369416,-0.228734,-0.314205
2.085,-101.583,-0.00597601,-0.0391256,-0.174271,-0.0723259
2.09,-63.9466,-0.00695258,-0.0400947,-0.10369,0.159274
2.095,72.8485,-0.00762373,-0.0398868,-0.0237906,0.378674
2.1,282.013,-0.00792676,-0.0385552,0.0583444,0.585361
2.105,540.757,-0.00783328,-0.0361602,0.135262,0.779137
2.11,835.976,-0.00735125,-0.0327647,0.199321,0.959051
2.115,1163.94,-0.00652617,-0.028436,0.24305,1.12219
2.12,1520.4,-0.00544098,-0.0232525,0.259972,1.26306
2.125,1890.79,-0.00421267,-0.0173145,0.245889,1.37349
2.13,2230.33,-0.00298361,-0.0107568,0.200437,1.4435
2.135,2460.31,-0.00190579,-0.0037593,0.128406,1.46297
2.14,2488.64,-0.0011185,0.00344977,0.0399039,1.42536
2.145,2270.59,-0.000723061,0.010604,-0.0512973,1.33057
2.15,1849.97,-0.000762238,0.017424,-0.131234,1.1857
2.155,1333.46,-0.00121274,0.0236496,-0.189503,1.00318
2.16,835.846,-0.00199459,0.0290688,-0.220995,0.796584
2.165,431.514,-0.00299185,0.0335305,-0.225519,0.578033
2.17,151.863,-0.004076,0.0369445,-0.205961,0.356896
2.175,-1.91685,-0.00512392,0.0392721,-0.16667,0.139809
2.18,-43.2877,-0.0060288,0.040514,-0.11249,-0.0691172
2.185,8.64997,-0.00670539,0.0406976,-0.04848,-0.267996
2.19,131.524,-0.00709252,0.0398655,0.0200557,-0.456569
2.195,306.525,-0.00715471,0.0380662,0.0875602,-0.635271
2.2,518.843,-0.00688357,0.0353489,0.148159,-0.80403
2.205,760.374,-0.00629933,0.031763,0.195735,-0.961199
2.21,1030.07,-0.00545213,0.0273637,0.22429,-1.10279
2.215,1323.5,-0.0044221,0.0222213,0.228791,-1.22247
2.22,1622.05,-0.00331612,0.0164323,0.206424,-1.31202
2.225,1884.66,-0.00225938,0.0101292,0.15797,-1.36202
2.23,2040.17,-0.00138057,0.0034881,0.0887107,-1.36446
2.235,2019.86,-0.000791929,-0.0032738,0.00829665,-1.31449
2.24,1799.63,-0.00056806,-0.0099094,-0.0710217,-1.21288
2.245,1421.84,-0.000730176,-0.0161642,-0.137431,-1.0667
2.25,979.845,-0.00124232,-0.0218048,-0.182444,-0.886919
2.255,560.86,-0.00202118,-0.0266414,-0.202526,-0.686368
2.26,226.325,-0.00295588,-0.0305415,-0.198374,-0.476463
2.265,1.85617,-0.0039287,-0.0334297,-0.173458,-0.266293
2.27,-111.476,-0.00483116,-0.0352801,-0.132411,-0.062036
2.275,-125.482,-0.00557336,-0.0361037,-0.0801065,0.132872
2.28,-58.342,-0.00608777,-0.0359353,-0.0213537,0.31728
2.285,70.0047,-0.00633043,-0.0348216,0.039085,0.491502
2.29,244.21,-0.00628103,-0.032812,0.0963922,0.656175
2.295,454.624,-0.00594325,-0.0299549,0.145563,0.811089
2.3,697.548,-0.00534545,-0.0262989,0.18143,0.95426
2.305,970.867,-0.00454142,-0.0218994,0.199033,1.08149
2.31,1263.62,-0.00360997,-0.0168279,0.19444,1.18642
2.315,1551.27,-0.00265135,-0.0111827,0.165924,1.26082
2.32,1783.8,-0.00177873,-0.00509822,0.115203,1.29589
2.325,1894.43,-0.00110384,0.00124958,0.0481497,1.28441
2.33,1832.34,-0.000718384,0.00764688,-0.0255721,1.22249
2.335,1594.11,-0.000675137,0.0138543,-0.0944423,1.11177
2.34,1233.35,-0.000975529,0.0196293,-0.148004,0.959426
2.345,832.144,-0.00156901,0.0247524,-0.179479,0.776557
2.35,464.989,-0.00236509,0.0290486,-0.186731,0.575429
2.355,181.316,-0.00325289,0.0323988,-0.171548,0.367131
2.36,1.81721,-0.00412065,0.0347393,-0.138145,0.160417
2.365,-73.2322,-0.00487039,0.0360542,-0.091744,-0.0387425
2.37,-56.1221,-0.00542612,0.0363633,-0.0377141,-0.227009
2.375,33.505,-0.00573707,0.0357097,0.0187783,-0.403122
2.38,174.007,-0.00577813,0.0341481,0.0728692,-0.567038
2.385,347.08,-0.00554892,0.0317374,0.119993,-0.718857
2.39,540.219,-0.00507254,0.0285376,0.155856,-0.857808
2.395,746.962,-0.00439423,0.0246117,0.176542,-0.981553
2.4,963.442,-0.00357965,0.0200312,0.178861,-1.08588
2.405,1178.43,-0.00271192,0.0148848,0.160995,-1.16496
2.41,1367.95,-0.00188602,0.00928611,0.123347,-1.21194
2.415,1494.35,-0.00119957,0.0033801,0.0692985,-1.21991
2.42,1512.12,-0.000739758,-0.00265495,0.00539462,-1.1841
2.425,1395.83,-0.000568505,-0.00861362,-0.0593691,-1.10306
2.43,1158.1,-0.000709317,-0.0142767,-0.115357,-0.980007
2.435,844.659,-0.00114078,-0.0194311,-0.15463,-0.822571
2.44,519.542,-0.00180003,-0.0238912,-0.172619,-0.640935
2.445,238.431,-0.00259518,-0.0275143,-0.168667,-0.445818
2.45,35.5512,-0.00342245,-0.0302081,-0.145315,-0.246756
2.455,-75.5335,-0.00418259,-0.0319285,-0.107023,-0.0510734
2.46,-97.3835,-0.00479272,-0.0326722,-0.0590192,0.136348
2.465,-42.7748,-0.00519282,-0.0324656,-0.00657145,0.312814
2.47,70.2468,-0.00534809,-0.0313541,0.045347,0.477225
2.475,223.264,-0.0052487,-0.0293928,0.0921776,0.629283
2.48,402.071,-0.0049083,-0.0266414,0.129807,0.768614
2.485,597.782,-0.00436215,-0.0231622,0.154583,0.893944
2.49,805.004,-0.00366482,-0.0190227,0.163451,1.00253
2.495,1017.03,-0.00288754,-0.0143011,0.154371,1.09014
2.5,1218.11,-0.00211388,-0.00909341,0.126877,1.15128
2.505,1381.3,-0.00143307,-0.00351993,0.0827457,1.17968
2.51,1466.09,-0.000930315,0.00227016,0.0264236,1.16973
2.515,1437.44,-0.000674651,0.0080993,-0.0350491,1.11789
2.52,1282.7,-0.00070626,0.0137686,-0.0930601,1.02413
2.525,1026.9,-0.001027,0.0190722,-0.139124,0.892381
2.53,719.081,-0.00159765,0.0238146,-0.166874,0.730253
2.535,417.813,-0.00234412,0.0278296,-0.173205,0.547064
2.54,169.956,-0.00317029,0.0309915,-0.158474,0.352318
2.545,3.47175,-0.00397393,0.0332199,-0.125786,0.154376
2.55,-70.2695,-0.00466109,0.0344772,-0.0799373,-0.0402632
2.555,-53.6848,-0.00515661,0.0347621,-0.0265196,-0.227027
2.56,40.0793,-0.00541017,0.0341004,0.0287102,-0.402986
2.565,191.354,-0.005399,0.0325365,0.0802596,-0.566349
2.57,377.997,-0.00512774,0.0301273,0.123198,-0.715813
2.575,581.456,-0.00462666,0.0269383,0.15337,-0.849845
2.58,786.648,-0.0039484,0.0230424,0.167535,-0.966028
2.585,984.821,-0.00316387,0.0185237,0.16365,-1.06078
2.59,1164.96,-0.00235685,0.0134815,0.141236,-1.12952
2.595,1308.06,-0.00161706,0.00803577,0.101777,-1.16706
2.6,1385.71,-0.00103121,0.00233032,0.0490674,-1.16843
2.605,1368.02,-0.000672366,-0.00346626,-0.0107976,-1.12993
2.61,1238.19,-0.000588744,-0.00916489,-0.0700495,-1.05067
2.615,1006.39,-0.000794368,-0.0145667,-0.120554,-0.933268
2.62,712.094,-0.00126476,-0.0194781,-0.155405,-0.783575
2.625,408.239,-0.00193957,-0.0237272,-0.170307,-0.609708
2.63,143.509,-0.00273219,-0.0271759,-0.164148,-0.420554
2.635,-48.189,-0.00354356,-0.0297274,-0.138737,-0.224466
2.64,-149.303,-0.00427648,-0.031326,-0.098019,-0.0283829
2.645,-157.046,-0.00484751,-0.0319536,-0.0472238,0.162453
2.65,-80.1032,-0.00519527,-0.0316212,0.00784918,0.344399
2.655,65.0116,-0.00528502,-0.0303624,0.0613657,0.515019
2.66,257.72,-0.00511039,-0.0282261,0.107864,0.672536
2.665,479.422,-0.00469263,-0.0252722,0.142577,0.815158
2.67,715.317,-0.00407812,-0.0215704,0.161676,0.940409
2.675,954.143,-0.00333436,-0.0172018,0.162543,1.0447
2.68,1181.29,-0.00254464,-0.0122632,0.1442,1.12354
2.685,1376.28,-0.00180073,-0.0068719,0.107707,1.1717
2.69,1508.53,-0.00119373,-0.00116913,0.0565237,1.18384
2.695,1539.47,-0.00080299,0.00467792,-0.00350821,1.15606
2.7,1444.9,-0.000684436,0.0104805,-0.0646455,1.08679
2.705,1231.02,-0.000860403,0.0160373,-0.118463,0.977745
2.71,932.772,-0.00131393,0.0211487,-0.157539,0.834236
2.715,604.071,-0.00199024,0.0256333,-0.176852,0.663998
2.72,299.805,-0.00280518,0.0293415,-0.174483,0.475699
2.725,60.819,-0.00365844,0.0321632,-0.151547,0.277763
2.73,-88.3521,-0.00444802,0.0340297,-0.111531,0.077431
2.735,-138.108,-0.00508298,0.0349099,-0.0595079,-0.119587
2.74,-91.9528,-0.005493,0.0348047,-0.00144127,-0.309066
2.745,36.0823,-0.00563447,0.0337394,0.0563932,-0.487952
2.75,224.283,-0.00549366,0.0317578,0.107922,-0.653904
2.755,449.671,-0.00508698,0.0289176,0.147734,-0.804666
2.76,690.137,-0.00445897,0.0252887,0.17143,-0.937426
2.765,929.868,-0.0036782,0.0209542,0.176011,-1.0484
2.77,1155.13,-0.00283124,0.0160148,0.160283,-1.13285
2.775,1346.73,-0.00201465,0.0105921,0.125242,-1.18556
2.78,1476.29,-0.00132498,0.00483269,0.0743389,-1.20147
2.785,1510.89,-0.00084729,-0.001092,0.0134815,-1.17662
2.79,1425.5,-0.000643123,-0.00698896,-0.0495436,-1.10967
2.795,1221.47,-0.000740213,-0.0126535,-0.106257,-1.00265
2.8,931.344,-0.00112677,-0.0178839,-0.149079,-0.860981
2.805,609.112,-0.00175255,-0.0224973,-0.172717,-0.692373
2.81,308.363,-0.00253687,-0.026343,-0.174953,-0.505554
2.815,70.4165,-0.00338149,-0.02931,-0.15654,-0.308883
2.82,-80.5556,-0.00418483,-0.0313287,-0.120595,-0.109531
2.825,-135.859,-0.00485459,-0.0323667,-0.071817,0.0869073
2.83,-99.2032,-0.00531723,-0.032423,-0.0158188,0.276375
2.835,16.3907,-0.00552418,-0.0315205,0.0413978,0.456038
2.84,191.777,-0.00545516,-0.0296995,0.0938819,0.62381
2.845,407.573,-0.00511922,-0.0270132,0.136135,0.777721
2.85,647.252,-0.00455346,-0.0235253,0.163455,0.915229
2.855,897.65,-0.00382002,-0.0193119,0.172284,1.03267
2.86,1146.07,-0.00300126,-0.0144653,0.160728,1.12529
2.865,1372.76,-0.00219258,-0.00909873,0.129043,1.18753
2.87,1548.25,-0.00149287,-0.00335145,0.080078,1.21355
2.875,1630.87,-0.000992714,0.00260947,0.0193731,1.19874
2.88,1586.79,-0.000761417,0.00859223,-0.045257,1.14074
2.885,1408.57,-0.000835174,0.014389,-0.104934,1.04086
2.89,1127.43,-0.00120954,0.0197907,-0.151366,0.903851
2.895,796.433,-0.00183888,0.0246042,-0.178579,0.737493
2.9,474.743,-0.00264393,0.028667,-0.183735,0.550712
2.905,209.005,-0.00352473,0.0318569,-0.167184,0.352258
2.91,28.0601,-0.0043756,0.0340945,-0.131827,0.149734
2.915,-55.0274,-0.00509865,0.0353394,-0.0823072,-0.0508468
2.92,-40.463,-0.00561403,0.0355849,-0.0243192,-0.245063
2.925,60.5786,-0.00586688,0.0348499,0.0359323,-0.429785
2.93,228.592,-0.00583139,0.0331722,0.0922063,-0.602727
2.935,440.729,-0.00551221,0.0306039,0.138673,-0.76182
2.94,674.916,-0.00494357,0.0272084,0.170297,-0.904508
2.945,913.969,-0.00418637,0.0230616,0.183237,-1.02722
2.95,1145.91,-0.00332318,0.0182552,0.175302,-1.12515
2.955,1353.2,-0.00245111,0.0129026,0.14645,-1.19277
2.96,1510.41,-0.00167225,0.0071425,0.0992074,-1.22428
2.965,1583.83,-0.00108194,0.00114153,0.0388609,-1.21465
2.97,1537.64,-0.000755631,-0.00490762,-0.026967,-1.16146
2.975,1361.92,-0.000736752,-0.0107955,-0.0893373,-1.06557
2.98,1083.73,-0.00102825,-0.0163101,-0.139689,-0.931643
2.985,754.845,-0.00159105,-0.0212537,-0.171576,-0.767358
2.99,435.049,-0.00235057,-0.0254595,-0.181674,-0.581807
2.995,172.418,-0.00320932,-0.0288007,-0.169921,-0.384001
3,-3.80646,-0.00406197,-0.0311945,-0.138913,-0.181791
3.005,-81.5033,-0.00480923,-0.0325984,-0.0930527,0.0186361
3.01,-62.5347,-0.0053685,-0.0330042,-0.0378014,0.212809
3.015,40.8213,-0.00568092,-0.0324301,0.0208755,0.397702
3.02,209.713,-0.00571548,-0.0309131,0.0769495,0.57128
3.025,423.195,-0.0054705,-0.0285032,0.124691,0.73184
3.03,663.823,-0.0049732,-0.0252604,0.159006,0.877276
3.035,917.395,-0.00427742,-0.0212552,0.175733,1.0044
3.04,1173.33,-0.00345971,-0.0165721,0.17213,1.10867
3.045,1414.39,-0.00261338,-0.0113156,0.147441,1.18457
3.05,1614.81,-0.00183979,-0.00561479,0.103434,1.22585
3.055,1733.76,-0.00123715,0.000371637,0.0447453,1.22692
3.06,1730.13,-0.00088712,0.00645683,-0.0213029,1.18412
3.065,1585.06,-0.000841453,0.0124323,-0.0856566,1.09732
3.07,1317.52,-0.00111175,0.0180819,-0.139232,0.970267
3.075,980.606,-0.00166596,0.0231993,-0.17478,0.810157
3.08,636.695,-0.00243329,0.0276056,-0.188227,0.626154
3.085,339.833,-0.00331649,0.0311616,-0.178934,0.427616
3.09,125.235,-0.00420734,0.0337723,-0.149172,0.22292
3.095,10.0917,-0.00500152,0.0353856,-0.103247,0.0188162
3.1,-2.82826,-0.00561041,0.0359861,-0.0466912,-0.179702
3.105,76.9231,-0.00596901,0.0355872,0.0143301,-0.369171
3.11,230.89,-0.00604078,0.0342237,0.0735101,-0.547223
3.115,435.523,-0.00581967,0.0319451,0.124833,-0.711991
3.12,668.003,-0.00532985,0.0288123,0.162948,-0.861342
3.125,909.503,-0.00462342,0.0248969,0.183521,-0.992235
3.13,1147.8,-0.00377621,0.0202843,0.183642,-1.1003
3.135,1367.91,-0.00288166,0.0150791,0.162356,-1.1802
3.14,1547.79,-0.00204229,0.00941003,0.121135,-1.22597
3.145,1655,-0.00135872,0.00343378,0.0642546,-1.23195
3.15,1650.56,-0.000916682,-0.0026648,-0.00136308,-1.19449
3.155,1513.33,-0.00077388,-0.00867929,-0.0669342,-1.11305
3.16,1258.58,-0.000949393,-0.0143943,-0.123359,-0.990952
3.165,931.625,-0.00141909,-0.0196025,-0.163137,-0.835198
3.17,594.614,-0.00211945,-0.0241225,-0.181676,-0.654736
3.175,302.275,-0.00295849,-0.0278117,-0.177798,-0.45895
3.18,90.4173,-0.00383083,-0.0305712,-0.153318,-0.256379
3.185,-23.9696,-0.00463267,-0.0323456,-0.112173,-0.0539422
3.19,-39.2694,-0.00527386,-0.0331169,-0.0595751,0.143265
3.195,34.4511,-0.00568617,-0.0328965,-0.00137391,0.33178
3.2,179.61,-0.00582819,-0.0317171,0.0564156,0.509378
3.205,375.001,-0.00568748,-0.029626,0.10797,0.674453
3.21,602.344,-0.00528067,-0.0266808,0.147988,0.825274
3.215,846.654,-0.00465178,-0.0229482,0.171951,0.959233
3.22,1098.17,-0.00386898,-0.0185065,0.176524,1.07237
3.225,1343.3,-0.00301963,-0.0134514,0.160099,1.15956
3.23,1560.55,-0.00220285,-0.00790114,0.123362,1.21475
3.235,1714.53,-0.00151939,-0.0020019,0.069772,1.23188
3.24,1761.03,-0.00105899,0.00407078,0.00563398,1.20638
3.245,1670.97,-0.000886747,0.0101163,-0.0605049,1.13647
3.25,1446.5,-0.00103102,0.0159197,-0.119364,1.02446
3.255,1130.69,-0.00147698,0.021269,-0.162741,0.876282
3.26,784.213,-0.00216811,0.025973,-0.185233,0.700576
3.265,466.492,-0.00301593,0.0298763,-0.184876,0.506799
3.27,219.604,-0.00391479,0.0328667,-0.162915,0.303859
3.275,66.8259,-0.00475746,0.0348764,-0.12297,0.0992061
3.28,15.524,-0.00544825,0.035877,-0.0701671,-0.101487
3.285,60.2003,-0.0059124,0.0358722,-0.0104503,-0.294227
3.29,185.532,-0.00610196,0.0348899,0.0499311,-0.476326
3.295,369.193,-0.0059987,0.0329747,0.104858,-0.645872
3.3,588.269,-0.00561476,0.0301834,0.148737,-0.801
3.305,822.484,-0.00499099,0.0265829,0.176822,-0.939158
3.31,1057.82,-0.00419366,0.0222522,0.185596,-1.0566
3.315,1282.87,-0.00330923,0.0172867,0.173236,-1.14834
3.32,1478.91,-0.00243696,0.0118037,0.140133,-1.20866
3.325,1618.95,-0.0016791,0.00594716,0.0893368,-1.23159
3.33,1663.37,-0.00112869,-0.000110303,0.0266648,-1.21256
3.335,1582.56,-0.000856336,-0.00617131,-0.0397597,-1.14944
3.34,1374.01,-0.000898084,-0.0120231,-0.100808,-1.044
3.345,1072.8,-0.00124803,-0.0174537,-0.148114,-0.901682
3.35,735.568,-0.00185839,-0.0222695,-0.175779,-0.730824
3.355,422.066,-0.00264777,-0.0263109,-0.181208,-0.540786
3.36,176.157,-0.00351493,-0.0294606,-0.165056,-0.340587
3.365,21.9557,-0.00435417,-0.0316458,-0.130476,-0.137862
3.37,-33.0978,-0.00506883,-0.0328337,-0.0822265,0.0615234
3.375,5.16981,-0.00558114,-0.0330247,-0.0259331,0.253474
3.38,121.928,-0.00583836,-0.0322434,0.0324413,0.435323
3.385,296.827,-0.00581596,-0.0305319,0.0869896,0.605311
3.39,510.146,-0.00551853,-0.0279437,0.132196,0.761866
3.395,745.553,-0.00497873,-0.0245414,0.163212,0.902848
3.4,991.563,-0.00425476,-0.0203978,0.176174,1.02491
3.405,1237.6,-0.00342619,-0.0156002,0.168693,1.12342
3.41,1466.07,-0.00258768,-0.0102563,0.140413,1.19268
3.415,1648.42,-0.00184014,-0.00449938,0.0935681,1.2265
3.42,1742.74,-0.00127906,0.00150793,0.033247,1.21951
3.425,1710.65,-0.000981215,0.00757538,-0.032873,1.16855
3.43,1539,-0.000991509,0.013493,-0.09565,1.0742
3.435,1255.87,-0.00131377,0.0190462,-0.14619,0.9407
3.44,915.299,-0.00190849,0.024033,-0.177806,0.775854
3.445,579.363,-0.00269942,0.0282814,-0.187053,0.588933
3.45,298.679,-0.00358657,0.0316606,-0.17389,0.389202
3.455,104.235,-0.00446193,0.0340844,-0.14104,0.184792
3.46,9.68899,-0.00522384,0.0355083,-0.0930882,-0.0178481
3.465,14.6428,-0.00578811,0.0359234,-0.0357049,-0.214038
3.47,107.532,-0.00609521,0.0353483,0.0249396,-0.400583
3.475,268.496,-0.00611445,0.0338214,0.0826391,-0.575311
3.48,474.164,-0.0058454,0.0313947,0.131559,-0.736426
3.485,702.741,-0.00531718,0.028131,0.166584,-0.881743
3.49,937.234,-0.00458583,0.024104,0.18366,-1.00808
3.495,1166.65,-0.00372985,0.0194014,0.18021,-1.11094
3.5,1375.82,-0.00284382,0.0141307,0.155654,-1.18491
3.505,1540.66,-0.00202963,0.0084241,0.111878,-1.2241
3.51,1628.87,-0.00138531,0.00244157,0.0535562,-1.22303
3.515,1602,-0.00099201,-0.00362936,-0.0121083,-1.17853
3.52,1444.36,-0.000901273,-0.00958143,-0.0762475,-1.09061
3.525,1176.78,-0.00112519,-0.0152008,-0.129974,-0.96318
3.53,847.77,-0.00163307,-0.0202846,-0.166229,-0.803542
3.535,518.741,-0.00235646,-0.0246576,-0.180982,-0.620745
3.54,240.707,-0.00320086,-0.0281845,-0.173592,-0.42412
3.545,46.2059,-0.00406097,-0.0307738,-0.146262,-0.221936
3.55,-50.7214,-0.00483521,-0.0323767,-0.103172,-0.0208199
3.555,-50.6543,-0.0054372,-0.0329804,-0.0496555,0.174409
3.56,34.8386,-0.00580338,-0.0326003,0.00841236,0.360519
3.565,187.52,-0.0058974,-0.0312718,0.0650641,0.535432
3.57,386.329,-0.00571186,-0.0290442,0.114587,0.697567
3.575,613.84,-0.00526806,-0.0259765,0.151844,0.845108
3.58,855.835,-0.00461398,-0.0221369,0.172533,0.975273
3.585,1103,-0.00382084,-0.0176061,0.17361,1.08392
3.59,1341.04,-0.00297776,-0.0124828,0.153827,1.16579
3.595,1546.34,-0.00218398,-0.00688905,0.114299,1.21485
3.6,1682.06,-0.00153839,-0.000974968,0.0589243,1.22525
3.605,1705.85,-0.00112678,0.00508057,-0.00563683,1.19276
3.61,1592.67,-0.00100836,0.011075,-0.0706897,1.11625
3.615,1351.42,-0.00120452,0.0167939,-0.127076,0.998518
3.62,1028.52,-0.0016935,0.0220286,-0.167009,0.845967
3.625,684.775,-0.00241319,0.0265934,-0.18564,0.667421
3.63,377.161,-0.00327188,0.0303398,-0.181541,0.472258
3.635,144.679,-0.00416325,0.0331627,-0.156385,0.269174
3.64,7.94993,-0.00498166,0.035001,-0.114076,0.0653307
3.645,-27.6401,-0.00563472,0.0358315,-0.0599068,-0.133873
3.65,30.746,-0.00605209,0.0356621,0.000100394,-0.324659
3.655,166.572,-0.00619088,0.0345234,0.0596926,-0.504468
3.66,356.962,-0.00603817,0.0324623,0.112823,-0.671411
3.665,579.274,-0.00561119,0.0295372,0.154037,-0.823528
3.67,813.769,-0.00495541,0.0258171,0.1788,-0.958084
3.675,1047.28,-0.00414081,0.0213835,0.183882,-1.07112
3.68,1267.45,-0.00325634,0.0163352,0.167843,-1.15756
3.685,1454.68,-0.00240204,0.0107939,0.131522,-1.21161
3.69,1579.77,-0.00167886,0.00490806,0.0784468,-1.22747
3.695,1603.75,-0.00117632,-0.00114545,0.014847,-1.201
3.7,1499.77,-0.000959309,-0.00716662,-0.050938,-1.1307
3.705,1273.94,-0.00105677,-0.0129427,-0.109814,-1.01883
3.71,964.124,-0.0014553,-0.0182641,-0.15381,-0.87149
3.715,628.935,-0.00210084,-0.0229429,-0.177573,-0.697193
3.72,325.788,-0.00290793,-0.0268265,-0.179086,-0.50528
3.725,94.9539,-0.00377392,-0.0298053,-0.159466,-0.304537
3.73,-42.1283,-0.00459413,-0.0318133,-0.122184,-0.102306
3.735,-80.4409,-0.00527482,-0.0328237,-0.0721905,0.0958604
3.74,-27.3049,-0.00574235,-0.032841,-0.0152091,0.286116
3.745,101.498,-0.00594889,-0.031893,0.0427678,0.465952
3.75,285.087,-0.00587517,-0.0300238,0.0958625,0.633645
3.755,504.36,-0.00553106,-0.0272886,0.138656,0.787539
3.76,743.279,-0.00495417,-0.0237518,0.166453,0.925282
3.765,990.973,-0.00420703,-0.0194885,0.175639,1.04328
3.77,1235.96,-0.00337252,-0.0145898,0.164185,1.13669
3.775,1458.3,-0.00254707,-0.00916799,0.1322,1.19975
3.78,1627.86,-0.00183125,-0.00336156,0.0824618,1.22628
3.785,1702.04,-0.00131777,0.00266153,0.0205737,1.21125
3.79,1645.08,-0.00107803,0.00870672,-0.0454371,1.15219
3.795,1450.76,-0.00114958,0.0145624,-0.106372,1.05037
3.8,1153.68,-0.001528,0.0200156,-0.153642,0.910699
3.805,810.457,-0.00216628,0.0248689,-0.181127,0.741361
3.81,482.353,-0.0029828,0.0289579,-0.186021,0.551657
3.815,216.381,-0.00387504,0.0321598,-0.168849,0.350673
3.82,40.0162,-0.00473528,0.034396,-0.132732,0.146245
3.825,-35.4985,-0.00546447,0.0356289,-0.0824995,-0.0555178
3.83,-12.5604,-0.00598253,0.0358548,-0.0239597,-0.250224
3.835,95.8616,-0.00623508,0.035096,0.0366523,-0.434868
3.84,268.652,-0.00619709,0.0333935,0.093136,-0.607367
3.845,482.568,-0.00587398,0.0308014,0.139741,-0.765862
3.85,715.907,-0.00530047,0.0273845,0.171505,-0.907974
3.855,952.681,-0.00453761,0.023219,0.184623,-1.03024
3.86,1181.58,-0.00366792,0.0183963,0.176885,-1.12795
3.865,1386.1,-0.0027884,0.0130289,0.148183,-1.19548
3.87,1539.61,-0.00200129,0.00725489,0.10097,-1.22705
3.875,1608.55,-0.00140235,0.00124004,0.04049,-1.21742
3.88,1556.83,-0.00106774,-0.00482298,-0.0256152,-1.16407
3.885,1374.7,-0.00104159,-0.0107242,-0.0883371,-1.06783
3.89,1090.56,-0.00132733,-0.0162508,-0.139014,-0.9333
3.895,757.19,-0.00188595,-0.0212039,-0.171127,-0.768265
3.9,434.895,-0.00264258,-0.0254159,-0.181338,-0.581961
3.905,171.796,-0.00349925,-0.0287597,-0.16962,-0.383525
3.91,-3.54699,-0.00435021,-0.0311528,-0.138644,-0.18094
3.915,-80.0276,-0.00509601,-0.0325536,-0.0928758,0.0195399
3.92,-60.6779,-0.0056542,-0.0329554,-0.0378156,0.213429
3.925,41.4934,-0.00596631,-0.0323779,0.0205829,0.397744
3.93,207.188,-0.00600174,-0.0308596,0.0763415,0.570534
3.935,415.58,-0.00575908,-0.0284517,0.123806,0.730198
3.94,649.796,-0.0052655,-0.0252151,0.157957,0.874732
3.945,896.331,-0.00457445,-0.0212204,0.174696,1.00105
3.95,1145.45,-0.00376178,-0.016552,0.171305,1.10473
3.955,1380.6,-0.00291987,-0.0113135,0.147009,1.18031
3.96,1576.51,-0.00214921,-0.00563291,0.103512,1.22161
3.965,1692.92,-0.00154728,0.000332634,0.0453567,1.22304
3.97,1689.09,-0.00119544,0.00639796,-0.0202372,1.18093
3.975,1545.92,-0.00114562,0.0123562,-0.0842978,1.09504
3.98,1281.64,-0.00141001,0.0179924,-0.137777,0.968953
3.985,948.305,-0.00195739,0.0231009,-0.173415,0.809784
3.99,607.599,-0.0027179,0.0275031,-0.187089,0.62661
3.995,313.099,-0.00359504,0.0310592,-0.178113,0.428786
4,99.9206,-0.00448113,0.0336738,-0.148715,0.22471
4.005,-14.8287,-0.00527221,0.0352944,-0.103173,0.0211646
4.01,-28.4972,-0.00587981,0.0359051,-0.0470026,-0.17682
4.015,49.5434,-0.00623902,0.0355193,0.0136581,-0.365764
4.02,200.923,-0.00631323,0.0341715,0.0725295,-0.543293
4.025,402.258,-0.0060962,0.0319113,0.12363,-0.707544
4.03,630.979,-0.00561176,0.0287994,0.161644,-0.85641
4.035,868.481,-0.00491147,0.0249074,0.18227,-0.986894
4.04,1102.43,-0.00407047,0.0203204,0.18262,-1.09471
4.045,1319.29,-0.0031814,0.0151423,0.161723,-1.17453
4.05,1496.62,-0.00234597,0.00950123,0.121016,-1.2205
4.055,1602.7,-0.00166411,0.00355252,0.0647001,-1.22701
4.06,1599.26,-0.00122115,-0.00252042,-0.000396079,-1.19039
4.065,1465.02,-0.00107482,-0.00851271,-0.0655817,-1.11001
4.07,1214.43,-0.00124465,-0.0142102,-0.121816,-0.989065
4.075,891.607,-0.00170731,-0.0194062,-0.161607,-0.834424
4.08,557.81,-0.00240022,-0.0239197,-0.180323,-0.654929
4.085,267.472,-0.00323226,-0.0276072,-0.176722,-0.459912
4.09,56.4768,-0.00409869,-0.0303695,-0.15256,-0.257913
4.095,-57.8895,-0.00489603,-0.0321499,-0.111733,-0.055864
4.1,-73.6374,-0.00553425,-0.0329296,-0.0594329,0.141095
4.105,-0.594604,-0.0059451,-0.0327192,-0.00150767,0.329458
4.11,143.936,-0.00608708,-0.0315509,0.056022,0.506954
4.115,338.794,-0.00594767,-0.0294716,0.107325,0.671926
4.12,565.564,-0.00554344,-0.0265387,0.147103,0.822614
4.125,808.988,-0.00491836,-0.022819,0.17085,0.956396
4.13,1059.3,-0.0041405,-0.0183912,0.175258,1.06931
4.135,1302.59,-0.00329701,-0.0133509,0.158752,1.15626
4.14,1517.69,-0.00248668,-0.00781655,0.122043,1.21124
4.145,1668.79,-0.00180976,-0.00193433,0.0685988,1.22831
4.15,1713.73,-0.00135546,0.00412078,0.00471839,1.20277
4.155,1623.06,-0.0011883,0.0101484,-0.0610999,1.13298
4.16,1398.6,-0.00133624,0.0159342,-0.119617,1.0212
4.165,1083.46,-0.00178428,0.0212668,-0.162663,0.87329
4.17,737.545,-0.00247584,0.0259553,-0.184858,0.697859
4.175,419.973,-0.00332255,0.0298443,-0.184234,0.504312
4.18,173.058,-0.0042189,0.0328217,-0.162032,0.301527
4.185,20.2981,-0.00505779,0.0348193,-0.12188,0.096946
4.19,-30.7018,-0.00574368,0.0358083,-0.0689188,-0.103753
4.195,14.8591,-0.00620204,0.0357921,-0.00912359,-0.29655
4.2,141.622,-0.00638524,0.0347982,0.0512173,-0.47871
4.205,327.241,-0.00627558,0.0328712,0.105952,-0.648265
4.21,548.562,-0.00588586,0.030068,0.149471,-0.803289
4.215,784.846,-0.00525771,0.026456,0.177036,-0.941171
4.22,1021.63,-0.00445821,0.0221147,0.185171,-1.05812
4.225,1247.21,-0.00357447,0.0171406,0.172131,-1.14911
4.23,1442.39,-0.00270612,0.0116522,0.138406,-1.20842
4.235,1579.98,-0.00195532,0.00579464,0.0871564,-1.23014
4.24,1620.47,-0.00141453,-0.000258326,0.0242939,-1.20979
4.245,1534.2,-0.00115329,-0.0063086,-0.0420161,-1.14543
4.25,1322.68,-0.00120626,-0.0121435,-0.102619,-1.03876
4.255,1019.35,-0.00156598,-0.0175509,-0.149257,-0.895504
4.26,681.724,-0.00218341,-0.0223384,-0.176126,-0.723982
4.265,369.425,-0.00297631,-0.0263475,-0.180725,-0.533521
4.27,125.773,-0.00384303,-0.0294623,-0.163787,-0.333074
4.275,-25.4614,-0.00467789,-0.0316108,-0.128529,-0.130225
4.28,-77.1047,-0.00538461,-0.0327611,-0.0797634,0.0692175
4.285,-35.0806,-0.00588606,-0.0329138,-0.0231655,0.26118
4.29,85.5675,-0.00613043,-0.0320941,0.0352547,0.442995
4.295,264.395,-0.00609437,-0.0303442,0.0895503,0.612861
4.3,481.506,-0.00578385,-0.027718,0.134185,0.769145
4.305,720.379,-0.00523306,-0.0242788,0.164319,0.909614
4.31,969.359,-0.00450173,-0.0201004,0.176141,1.03082
4.315,1217.31,-0.00367082,-0.0152715,0.167369,1.12805
4.32,1445.87,-0.00283595,-0.00990166,0.137808,1.19558
4.325,1625.83,-0.0020983,-0.00412646,0.0898869,1.2272
4.33,1715.09,-0.0015528,0.00188927,0.028895,1.21764
4.335,1675.43,-0.00127464,0.00795332,-0.0373471,1.16403
4.34,1496.14,-0.00130642,0.0138548,-0.0996454,1.06716
4.345,1207.7,-0.00164916,0.0193791,-0.149183,0.93149
4.35,865.337,-0.00226068,0.0243255,-0.179446,0.764987
4.355,531.275,-0.00306268,0.0285243,-0.18719,0.576896
4.36,254.526,-0.00395397,0.0318469,-0.172565,0.376459
4.365,65.4837,-0.00482629,0.0342092,-0.138423,0.171696
4.37,-22.8831,-0.00557848,0.035569,-0.0894474,-0.0310529
4.375,-11.3713,-0.00612736,0.0359188,-0.0313807,-0.227196
4.38,88.0227,-0.00641493,0.035278,0.0295368,-0.413576
4.385,254.981,-0.00641232,0.0336859,0.0870491,-0.588026
4.39,465.98,-0.00612129,0.0311951,0.1353,-0.748688
4.395,698.952,-0.00557329,0.0278692,0.169186,-0.893266
4.4,936.931,-0.00482666,0.023783,0.184719,-1.01843
4.405,1168.4,-0.00396206,0.0190262,0.179459,-1.11957
4.41,1377.6,-0.00307566,0.0137086,0.153028,-1.19115
4.415,1539.37,-0.0022701,0.00796565,0.107575,-1.22728
4.42,1620.4,-0.001643,0.00196039,0.0480561,-1.22257
4.425,1582.85,-0.00127377,-0.00411659,-0.0180839,-1.17416
4.43,1413.72,-0.00121098,-0.0100561,-0.0818609,-1.0824
4.435,1137.36,-0.00146292,-0.015644,-0.134441,-0.951555
4.44,804.532,-0.00199504,-0.0206784,-0.168978,-0.789182
4.445,476.803,-0.00273567,-0.0249872,-0.181731,-0.604437
4.45,204.354,-0.00358832,-0.0284383,-0.172335,-0.406571
4.455,17.8999,-0.00444698,-0.0309438,-0.14321,-0.203737
4.46,-69.8794,-0.00521057,-0.0324582,-0.0986856,-0.0024083
4.465,-60.4767,-0.00579405,-0.032971,-0.0441948,0.192735
4.47,33.9436,-0.00613586,-0.0324994,0.0143131,0.378561
4.475,194.446,-0.00620209,-0.0310804,0.0708164,0.55303
4.48,399.912,-0.00598811,-0.028764,0.11958,0.714532
4.485,632.951,-0.00551818,-0.02561,0.155478,0.861138
4.49,879.533,-0.00484328,-0.0216883,0.174272,0.989884
4.495,1130.15,-0.00403741,-0.0170814,0.173057,1.09642
4.5,1368.5,-0.00319193,-0.011891,0.150824,1.17542
4.505,1570.64,-0.00240735,-0.00624284,0.109008,1.22066
4.51,1697.37,-0.00178247,-0.000291236,0.0518811,1.22644
4.515,1706.69,-0.00140124,0.00578075,-0.0135475,1.18878
4.52,1576.83,-0.00131932,0.0117673,-0.0783677,1.10701
4.525,1321.33,-0.00155324,0.0174529,-0.133433,0.984468
4.53,990.738,-0.00207599,0.0226296,-0.171185,0.827908
4.535,646.337,-0.00282085,0.0271149,-0.187164,0.646394
4.54,344.104,-0.00369302,0.0307647,-0.180335,0.449298
4.545,121.107,-0.00458486,0.0334789,-0.152691,0.245163
4.55,-3.91815,-0.00539111,0.0352009,-0.108367,0.0409773
4.555,-27.2253,-0.00602108,0.0359114,-0.0528042,-0.15807
4.56,42.8345,-0.00640709,0.0356214,0.00787265,-0.348346
4.565,188.598,-0.00650951,0.0343636,0.0673549,-0.527385
4.57,386.775,-0.00631914,0.0321863,0.119586,-0.693303
4.575,614.548,-0.00585706,0.0291496,0.159149,-0.844038
4.58,852.559,-0.00517254,0.0253239,0.181603,-0.976678
4.585,1088.04,-0.00433902,0.020793,0.183895,-1.08704
4.59,1307.69,-0.0034482,0.0156593,0.164858,-1.16985
4.595,1489.97,-0.00260173,0.0100485,0.125697,-1.21927
4.6,1604.42,-0.00190059,0.00411407,0.0703815,-1.22951
4.605,1611.54,-0.00143227,-0.00196247,0.00555506,-1.19676
4.61,1487.68,-0.00125765,-0.00797717,-0.0601649,-1.12003
4.615,1244.48,-0.00139999,-0.0137155,-0.117657,-1.00221
4.62,924.139,-0.00183962,-0.018969,-0.159205,-0.849928
4.625,587.784,-0.00251685,-0.0235533,-0.179882,-0.671935
4.63,290.943,-0.0033422,-0.0273211,-0.178165,-0.477624
4.635,71.5512,-0.0042112,-0.0301692,-0.155579,-0.275631
4.64,-51.6465,-0.00501947,-0.0320373,-0.115884,-0.0730596
4.645,-75.6102,-0.00567517,-0.0329035,-0.0642089,0.124785
4.65,-9.23177,-0.00610777,-0.0327763,-0.00638294,0.314272
4.655,130.611,-0.00627324,-0.0316864,0.051547,0.493034
4.66,322.662,-0.00615658,-0.0296796,0.103697,0.65939
4.665,548.165,-0.00577203,-0.0268127,0.144691,0.811608
4.67,791.494,-0.00516155,-0.0231517,0.169925,0.947139
4.675,1042.47,-0.00439163,-0.0187742,0.175963,1.06211
4.68,1287.8,-0.00354845,-0.0137747,0.161065,1.15151
4.685,1506.66,-0.00273051,-0.00826985,0.125749,1.20933
4.69,1664.55,-0.0020387,-0.00240381,0.0732757,1.22959
4.695,1719.21,-0.00156384,0.00365015,0.00976766,1.20738
4.7,1638.59,-0.001373,0.00969276,-0.0563784,1.14084
4.705,1422.2,-0.00149731,0.0155097,-0.115879,1.03192
4.71,1110.79,-0.00192502,0.0208885,-0.160393,0.886228
4.715,763.662,-0.00260223,0.0256355,-0.184289,0.7123
4.72,441.46,-0.00344226,0.0295921,-0.185329,0.51952
4.725,187.665,-0.00434004,0.0326428,-0.164554,0.316876
4.73,27.1059,-0.00518781,0.0347159,-0.125453,0.111934
4.735,-31.3624,-0.00588857,0.03578,-0.0730949,-0.0894895
4.74,7.77831,-0.00636581,0.0358365,-0.0134356,-0.28325
4.745,129.768,-0.00656968,0.0349111,0.0472193,-0.466528
4.75,312.576,-0.00648023,0.0330476,0.10267,-0.637315
4.755,532.86,-0.00610819,0.030302,0.147231,-0.793699
4.76,769.435,-0.0054934,0.0267411,0.176072,-0.933115
4.765,1007.29,-0.00470157,0.0224438,0.185602,-1.05184
4.77,1234.83,-0.00381895,0.0175052,0.173939,-1.14491
4.775,1433.13,-0.00294494,0.0120427,0.141418,-1.20661
4.78,1575.6,-0.00218221,0.00619982,0.0910342,-1.23102
4.785,1623.48,-0.00162452,0.000148807,0.0285506,-1.21344
4.79,1546.31,-0.00134346,-0.005913,-0.0379421,-1.15172
4.795,1340.21,-0.00137624,-0.0117727,-0.0993063,-1.04751
4.8,1039.78,-0.00171819,-0.0172176,-0.14711,-0.90615
4.805,701.465,-0.00232254,-0.0220531,-0.175353,-0.735899
4.81,385.36,-0.0031085,-0.0261179,-0.181326,-0.546093
4.815,136.039,-0.00397491,-0.0292932,-0.165587,-0.345765
4.82,-21.5197,-0.00481567,-0.0315041,-0.131233,-0.142606
4.825,-79.1967,-0.00553336,-0.0327165,-0.0830095,0.0574618
4.83,-42.2141,-0.00604929,-0.032929,-0.0265741,0.250253
4.835,74.8469,-0.00630985,-0.0321657,0.0320445,0.433016
4.84,251.565,-0.00628988,-0.0304679,0.0868576,0.603909
4.845,467.853,-0.0059937,-0.0278889,0.132272,0.761299
4.85,706.834,-0.00545407,-0.0244916,0.163379,0.902994
4.855,956.484,-0.0047296,-0.0203492,0.176285,1.0256
4.86,1205.73,-0.00390049,-0.0155497,0.168606,1.12445
4.865,1436.74,-0.0030621,-0.0102017,0.140021,1.19384
4.87,1620.7,-0.0023159,-0.00443956,0.0928271,1.22755
4.875,1715.79,-0.00175774,0.00157298,0.0321921,1.22021
4.88,1682.83,-0.00146439,0.00764451,-0.0341432,1.16879
4.885,1509.37,-0.00148041,0.0135643,-0.0969839,1.07389
4.89,1224.42,-0.00180903,0.0191172,-0.147419,0.939799
4.895,882.122,-0.00240997,0.0241008,-0.178782,0.774391
4.9,545.3,-0.00320622,0.0283434,-0.187643,0.586899
4.905,264.179,-0.00409712,0.0317139,-0.173998,0.386603
4.91,69.9749,-0.00497407,0.034126,-0.140595,0.181607
4.915,-23.4409,-0.00573504,0.0355355,-0.0920618,-0.0216562
4.92,-16.3471,-0.00629557,0.0359331,-0.0341273,-0.218501
4.925,79.8201,-0.00659617,0.0353373,0.0269583,-0.405705
4.93,244.934,-0.00660651,0.0337863,0.0848999,-0.581052
4.935,455.378,-0.00632696,0.0313325,0.133787,-0.742675
4.94,688.821,-0.00578781,0.028039,0.168451,-0.888292
4.945,927.798,-0.0050466,0.0239802,0.184831,-1.01462
4.95,1160.9,-0.00418342,0.0192452,0.180402,-1.11703
4.955,1372.07,-0.00329436,0.0139434,0.154699,-1.19004
4.96,1536.65,-0.00248234,0.00820934,0.10978,-1.22773
4.965,1621.55,-0.00184574,0.00220554,0.0505224,-1.22465
4.97,1588.4,-0.00146513,-0.0038779,-0.0156809,-1.17783
4.975,1423,-0.00139053,-0.0098318,-0.0798438,-1.08747
4.98,1148.67,-0.00163181,-0.0154413,-0.133067,-0.957736
4.985,815.647,-0.00215579,-0.0205036,-0.168391,-0.796116
4.99,485.816,-0.00289176,-0.0248448,-0.181947,-0.611751
4.995,210.049,-0.00374357,-0.028331,-0.173256,-0.413925
5,19.8121,-0.00460503,-0.0308728,-0.144662,-0.21086
5.005,-71.5624,-0.00537438,-0.032423,-0.100453,-0.00909259
5.01,-65.0564,-0.00596568,-0.03297,-0.0460532,0.186627
5.015,27.2644,-0.00631629,-0.0325302,0.0125709,0.373113
5.02,186.76,-0.00639125,-0.03114,0.0693695,0.54829
5.025,392.086,-0.00618501,-0.0288489,0.118563,0.710527
5.03,625.659,-0.00572105,-0.0257168,0.154979,0.857899
5.035,873.072,-0.0050498,-0.0218131,0.174327,0.987466
5.04,1124.9,-0.00424497,-0.0172203,0.173648,1.09489
5.045,1364.7,-0.00339786,-0.0120397,0.151877,1.17484
5.05,1568.91,-0.00260923,-0.00639674,0.110394,1.22111
5.055,1698.39,-0.00197838,-0.000445393,0.0534192,1.22793
5.06,1710.75,-0.00159003,0.00563148,-0.0120667,1.19128
5.065,1583.5,-0.0015008,0.011628,-0.0771494,1.11039
5.07,1329.4,-0.00172822,0.0173282,-0.132638,0.988536
5.075,998.765,-0.00224616,0.0225234,-0.170899,0.832421
5.08,653.06,-0.00298847,0.0270298,-0.187387,0.651103
5.085,348.593,-0.00386053,0.0307023,-0.180995,0.453977
5.09,123.09,-0.00475453,0.0334397,-0.153663,0.249631
5.095,-4.36934,-0.00556474,0.0351843,-0.1095,0.0450848
5.1,-29.6654,-0.00619981,0.0359161,-0.0539451,-0.154419
5.105,39.014,-0.00659131,0.0356453,0.00686026,-0.345215
5.11,184.239,-0.00669895,0.0344044,0.0665794,-0.524807
5.115,382.57,-0.0065129,0.0322413,0.119117,-0.691293
5.12,611.076,-0.00605382,0.029216,0.159014,-0.8426
5.125,850.111,-0.00537075,0.0253989,0.181789,-0.975816
5.13,1086.74,-0.0045371,0.0208738,0.184356,-1.08675
5.135,1307.56,-0.00364469,0.0157429,0.165518,-1.17014
5.14,1491.06,-0.0027955,0.0101322,0.126458,-1.22009
5.145,1606.76,-0.0020909,0.00419498,0.0711383,-1.23083
5.15,1614.98,-0.00161891,-0.00188686,0.00620439,-1.19848
5.155,1491.73,-0.0014409,-0.00790908,-0.0597053,-1.12206
5.16,1248.44,-0.00158058,-0.0136567,-0.117435,-1.00442
5.165,927.348,-0.00201859,-0.0189206,-0.159227,-0.85217
5.17,589.795,-0.00269535,-0.0235158,-0.180114,-0.674098
5.175,291.599,-0.00352132,-0.0272946,-0.178545,-0.479604
5.18,70.9365,-0.00439179,-0.0301528,-0.156028,-0.277347
5.185,-53.2821,-0.00520204,-0.0320301,-0.116319,-0.0744534
5.19,-77.7979,-0.00585985,-0.032904,-0.0645563,0.123753
5.195,-11.5317,-0.00629431,-0.0327828,-0.00658972,0.313621
5.2,128.682,-0.00646109,-0.031697,0.0515072,0.492768
5.205,321.472,-0.006345,-0.0296925,0.10382,0.659496
5.21,547.98,-0.00596023,-0.026826,0.144943,0.81206
5.215,792.42,-0.00534884,-0.0231636,0.170249,0.947898
5.22,1044.5,-0.00457754,-0.0187832,0.176285,1.06312
5.225,1290.82,-0.00373283,-0.0137793,0.16131,1.15269
5.23,1510.47,-0.00291356,-0.00826905,0.125851,1.21058
5.235,1668.7,-0.00222096,-0.00239702,0.0731949,1.2308
5.24,1723.09,-0.00174612,0.00366299,0.00949996,1.20844
5.245,1641.51,-0.00155617,0.00971111,-0.0567976,1.14162
5.25,1423.72,-0.00168218,0.0155326,-0.116382,1.03236
5.255,1110.85,-0.00211212,0.0209142,-0.160895,0.886302
5.26,762.581,-0.00279175,0.0256625,-0.184707,0.712002
5.265,439.68,-0.00363398,0.0296186,-0.185597,0.518867
5.27,185.642,-0.00453339,0.0326668,-0.164623,0.315894
5.275,25.2713,-0.00538193,0.0347359,-0.125297,0.110648
5.28,-32.6302,-0.00608244,0.0357944,-0.0727118,-0.0910576
5.285,7.41432,-0.00655831,0.0358437,-0.0128487,-0.285079
5.29,130.56,-0.00675977,0.0349099,0.0479582,-0.468597
5.295,314.603,-0.00666706,0.0330366,0.10348,-0.639593
5.3,536.183,-0.00629122,0.0302802,0.148009,-0.796132
5.305,773.914,-0.00567258,0.0267076,0.176702,-0.935626
5.31,1012.82,-0.00487735,0.022398,0.185971,-1.05431
5.315,1240.95,-0.00399238,0.0174471,0.173954,-1.14719
5.32,1439.39,-0.00311754,0.0119729,0.141028,-1.20852
5.325,1581.11,-0.00235583,0.00611972,0.0902525,-1.23236
5.33,1627.09,-0.00180109,6.07982e-05,0.0274613,-1.21404
5.335,1547.12,-0.00152464,-0.00600563,-0.0391884,-1.15146
5.34,1337.95,-0.00156311,-0.011866,-0.100522,-1.04635
5.345,1035.02,-0.00191101,-0.0173072,-0.148112,-0.904159
5.35,695.342,-0.00252069,-0.0221349,-0.175999,-0.733199
5.355,379.107,-0.00331057,-0.0261881,-0.181532,-0.542829
5.36,130.666,-0.00417898,-0.0293486,-0.16533,-0.34208
5.365,-25.3276,-0.00501954,-0.0315423,-0.130541,-0.138617
5.37,-81.035,-0.00573487,-0.0327356,-0.0819489,0.0616603
5.375,-41.9463,-0.00624648,-0.0329279,-0.0252452,0.254593
5.38,77.2319,-0.00650116,-0.0321433,0.0335136,0.437444
5.385,255.928,-0.00647434,-0.0304236,0.0883145,0.608373
5.39,473.981,-0.00617102,-0.0278225,0.133549,0.76573
5.395,714.43,-0.00562476,-0.024403,0.164303,0.907283
5.4,965.354,-0.00489499,-0.0202389,0.176699,1.02959
5.405,1215.41,-0.00406274,-0.0154189,0.168393,1.12792
5.41,1446.36,-0.00322401,-0.0100525,0.139137,1.19654
5.415,1629.04,-0.00248065,-0.00427528,0.0913226,1.22919
5.42,1721.05,-0.00192845,0.00174776,0.0302285,1.22054
5.425,1683.55,-0.00164362,0.00782392,-0.0363057,1.16768
5.43,1505.2,-0.0016697,0.0137416,-0.0990315,1.07131
5.435,1216.39,-0.0020085,0.0192851,-0.149052,0.935882
5.44,871.978,-0.00261827,0.0242526,-0.179779,0.769382
5.445,535.296,-0.00342079,0.028473,-0.187881,0.581053
5.45,255.838,-0.00431457,0.0318167,-0.173469,0.380192
5.455,64.3066,-0.00519072,0.0341985,-0.139371,0.174854
5.46,-25.8474,-0.00594734,0.0355753,-0.0902776,-0.0285717
5.465,-15.3248,-0.00650047,0.035939,-0.0319627,-0.225455
5.47,84.0616,-0.00679139,0.0353087,0.0292874,-0.412602
5.475,251.908,-0.00679074,0.0337233,0.0871564,-0.587814
5.48,464.5,-0.0065,0.0312355,0.135725,-0.749208
5.485,699.464,-0.00595067,0.0279088,0.169831,-0.894455
5.49,939.524,-0.00520146,0.0238184,0.185447,-1.02019
5.495,1173,-0.00433356,0.0190543,0.180112,-1.12175
5.5,1383.37,-0.00344389,0.0137271,0.15346,-1.19359
5.505,1545.91,-0.0026358,0.00797274,0.107678,-1.22973
5.51,1626.62,-0.00200751,0.00195552,0.0477882,-1.2248
5.515,1587.41,-0.00163879,-0.0041329,-0.0186902,-1.17595
5.52,1415.59,-0.00157818,-0.0100822,-0.0826997,-1.08357
5.525,1136.24,-0.00183364,-0.0156772,-0.135361,-0.952011
5.53,800.767,-0.00237,-0.0207156,-0.169815,-0.788902
5.535,471.265,-0.00311484,-0.0250247,-0.182344,-0.603452
5.54,198.11,-0.00397093,-0.0284726,-0.172613,-0.404924
5.545,11.8208,-0.00483167,-0.0309717,-0.143088,-0.201482
5.55,-74.9654,-0.00559554,-0.0324763,-0.0981388,0.000409614
5.555,-63.9075,-0.0061773,-0.0329764,-0.0432463,0.196072
5.56,32.6911,-0.00651537,-0.0324896,0.0155883,0.382375
5.565,195.642,-0.0065761,-0.0310527,0.0722893,0.557269
5.57,403.743,-0.00635538,-0.0287162,0.121074,0.719119
5.575,639.376,-0.00587822,-0.0255403,0.156782,0.86595
5.58,888.419,-0.00519657,-0.0215952,0.17516,0.994731
5.585,1140.91,-0.00438548,-0.0169644,0.173326,1.10106
5.59,1380.51,-0.00353737,-0.0117506,0.150332,1.17951
5.595,1582.54,-0.00275356,-0.00608092,0.107719,1.22382
5.6,1706.88,-0.00213322,-0.000111647,0.0498932,1.22829
5.605,1711.49,-0.00176013,0.00597239,-0.0159913,1.18902
5.61,1575.6,-0.00168908,0.0119638,-0.0809175,1.1055
5.615,1314.07,-0.00193512,0.017646,-0.13571,0.981258
5.62,979.376,-0.0024695,0.0228109,-0.172852,0.823172
5.625,633.847,-0.0032238,0.0272764,-0.187989,0.640382
5.63,332.37,-0.00410186,0.0308996,-0.180225,0.442315
5.635,111.763,-0.0049953,0.0335817,-0.151658,0.237472
5.64,-9.85881,-0.00579864,0.0352673,-0.106509,0.0327871
5.645,-29.0775,-0.00642145,0.0359384,-0.0502902,-0.166599
5.65,45.249,-0.00679669,0.0356068,0.0108057,-0.357095
5.655,195.102,-0.00688575,0.034306,0.0704132,-0.536252
5.66,396.885,-0.00668072,0.0320848,0.122436,-0.702165
5.665,627.583,-0.00620426,0.0290039,0.16144,-0.852713
5.67,867.866,-0.0055073,0.0251345,0.183003,-0.984891
5.675,1104.89,-0.00466497,0.0205618,0.184133,-1.09441
5.68,1325.05,-0.00377042,0.0153895,0.163775,-1.17587
5.685,1505.58,-0.00292632,0.00974586,0.123307,-1.2234
5.69,1615.01,-0.00223393,0.00378664,0.0669118,-1.23129
5.695,1614.19,-0.00178009,-0.00230405,0.00144055,-1.19576
5.7,1481.05,-0.00162401,-0.00832015,-0.0643432,-1.11614
5.705,1229.38,-0.00178646,-0.014046,-0.12129,-0.995558
5.71,903.712,-0.00224491,-0.0192731,-0.161781,-0.840896
5.715,565.973,-0.002937,-0.0238185,-0.18108,-0.66106
5.72,271.507,-0.00377129,-0.0275371,-0.177866,-0.465425
5.725,56.8823,-0.00464228,-0.0303281,-0.153856,-0.262598
5.73,-60.1909,-0.00544546,-0.0321337,-0.112948,-0.0595752
5.735,-77.4493,-0.00608968,-0.0329342,-0.0603674,0.138441
5.74,-4.56526,-0.00650564,-0.0327395,-0.0020198,0.3279
5.745,141.039,-0.00665103,-0.0315817,0.0559953,0.506488
5.75,337.984,-0.00651284,-0.0295074,0.107761,0.672512
5.755,567.458,-0.00610758,-0.0265743,0.147894,0.82418
5.76,813.879,-0.00547951,-0.0228493,0.171823,0.958827
5.765,1067.14,-0.00469741,-0.0184116,0.176197,1.07243
5.77,1313.41,-0.00384939,-0.0133575,0.159429,1.15982
5.775,1530.13,-0.00303528,-0.00780679,0.122274,1.21497
5.78,1682.34,-0.00235633,-0.00190665,0.0682795,1.23177
5.785,1726.07,-0.00190242,0.00416598,0.00384966,1.20569
5.79,1631.57,-0.00173828,0.0102091,-0.0623938,1.13504
5.795,1402.55,-0.00189155,0.016007,-0.121115,1.0222
5.8,1082.74,-0.00234635,0.021347,-0.164112,0.873167
5.805,733.448,-0.00304499,0.0260375,-0.186016,0.696629
5.81,414.146,-0.00389793,0.0299231,-0.184913,0.502043
5.815,166.89,-0.00479862,0.0328918,-0.162108,0.29831
5.82,15.0354,-0.0056392,0.0348757,-0.12129,0.0928676
5.825,-34.0615,-0.0063237,0.0358466,-0.0676706,-0.108615
5.83,14.2651,-0.00677743,0.0358082,-0.00730021,-0.302131
5.835,144.386,-0.00695301,0.0347882,0.0534486,-0.484937
5.84,333.601,-0.00683338,0.0328318,0.108347,-0.655044
5.845,558.362,-0.00643234,0.0299962,0.15172,-0.81047
5.85,797.772,-0.00579293,0.0263494,0.1788,-0.948509
5.855,1037.15,-0.0049838,0.0219721,0.186122,-1.06526
5.86,1264.49,-0.00409368,0.0169622,0.17201,-1.15558
5.865,1459.55,-0.0032236,0.0114403,0.137091,-1.21371
5.87,1594.12,-0.00247661,0.00555393,0.0847111,-1.23367
5.875,1628.79,-0.00194524,-0.000520417,0.0209967,-1.21107
5.88,1535.02,-0.00169813,-0.0065821,-0.0456958,-1.14409
5.885,1313.67,-0.00176808,-0.0124163,-0.106151,-1.03486
5.89,1003.24,-0.00214523,-0.0178105,-0.152097,-0.889216
5.895,662.083,-0.00277794,-0.0225727,-0.177869,-0.715672
5.9,349.894,-0.00358174,-0.0265456,-0.181148,-0.523622
5.905,109.197,-0.0044535,-0.0296154,-0.162849,-0.322002
5.91,-37.156,-0.00528692,-0.031712,-0.126332,-0.11833
5.915,-82.9425,-0.00598583,-0.0328052,-0.076518,0.0816704
5.92,-34.633,-0.00647386,-0.0328974,-0.0191728,0.274
5.925,92.1652,-0.00670045,-0.0320148,0.0396085,0.45603
5.93,276.634,-0.00664395,-0.0302005,0.0938098,0.62596
5.935,498.763,-0.00631242,-0.0275092,0.137853,0.782103
5.94,741.852,-0.0057424,-0.0240051,0.166889,0.922104
5.945,994.351,-0.00499609,-0.0197634,0.177162,1.04236
5.95,1244.62,-0.00415678,-0.014875,0.166517,1.13797
5.955,1472.64,-0.00332196,-0.00945227,0.13497,1.20313
5.96,1648.55,-0.00259378,-0.00363427,0.0852517,1.23154
5.965,1727.8,-0.00206689,0.00241021,0.022968,1.2181
5.97,1674.41,-0.0018147,0.00848537,-0.0437685,1.16019
5.975,1480.62,-0.00187653,0.0143777,-0.10563,1.05902
5.98,1181.27,-0.00224924,0.0198719,-0.15386,0.919482
5.985,833.625,-0.00288634,0.0247683,-0.182182,0.7498
5.99,500.194,-0.00370598,0.0288997,-0.18767,0.55935
5.995,228.853,-0.00460476,0.0321414,-0.170778,0.357316
6,47.908,-0.00547362,0.034413,-0.134607,0.151616
6.005,-30.72,-0.00621192,0.0356756,-0.0840111,-0.0515802
6.01,-9.11031,-0.00673806,0.0359245,-0.0248718,-0.247803
6.015,99.7512,-0.00699635,0.0351815,0.036473,-0.433996
6.02,274.704,-0.00696086,0.0334871,0.0937014,-0.608025
6.025,491.976,-0.0066367,0.0308956,0.140936,-0.76798
6.03,729.349,-0.00605886,0.0274718,0.173103,-0.911414
6.035,970.195,-0.00528923,0.0232925,0.186316,-1.0348
6.04,1202.9,-0.00441164,0.0184501,0.178332,-1.13329
6.045,1409.95,-0.00352466,0.0130583,0.149075,-1.20122
6.05,1565.75,-0.00273209,0.00725701,0.101094,-1.23259
6.055,1632.34,-0.00213092,0.0012146,0.0397634,-1.2224
6.06,1576.26,-0.00179798,-0.00487419,-0.0270753,-1.16793
6.065,1387.88,-0.00177726,-0.0107969,-0.0902676,-1.0702
6.07,1097.15,-0.00207124,-0.0163385,-0.14106,-0.933984
6.075,757.934,-0.00263944,-0.0212989,-0.172942,-0.76729
6.08,432.128,-0.00340531,-0.02551,-0.182615,-0.579415
6.085,167.867,-0.00426932,-0.0288451,-0.17014,-0.379551
6.09,-6.61848,-0.00512445,-0.031222,-0.138281,-0.175684
6.095,-80.6223,-0.00587043,-0.0325999,-0.0916045,0.0259453
6.1,-57.5057,-0.00642444,-0.0329727,-0.0357103,0.220875
6.105,49.3465,-0.00672815,-0.0323607,0.0233429,0.406129
6.11,220.101,-0.00675157,-0.030803,0.0794714,0.579741
6.115,433.738,-0.00649447,-0.0283513,0.126929,0.74006
6.12,672.848,-0.00598568,-0.0250672,0.16063,0.88499
6.125,924.05,-0.00528065,-0.0210225,0.176457,1.0113
6.13,1176.99,-0.00445744,-0.0163032,0.171747,1.11443
6.135,1414.17,-0.00361055,-0.0110154,0.145854,1.18877
6.14,1608.82,-0.00284208,-0.00529019,0.100713,1.22804
6.145,1719.21,-0.00225021,0.000711685,0.0411489,1.22671
6.15,1704.75,-0.00191575,0.00680134,-0.0253219,1.18122
6.155,1548.79,-0.00188868,0.0127686,-0.0895215,1.09167
6.16,1272.77,-0.00217805,0.0183966,-0.142353,0.962027
6.165,931.75,-0.00274902,0.0234794,-0.176673,0.799705
6.17,588.339,-0.00352826,0.0278393,-0.188595,0.613969
6.175,295.749,-0.00441665,0.0313392,-0.177681,0.414183
6.18,87.6777,-0.00530505,0.0338864,-0.146392,0.20869
6.185,-19.7477,-0.00608916,0.0354311,-0.0991865,0.00416666
6.19,-24.9312,-0.00668115,0.0359599,-0.041728,-0.194471
6.195,61.7568,-0.00701757,0.0354879,0.0197116,-0.38381
6.2,221.16,-0.00706401,0.0340513,0.0787518,-0.561515
6.205,429.404,-0.00681698,0.0317006,0.129339,-0.72568
6.21,663.547,-0.00630351,0.0284982,0.166134,-0.874074
6.215,905.079,-0.00557857,0.0245171,0.184876,-1.0035
6.22,1141.76,-0.00472067,0.0198451,0.182813,-1.10944
6.225,1358.4,-0.00382533,0.0145896,0.159228,-1.1864
6.23,1530.75,-0.00299612,0.00888314,0.115912,-1.22846
6.235,1626.55,-0.00233335,0.00288611,0.0575009,-1.22999
6.24,1606.18,-0.00192075,-0.00321288,-0.00877541,-1.18769
6.245,1452.37,-0.00181247,-0.00920485,-0.0739428,-1.10141
6.25,1184.73,-0.00202286,-0.0148735,-0.128936,-0.97495
6.255,851.9,-0.00252277,-0.0200129,-0.166483,-0.815607
6.26,516.615,-0.00324435,-0.0244448,-0.182348,-0.632471
6.265,231.582,-0.00409271,-0.0280303,-0.175726,-0.434925
6.27,30.6359,-0.00496125,-0.0306752,-0.148731,-0.231353
6.275,-70.9928,-0.00574653,-0.032328,-0.105528,-0.0284936
6.28,-73.365,-0.00636005,-0.0329739,-0.0515036,0.168719
6.285,12.5863,-0.00673624,-0.0326268,0.00735478,0.356943
6.29,168.401,-0.00683712,-0.0313213,0.0649233,0.533996
6.295,372.551,-0.00665433,-0.0291062,0.115316,0.698205
6.3,606.677,-0.00620902,-0.0260404,0.153235,0.847676
6.305,855.868,-0.00554979,-0.0221929,0.174252,0.979531
6.31,1110.36,-0.00474921,-0.0176453,0.175246,1.0895
6.315,1354.11,-0.0038982,-0.0124978,0.154975,1.17227
6.32,1564.07,-0.00309795,-0.00687439,0.114632,1.22164
6.325,1701.7,-0.00244909,-0.000927798,0.0582666,1.23172
6.33,1723.96,-0.00203858,0.00516014,-0.007258,1.19827
6.335,1605.64,-0.00192594,0.0111837,-0.0730454,1.12026
6.34,1356.98,-0.00213188,0.0169257,-0.129789,1.00074
6.345,1026.69,-0.00263315,0.0221755,-0.169637,0.84626
6.35,677.49,-0.0033657,0.0267463,-0.187767,0.665804
6.355,366.779,-0.00423577,0.0304893,-0.182837,0.468832
6.36,133.644,-0.00513525,0.0332997,-0.156621,0.264055
6.365,-1.54169,-0.00595715,0.0351167,-0.113132,0.0586223
6.37,-33.5593,-0.00660822,0.0359177,-0.0577805,-0.14208
6.375,30.1952,-0.00701785,0.0357112,0.00327116,-0.334278
6.38,172.627,-0.00714349,0.034528,0.063616,-0.51539
6.385,370.365,-0.00697331,0.0324157,0.117061,-0.683464
6.39,599.992,-0.00652639,0.0294334,0.158033,-0.836424
6.395,841.29,-0.00585064,0.0256512,0.181938,-0.971373
6.4,1080.63,-0.00501893,0.0211525,0.18557,-1.08414
6.405,1304.65,-0.00412312,0.0160392,0.167622,-1.16945
6.41,1491.93,-0.00326578,0.0104366,0.129177,-1.22139
6.415,1612.31,-0.00254941,0.00449774,0.0741157,-1.2341
6.42,1625.41,-0.00206357,-0.00159552,0.00904508,-1.20358
6.425,1506.14,-0.00187148,-0.00763855,-0.0573767,-1.12872
6.43,1264.68,-0.0019987,-0.0134153,-0.115904,-1.01224
6.435,942.748,-0.00242745,-0.018715,-0.15864,-0.860693
6.44,602.17,-0.00309917,-0.0233506,-0.180458,-0.682839
6.445,299.435,-0.00392461,-0.0271719,-0.179676,-0.488162
6.45,73.9049,-0.00479867,-0.0300729,-0.157705,-0.285372
6.455,-54.604,-0.00561571,-0.0319911,-0.118258,-0.0816852
6.46,-82.469,-0.00628225,-0.0329028,-0.0664759,0.117495
6.465,-18.1742,-0.00672601,-0.032815,-0.0082467,0.308434
6.47,121.466,-0.00690142,-0.0317577,0.0502953,0.488698
6.475,315.088,-0.00679224,-0.0297762,0.10316,0.656547
6.48,543.291,-0.00641198,-0.0269272,0.144859,0.810217
6.485,789.982,-0.00580237,-0.0232769,0.17069,0.947136
6.49,1044.59,-0.00503019,-0.018903,0.177136,1.0634
6.495,1293.48,-0.00418235,-0.0139003,0.162407,1.15393
6.5,1515.72,-0.00335838,-0.00838634,0.127004,1.21269
6.505,1676.9,-0.00266037,-0.00250605,0.0742176,1.23355
6.51,1732.86,-0.00218031,0.00356589,0.0102277,1.2117
6.515,1651.45,-0.0019862,0.00962886,-0.0564591,1.14515
6.52,1432.51,-0.00210969,0.015467,-0.116455,1.03591
6.525,1117.53,-0.00253904,0.0208661,-0.161326,0.889646
6.53,766.888,-0.00321991,0.0256313,-0.185386,0.714941
6.535,441.252,-0.00406482,0.0296028,-0.18639,0.521288
6.54,185.093,-0.00496776,0.0326643,-0.165371,0.317682
6.545,23.2495,-0.00581997,0.0347438,-0.125851,0.111726
6.55,-35.314,-0.00652355,0.0358093,-0.0729528,-0.0907364
6.555,4.96116,-0.00700125,0.0358621,-0.0127081,-0.285538
6.56,129.275,-0.00720285,0.0349278,0.0484848,-0.469831
6.565,315.222,-0.00710843,0.0330503,0.104326,-0.641568
6.57,539.119,-0.0067292,0.0302859,0.149043,-0.798774
6.575,779.287,-0.00610599,0.0267019,0.177739,-0.938811
6.58,1020.52,-0.00530578,0.0223778,0.186804,-1.05785
6.585,1250.47,-0.00441637,0.0174103,0.174387,-1.15084
6.59,1449.96,-0.00353861,0.0119184,0.140918,-1.21197
6.595,1591.63,-0.0027763,0.00604781,0.0895436,-1.23523
6.6,1635.2,-0.00222371,-2.64622e-05,0.0262157,-1.21606
6.605,1551.1,-0.00195213,-0.00610474,-0.0407932,-1.15237
6.61,1337.25,-0.00199758,-0.0119721,-0.10223,-1.04602
6.615,1030.17,-0.0023535,-0.0174146,-0.149648,-0.902584
6.62,687.659,-0.00297097,-0.0222373,-0.177127,-0.730484
6.625,370.309,-0.00376721,-0.0262799,-0.182086,-0.539125
6.63,122.3,-0.00463958,-0.0294245,-0.165221,-0.337547
6.635,-32.0464,-0.00548111,-0.0315978,-0.129751,-0.133393
6.64,-85.1967,-0.00619412,-0.0327669,-0.0805286,0.0674626
6.645,-42.929,-0.00670022,-0.0329318,-0.023309,0.260887
6.65,79.6916,-0.00694662,-0.0321171,0.0357863,0.44416
6.655,261.894,-0.00690946,-0.030365,0.0906838,0.615424
6.66,483.363,-0.0065948,-0.0277295,0.135729,0.772994
6.665,726.969,-0.00603748,-0.0242744,0.16598,0.914555
6.67,980.718,-0.00529844,-0.0200742,0.177572,1.03656
6.675,1232.97,-0.00446019,-0.0152189,0.168223,1.13419
6.68,1464.22,-0.00362003,-0.00981984,0.1378,1.20163
6.685,1645.38,-0.00288064,-0.00401472,0.0888807,1.23256
6.69,1731.87,-0.00233791,0.00202885,0.0269319,1.22175
6.695,1686.41,-0.00206722,0.00811588,-0.0400128,1.1664
6.7,1499.28,-0.00211037,0.0140329,-0.102604,1.06747
6.705,1203.18,-0.00246677,0.0195635,-0.151962,0.929687
6.71,855.033,-0.00309211,0.024506,-0.181611,0.761176
6.715,517.963,-0.00390592,0.0286907,-0.188412,0.571302
6.72,241.214,-0.00480524,0.03199,-0.172643,0.369313
6.725,54.0585,-0.00568049,0.0343207,-0.137292,0.163229
6.73,-30.6426,-0.00642988,0.0356418,-0.0871544,-0.0406575
6.735,-14.0822,-0.00697019,0.0359466,-0.0280962,-0.237787
6.74,91.1948,-0.00724394,0.0352556,0.0335202,-0.425025
6.745,264.251,-0.00722346,0.0336085,0.0913187,-0.600181
6.75,481.142,-0.00691224,0.0310589,0.139349,-0.761332
6.755,719.347,-0.006344,0.0276712,0.172454,-0.906049
6.76,961.702,-0.00557974,0.0235218,0.186656,-1.03083
6.765,1196.42,-0.0047028,0.0187026,0.179614,-1.13087
6.77,1406.02,-0.00381178,0.0133266,0.151149,-1.20051
6.775,1565.5,-0.00301094,0.00753289,0.10371,-1.2337
6.78,1636.79,-0.00239829,0.00148933,0.0425851,-1.22535
6.785,1585.6,-0.00205213,-0.00460969,-0.0244238,-1.17263
6.79,1401.34,-0.00201815,-0.0105515,-0.0881356,-1.07638
6.795,1112.05,-0.00230061,-0.01612,-0.139719,-0.941319
6.8,771.896,-0.00286049,-0.0211139,-0.172512,-0.775342
6.805,443.156,-0.00362216,-0.025363,-0.183077,-0.587763
6.81,174.887,-0.00448631,-0.0287386,-0.171355,-0.387829
6.815,-3.94265,-0.00534554,-0.0311565,-0.140031,-0.183592
6.82,-81.9186,-0.00609872,-0.0325745,-0.0936357,0.0186278
6.825,-61.9437,-0.0066619,-0.032985,-0.0377652,0.214295
6.83,42.8673,-0.00697551,-0.0324076,0.0214964,0.40037
6.835,212.763,-0.00700839,-0.0308805,0.0780215,0.574847
6.84,426.572,-0.00675928,-0.0284554,0.126009,0.73606
6.845,666.565,-0.00625621,-0.0251934,0.16031,0.881914
6.85,919.075,-0.00555416,-0.0211664,0.176746,1.0092
6.855,1173.63,-0.00473099,-0.0164601,0.172591,1.11335
6.86,1412.76,-0.00388129,-0.0111801,0.147139,1.18877
6.865,1609.96,-0.0031076,-0.00545756,0.102271,1.22915
6.87,1723.44,-0.00250879,0.000547125,0.042769,1.22889
6.875,1712.06,-0.00216663,0.006645,-0.0238622,1.18439
6.88,1558.82,-0.00213212,0.0126256,-0.0884116,1.09559
6.885,1283.22,-0.00241532,0.0182711,-0.141744,0.966553
6.89,941.123,-0.0029822,0.0233748,-0.176607,0.804547
6.895,595.766,-0.00375985,0.0277578,-0.189027,0.61886
6.9,300.468,-0.00464916,0.0312817,-0.178507,0.418905
6.905,89.6973,-0.00554062,0.0338527,-0.147463,0.213058
6.91,-20.1436,-0.00632931,0.0354199,-0.100338,0.00804499
6.915,-27.1986,-0.00692667,0.0359691,-0.0428008,-0.191173
6.92,58.4684,-0.00726846,0.0355149,0.0188525,-0.381148
6.925,217.708,-0.00731955,0.034093,0.0781972,-0.55951
6.93,426.576,-0.00707592,0.031754,0.12913,-0.724339
6.935,661.877,-0.00656428,0.0285599,0.166261,-0.873386
6.94,904.836,-0.00583953,0.0245839,0.185283,-1.00344
6.945,1143.09,-0.00498033,0.0199138,0.18341,-1.10996
6.95,1360.93,-0.00408257,0.0146572,0.159906,-1.18746
6.955,1534.5,-0.00325029,0.00894681,0.116558,-1.22995
6.96,1631.28,-0.00258434,0.00294352,0.0580138,-1.23179
6.965,1611.29,-0.00216898,-0.00316355,-0.00846656,-1.18966
6.97,1457.05,-0.00205875,-0.00916478,-0.0738681,-1.10341
6.975,1188.3,-0.00226823,-0.0148432,-0.129081,-0.976847
6.98,853.963,-0.00276833,-0.0199922,-0.166797,-0.817294
6.985,517.105,-0.00349101,-0.0244328,-0.182755,-0.633866
6.99,230.766,-0.00434109,-0.0280259,-0.17614,-0.435968
6.995,28.8814,-0.00521158,-0.0306769,-0.149069,-0.232002
7,-73.2453,-0.00599864,-0.0323338,-0.105718,-0.028722
7.005,-75.5685,-0.00661339,-0.0329819,-0.0514964,0.168924
7.01,10.9409,-0.00698996,-0.0326348,0.007577,0.35758
7.015,167.763,-0.00709022,-0.0313272,0.0653411,0.53505
7.02,373.219,-0.00690584,-0.0291079,0.115873,0.699647
7.025,608.844,-0.00645814,-0.0260359,0.15384,0.849452
7.03,859.671,-0.00579611,-0.0221804,0.174792,0.981552
7.035,1115.45,-0.00499279,-0.0176234,0.175602,1.09166
7.04,1360.34,-0.00413968,-0.0124655,0.155046,1.17441
7.045,1570.89,-0.00333848,-0.00683158,0.114355,1.22355
7.05,1708.07,-0.00269024,-0.000875068,0.0576388,1.23322
7.055,1728.7,-0.00228202,0.00522115,-0.00816701,1.19916
7.06,1607.94,-0.00217318,0.0112504,-0.0741001,1.1204
7.065,1356.46,-0.00238389,0.0169949,-0.130825,1.00013
7.07,1023.76,-0.00289022,0.0222434,-0.17049,0.844917
7.075,673.194,-0.00362729,0.0268093,-0.188307,0.66381
7.08,362.224,-0.00450068,0.030544,-0.182984,0.466288
7.085,129.637,-0.00540175,0.0333432,-0.156345,0.261059
7.09,-4.33749,-0.00622326,0.0351465,-0.112446,0.0552562
7.095,-34.7289,-0.00687192,0.0359317,-0.056737,-0.145752
7.1,30.9821,-0.00727726,0.0357077,0.00458265,-0.338206
7.105,175.448,-0.0073971,0.0345056,0.0650668,-0.519523
7.11,375.169,-0.00722015,0.0323732,0.118491,-0.687745
7.115,606.548,-0.0067662,0.0293699,0.15926,-0.840761
7.12,849.323,-0.00608402,0.0255663,0.182776,-0.975624
7.125,1089.8,-0.00524737,0.0210463,0.185855,-1.0881
7.13,1314.28,-0.00434898,0.0159126,0.167244,-1.17286
7.135,1501.29,-0.00349203,0.0102919,0.12811,-1.22392
7.14,1619.36,-0.00277935,0.00433856,0.0724465,-1.23549
7.145,1628.51,-0.0023003,-0.00176418,0.00697882,-1.20358
7.15,1504.35,-0.00211735,-0.00781034,-0.0595467,-1.12722
7.155,1258.18,-0.00225486,-0.0135831,-0.117856,-1.00927
7.16,933.012,-0.00269355,-0.0188716,-0.16009,-0.85643
7.165,591.256,-0.00337341,-0.0234892,-0.181217,-0.677544
7.17,289.349,-0.00420409,-0.0272869,-0.179656,-0.482085
7.175,66.0755,-0.00507983,-0.0301597,-0.156922,-0.278759
7.18,-59.4537,-0.00589482,-0.0320465,-0.116803,-0.0747373
7.185,-83.9169,-0.00655583,-0.0329246,-0.0644956,0.124632
7.19,-16.1469,-0.00699115,-0.0328018,-0.00593312,0.315659
7.195,126.773,-0.00715603,-0.0317087,0.0527122,0.495929
7.2,323.199,-0.00703529,-0.0296913,0.105422,0.663701
7.205,553.832,-0.00664363,-0.0268064,0.146697,0.817172
7.21,802.513,-0.00602409,-0.0231209,0.171845,0.953703
7.215,1058.73,-0.00524476,-0.0187134,0.177389,1.06929
7.22,1308.15,-0.00439369,-0.0136799,0.161623,1.15882
7.225,1529.66,-0.00357126,-0.00813938,0.125178,1.21614
7.23,1687.75,-0.00287985,-0.00223875,0.0715057,1.23514
7.235,1737.73,-0.00241103,0.00384526,0.00695543,1.21113
7.24,1648.63,-0.00223157,0.00991035,-0.0598362,1.14228
7.245,1422.51,-0.00237121,0.0157396,-0.11944,1.03081
7.25,1102.71,-0.00281589,0.0211188,-0.16349,0.882607
7.255,750.28,-0.00350908,0.0258538,-0.186452,0.70639
7.26,426.156,-0.00436165,0.0297868,-0.186244,0.511643
7.265,173.462,-0.00526665,0.0328033,-0.164062,0.307345
7.27,16.2954,-0.00611519,0.0348333,-0.123543,0.101029
7.275,-37.0391,-0.00680985,0.0358467,-0.0698951,-0.101543
7.28,8.47541,-0.00727439,0.035846,-0.00920945,-0.296279
7.285,137.495,-0.00745993,0.0348582,0.0520718,-0.480375
7.29,327.254,-0.0073482,0.0329277,0.107626,-0.651793
7.295,553.893,-0.00695221,0.0301115,0.15168,-0.808515
7.3,795.906,-0.00631461,0.0264778,0.17937,-0.947816
7.305,1038.15,-0.00550418,0.0221071,0.187156,-1.06577
7.31,1268.24,-0.00461018,0.0170977,0.173306,-1.15719
7.315,1465.97,-0.00373449,0.0115706,0.138422,-1.21627
7.32,1602.76,-0.00298119,0.00567398,0.0858629,-1.23697
7.325,1638.67,-0.00244388,-0.000414773,0.0217967,-1.21485
7.33,1544.77,-0.00219212,-0.00649386,-0.045346,-1.14807
7.335,1321.84,-0.00225935,-0.0123471,-0.106262,-1.03876
7.34,1008.73,-0.00263597,-0.0177607,-0.152596,-0.892783
7.345,664.475,-0.00327016,-0.0225412,-0.178623,-0.718719
7.35,349.333,-0.00407697,-0.0265304,-0.181992,-0.526009
7.355,106.38,-0.00495254,-0.0296135,-0.163609,-0.323628
7.36,-41.3632,-0.00578977,-0.03172,-0.126849,-0.119126
7.365,-87.5155,-0.00649167,-0.0328192,-0.0766715,0.0817395
7.37,-38.4759,-0.00698121,-0.0329132,-0.0188995,0.274942
7.375,89.9821,-0.00720739,-0.032028,0.0403008,0.457827
7.38,276.861,-0.00714845,-0.0302069,0.0948364,0.628562
7.385,501.921,-0.00681268,-0.0275046,0.139058,0.785422
7.39,748.088,-0.00623723,-0.0239858,0.168062,0.925998
7.395,1003.62,-0.0054852,-0.0197262,0.178063,1.04661
7.4,1256.55,-0.00464099,-0.0148176,0.16692,1.14229
7.405,1487.16,-0.00380318,-0.00937379,0.134713,1.20709
7.41,1661.86,-0.00307487,-0.00353553,0.0842675,1.23492
7.415,1738.61,-0.00255121,0.00252694,0.0213503,1.22041
7.42,1680.8,-0.00230549,0.00861581,-0.0457996,1.16114
7.425,1481.34,-0.00237625,0.0145159,-0.107765,1.05845
7.43,1176.85,-0.00275905,0.0200108,-0.155765,0.917397
7.435,825.778,-0.00340587,0.0249004,-0.183567,0.746331
7.44,490.935,-0.00423336,0.0290181,-0.188332,0.554696
7.445,220.065,-0.00513697,0.0322396,-0.170608,0.351676
7.45,41.0786,-0.00600686,0.0344857,-0.133588,0.145162
7.455,-34.5849,-0.00674212,0.0357183,-0.0822126,-0.0587043
7.46,-9.30116,-0.00726124,0.0359334,-0.0224409,-0.255495
7.465,103.684,-0.00750909,0.0351535,0.0393105,-0.44216
7.47,282.696,-0.00746067,0.0334197,0.0966456,-0.616548
7.475,503.704,-0.00712238,0.0307866,0.143634,-0.776699
7.48,744.293,-0.00653083,0.0273199,0.175177,-0.920084
7.485,987.775,-0.00574973,0.0230973,0.187412,-1.04306
7.49,1222.14,-0.00486465,0.018213,0.178171,-1.14065
7.495,1429.04,-0.00397573,0.0127827,0.147528,-1.20713
7.5,1581.98,-0.00318766,0.00694886,0.098239,-1.23645
7.505,1769.53,-0.00318766,0.00694886,0.114814,-1.31994
7.51,1678.13,-0.00280494,0.00254907,0.0680691,-1.31211
7.515,1601.34,-0.00245048,-0.00329122,-0.01139,-1.24743
7.52,1463.64,-0.00237029,-0.00939607,-0.0878161,-1.142
7.525,1130.05,-0.00263628,-0.0152377,-0.148219,-0.991654
7.53,743.012,-0.003219,-0.0204904,-0.18195,-0.805936
7.535,387.463,-0.00401975,-0.0249277,-0.188685,-0.597005
7.54,124.283,-0.00491561,-0.0283969,-0.172148,-0.376193
7.545,-38.3787,-0.00578806,-0.0308072,-0.136609,-0.154876
7.55,-96.0865,-0.00653424,-0.0321269,-0.0863372,0.058729
7.555,-52.3329,-0.00707075,-0.0323711,-0.026961,0.260487
7.56,81.1679,-0.00733946,-0.0315842,0.0346138,0.449697
7.565,280.878,-0.00731365,-0.0298229,0.0912858,0.626277
7.57,520.017,-0.00700076,-0.0271482,0.136907,0.78879
7.575,776.542,-0.00644011,-0.0236273,0.16669,0.934089
7.58,1038.03,-0.00569759,-0.0193401,0.177181,1.05794
7.585,1293.05,-0.00485949,-0.0143845,0.166381,1.15576
7.59,1523.61,-0.00402552,-0.00888014,0.134199,1.22236
7.595,1697.47,-0.00330019,-0.0029708,0.0831591,1.25209
7.6,1770.2,-0.00278122,0.0031726,0.0188365,1.23949
7.605,1705.11,-0.00254545,0.00935204,-0.050384,1.18108
7.61,1495.41,-0.0026348,0.0153488,-0.114573,1.07704
7.615,1178.13,-0.00304649,0.0209378,-0.164199,0.931729
7.62,814.535,-0.00373106,0.0259066,-0.192329,0.753669
7.625,470.957,-0.00460034,0.0300751,-0.195792,0.553292
7.63,198.304,-0.00554274,0.0333089,-0.175298,0.341151
7.635,25.5805,-0.0064412,0.035524,-0.134603,0.126368
7.64,-36.7417,-0.00718937,0.0366836,-0.0793832,-0.0841211
7.645,6.20063,-0.00770336,0.0367897,-0.0162898,-0.285589
7.65,137.226,-0.007929,0.0358731,0.0477355,-0.474992
7.655,331.132,-0.00784509,0.0339843,0.106004,-0.650264
7.66,561.813,-0.00746377,0.0311871,0.152539,-0.809465
7.665,806.213,-0.0068282,0.0275565,0.182438,-0.950063
7.67,1048.49,-0.00600822,0.0231795,0.192243,-1.06847
7.675,1276.07,-0.00509409,0.0181589,0.180334,-1.16002
7.68,1469.78,-0.00418826,0.0126186,0.147332,-1.21947
7.685,1602.58,-0.00339521,0.00670696,0.0964481,-1.24127
7.69,1636.06,-0.00280937,0.000598845,0.0335527,-1.22121
7.695,1542.11,-0.00250225,-0.0055079,-0.0332647,-1.15733
7.7,1320.54,-0.00251075,-0.0114013,-0.0949382,-1.05145
7.705,1008.66,-0.00283005,-0.0168706,-0.143134,-0.908958
7.71,664.161,-0.0034136,-0.0217235,-0.171938,-0.738079
7.715,346.891,-0.00418124,-0.0258014,-0.178667,-0.548078
7.72,99.942,-0.00503268,-0.0289877,-0.163856,-0.347951
7.725,-53.5819,-0.00586268,-0.0312096,-0.13054,-0.145351
7.73,-107.797,-0.00657448,-0.0324347,-0.0833903,0.0538185
7.735,-69.6272,-0.00708971,-0.0326637,-0.0279933,0.245379
7.74,45.2324,-0.00735477,-0.0319221,0.0296796,0.426567
7.745,216.25,-0.00734419,-0.030253,0.0836906,0.595508
7.75,423.737,-0.00706169,-0.0277116,0.128505,0.750535
7.755,651.44,-0.00653918,-0.0243627,0.159307,0.889488
7.76,887.789,-0.00583398,-0.0202815,0.172344,1.00917
7.765,1124.01,-0.00502443,-0.0155571,0.165379,1.10518
7.77,1344.36,-0.00420332,-0.0102985,0.138206,1.17237
7.775,1524.08,-0.00346893,-0.00463767,0.0930805,1.20517
7.78,1625.27,-0.00291387,0.00126648,0.0349079,1.19887
7.785,1611.5,-0.00261249,0.00723077,-0.0290605,1.15074
7.79,1467.17,-0.00260889,0.0130547,-0.0902302,1.06122
7.795,1214.15,-0.00290846,0.0185334,-0.140177,0.934099
7.8,898.792,-0.00347558,0.0234733,-0.172399,0.776362
7.805,578.474,-0.00423928,0.0277078,-0.183293,0.596442
7.81,302.07,-0.00510482,0.0311074,-0.172408,0.40291
7.815,101.284,-0.00596802,0.0335837,-0.14196,0.203441
7.82,-7.20155,-0.00672896,0.0350872,-0.0960668,0.00422886
7.825,-19.5722,-0.00730283,0.0356025,-0.0400609,-0.190106
7.83,57.0317,-0.00762765,0.0351406,0.0200368,-0.376265
7.835,206.913,-0.00766914,0.0337324,0.0779762,-0.551825
7.84,408.097,-0.00742305,0.0314236,0.127729,-0.714702
7.845,639.422,-0.00691525,0.0282716,0.163938,-0.862472
7.85,880.953,-0.00619953,0.0243461,0.182284,-0.991739
7.855,1119.81,-0.00535334,0.0197318,0.179982,-1.09782
7.86,1339.3,-0.00447134,0.0145342,0.156326,-1.17526
7.865,1516.75,-0.00365625,0.00888421,0.113121,-1.218
7.87,1618.3,-0.00300748,0.00294086,0.0549861,-1.22055
7.875,1604.53,-0.00260794,-0.00310874,-0.0108874,-1.17952
7.88,1456.88,-0.00251105,-0.009057,-0.0755947,-1.09468
7.885,1193.75,-0.00273074,-0.0146887,-0.130119,-0.969656
7.89,863.175,-0.0032377,-0.0197981,-0.167208,-0.811553
7.895,527.516,-0.00396404,-0.0242064,-0.182593,-0.629264
7.9,239.937,-0.0048148,-0.0277734,-0.175415,-0.432034
7.905,35.4303,-0.0056831,-0.0304025,-0.147724,-0.228143
7.91,-69.2279,-0.00646495,-0.0320394,-0.10367,-0.0243096
7.915,-72.3534,-0.00707113,-0.032666,-0.0487052,0.174485
7.92,16.1985,-0.00743554,-0.0322933,0.0110312,0.36477
7.925,178.321,-0.00752024,-0.0309531,0.0691984,0.544175
7.93,391.848,-0.00731782,-0.0286925,0.119675,0.710785
7.935,637.273,-0.00685142,-0.0255697,0.156955,0.862387
7.94,898.332,-0.00617278,-0.0216541,0.176492,0.995736
7.945,1163.29,-0.00535825,-0.0170298,0.17519,1.10619
7.95,1413.39,-0.00450278,-0.0118011,0.152003,1.18807
7.955,1622.82,-0.00371094,-0.00609792,0.108515,1.23483
7.96,1749.99,-0.00308528,-8.07647e-05,0.0493235,1.24047
7.965,1751.18,-0.00271232,0.00605986,-0.0180946,1.20094
7.97,1605.62,-0.00264831,0.0121099,-0.0843385,1.11574
7.975,1330.85,-0.0029081,0.0178456,-0.139894,0.988699
7.98,982.397,-0.00346102,0.0230532,-0.177054,0.827073
7.985,626.286,-0.0042355,0.027546,-0.191423,0.640343
7.99,318.874,-0.00513174,0.0311781,-0.182229,0.438265
7.995,97.6265,-0.00603791,0.0338496,-0.151773,0.229551
8,-19.5139,-0.00684588,0.0355053,-0.104531,0.0212672
8.005,-29.9738,-0.00746364,0.0361281,-0.0462996,-0.181351
8.01,56.1003,-0.00782389,0.0357312,0.0164387,-0.374633
8.015,218.498,-0.00788918,0.0343501,0.0770511,-0.556068
8.02,432.138,-0.00765411,0.0320362,0.129236,-0.723644
8.025,672.564,-0.00714496,0.0288528,0.167431,-0.87505
8.03,919.75,-0.00641715,0.0248748,0.187207,-1.00705
8.035,1160.74,-0.00555052,0.020192,0.185708,-1.11503
8.04,1379.47,-0.00464262,0.0149143,0.162192,-1.19346
8.045,1553.12,-0.00379934,0.00917683,0.118512,-1.23619
8.05,1645.65,-0.00312321,0.00314372,0.0594195,-1.23783
8.055,1620.36,-0.00269977,-0.00299342,-0.00764852,-1.19492
8.06,1460.07,-0.00258412,-0.00902222,-0.0735477,-1.10751
8.065,1185.43,-0.00279072,-0.0147235,-0.129087,-0.979628
8.07,846.784,-0.00328988,-0.0198894,-0.166945,-0.81879
8.075,507.711,-0.00401275,-0.0243407,-0.182893,-0.634244
8.08,221.192,-0.00486335,-0.0279386,-0.176168,-0.435454
8.085,20.6283,-0.00573411,-0.0305894,-0.148938,-0.230829
8.09,-79.393,-0.00652083,-0.0322424,-0.105425,-0.0271033
8.095,-79.5325,-0.00713448,-0.0328838,-0.051072,0.170808
8.1,8.70296,-0.00750927,-0.0325282,0.00807535,0.359578
8.105,166.445,-0.00760728,-0.0312111,0.0658344,0.537024
8.11,372.062,-0.00742051,-0.0289819,0.116268,0.701463
8.115,607.118,-0.00697069,-0.0259007,0.15404,0.850973
8.12,856.677,-0.00630728,-0.022037,0.174709,0.982649
8.125,1110.94,-0.00550378,-0.0174736,0.175187,1.09221
8.13,1354.78,-0.00465199,-0.0123118,0.154294,1.17427
8.135,1564.61,-0.00385375,-0.00667698,0.113327,1.2227
8.14,1702,-0.00320991,-0.000723019,0.0564507,1.23169
8.145,1724.01,-0.00280713,0.00536728,-0.0093716,1.19711
8.15,1605.38,-0.00270411,0.0113877,-0.0751945,1.11807
8.155,1356.66,-0.00292042,0.0171215,-0.131722,0.99776
8.16,1026.78,-0.00343159,0.0223586,-0.171159,0.842764
8.165,678.419,-0.00417252,0.0269135,-0.188756,0.662035
8.17,368.601,-0.00504868,0.0306386,-0.183229,0.464949
8.175,136.083,-0.00595149,0.0334301,-0.15638,0.260099
8.18,1.23532,-0.0067737,0.0352276,-0.112238,0.0545345
8.185,-30.4013,-0.0074219,0.0360086,-0.0562401,-0.146431
8.19,34.4252,-0.00782543,0.0357808,0.005402,-0.339055
8.195,179.043,-0.00794193,0.0345747,0.0661965,-0.520732
8.2,380.13,-0.00776011,0.0324369,0.119849,-0.68945
8.205,614.042,-0.00730001,0.0294261,0.160696,-0.84303
8.21,859.921,-0.00661099,0.0256124,0.184081,-0.978437
8.215,1103.65,-0.00576771,0.0210797,0.186799,-1.09134
8.22,1331.05,-0.00486395,0.015931,0.167619,-1.17633
8.225,1520.11,-0.00400397,0.0102937,0.127773,-1.22734
8.23,1638.78,-0.0032914,0.00432343,0.0713638,-1.23854
8.235,1646.4,-0.002816,-0.00179513,0.00523687,-1.20595
8.24,1519.56,-0.00264007,-0.00785447,-0.0617286,-1.12856
8.245,1267.6,-0.00278719,-0.0136361,-0.120212,-1.00951
8.25,937.455,-0.00323694,-0.0189284,-0.162281,-0.855448
8.255,591.917,-0.00392779,-0.0235439,-0.182938,-0.675308
8.26,287.778,-0.00476787,-0.0273335,-0.180661,-0.478598
8.265,63.8666,-0.0056501,-0.030192,-0.157034,-0.274021
8.27,-60.6667,-0.00646762,-0.0320582,-0.115924,-0.0687303
8.275,-82.5856,-0.00712655,-0.0329094,-0.062621,0.131922
8.28,-10.8186,-0.00755492,-0.0327534,-0.00317666,0.324229
8.285,137.318,-0.0077083,-0.0316206,0.0561005,0.50574
8.29,339.794,-0.00757243,-0.0295572,0.109057,0.674643
8.295,576.823,-0.00716361,-0.0266206,0.150084,0.829021
8.3,831.81,-0.00652706,-0.0228784,0.174428,0.96607
8.305,1093.69,-0.00573345,-0.0184107,0.178625,1.08159
8.31,1347.01,-0.0048735,-0.0133162,0.161083,1.17025
8.315,1568.77,-0.0040499,-0.00771718,0.122658,1.22578
8.32,1721.19,-0.00336651,-0.00176493,0.0671221,1.242
8.325,1759.32,-0.00291497,0.00435915,0.00118982,1.21428
8.33,1653.76,-0.0027605,0.0104481,-0.0661894,1.14112
8.335,1410.61,-0.00292963,0.0162815,-0.12543,1.02518
8.34,1077.18,-0.00340411,0.0216432,-0.168224,0.87279
8.345,717.586,-0.00412302,0.0263398,-0.189254,0.692947
8.35,392.433,-0.0049935,0.0302151,-0.186758,0.49528
8.355,143.734,-0.00590619,0.0331578,-0.162232,0.288771
8.36,-5.53244,-0.00675119,0.0351013,-0.119563,0.0808612
8.365,-48.6477,-0.0074314,0.0360186,-0.0641669,-0.122795
8.37,8.02003,-0.00787203,0.0359151,-0.00230808,-0.318202
8.375,147.83,-0.0080266,0.0348199,0.0594353,-0.502613
8.38,347.051,-0.00788,0.0327795,0.114653,-0.673984
8.385,581.107,-0.00744896,0.0298527,0.157537,-0.830197
8.39,828.584,-0.00678015,0.0261098,0.183268,-0.968347
8.395,1074.82,-0.00594632,0.0216344,0.188438,-1.08424
8.4,1305.76,-0.00504025,0.0165284,0.171579,-1.17254
8.405,1499.93,-0.0041663,0.010918,0.133664,-1.22725
8.41,1626.98,-0.00342943,0.00495701,0.0785355,-1.24235
8.415,1645.38,-0.00292203,-0.00117115,0.0128406,-1.21372
8.42,1529.38,-0.00271009,-0.00725962,-0.0546261,-1.14008
8.425,1285.92,-0.00282153,-0.0130894,-0.114459,-1.02423
8.43,959.198,-0.00324021,-0.0184467,-0.158516,-0.872679
8.435,611.238,-0.00390815,-0.0231415,-0.181499,-0.694298
8.44,300.939,-0.0047358,-0.0270207,-0.181575,-0.498654
8.445,68.4306,-0.00561693,-0.0299759,-0.160095,-0.294591
8.45,-65.9133,-0.00644429,-0.031943,-0.120753,-0.0894275
8.455,-98.0197,-0.00712259,-0.0328968,-0.0687172,0.111343
8.46,-36.1936,-0.00757774,-0.0328436,-0.0099398,0.303922
8.465,102.757,-0.0077626,-0.0318127,0.0493421,0.485816
8.47,297.183,-0.00765974,-0.0298498,0.103013,0.655252
8.475,527.403,-0.00728208,-0.0270113,0.145458,0.810433
8.48,776.873,-0.00667133,-0.0233636,0.171861,0.948753
8.485,1034.79,-0.00589487,-0.0189853,0.178617,1.06625
8.49,1287.38,-0.00504067,-0.0139716,0.163891,1.15778
8.495,1513.58,-0.00420963,-0.00844117,0.128192,1.21721
8.5,1678.4,-0.00350531,-0.00254031,0.0748755,1.23835
8.505,1736.56,-0.00302095,0.00355447,0.0102343,1.21639
8.51,1655.24,-0.00282538,0.00964071,-0.0570886,1.14937
8.515,1434.65,-0.00295049,0.0155007,-0.117578,1.03937
8.52,1117.19,-0.00338412,0.0209186,-0.162717,0.89217
8.525,764.131,-0.00407105,0.0256985,-0.186791,0.716452
8.53,436.78,-0.00492267,0.0296799,-0.187566,0.521763
8.535,179.792,-0.00583176,0.0327463,-0.166108,0.317118
8.54,18.0147,-0.00668848,0.0348255,-0.125984,0.110116
8.545,-39.496,-0.007394,0.0358856,-0.0723774,-0.0934069
8.55,2.8431,-0.00787044,0.0359276,-0.0114056,-0.289283
8.555,130.227,-0.00806727,0.0349773,0.050429,-0.474651
8.56,319.991,-0.00796478,0.0330784,0.10671,-0.647425
8.565,548.001,-0.00757491,0.0302873,0.151556,-0.805558
8.57,792.276,-0.00693977,0.0266718,0.179992,-0.946302
8.575,1037.17,-0.00612809,0.0223123,0.188377,-1.06569
8.58,1269.99,-0.0052296,0.0173068,0.174907,-1.15851
8.585,1470.6,-0.00434708,0.0117766,0.140137,-1.21886
8.59,1610.43,-0.00358578,0.00587035,0.0874207,-1.24064
8.595,1648.78,-0.00304062,-0.000233874,0.0229615,-1.21934
8.6,1556.03,-0.00278236,-0.00633308,-0.0447323,-1.15303
8.605,1332.55,-0.00284538,-0.0122096,-0.106251,-1.04385
8.61,1017.6,-0.00322055,-0.0176479,-0.153128,-0.897659
8.615,670.908,-0.00385604,-0.0224529,-0.179549,-0.723098
8.62,353.45,-0.00466637,-0.0264648,-0.183108,-0.52967
8.625,108.83,-0.00554684,-0.0295677,-0.16469,-0.326402
8.63,-39.5468,-0.0063893,-0.03169,-0.12768,-0.120883
8.635,-85.1198,-0.00709571,-0.0328004,-0.0770779,0.0810853
8.64,-34.2798,-0.00758811,-0.0329003,-0.0187784,0.275428
8.645,97.2012,-0.00781484,-0.0320155,0.0409631,0.459452
8.65,287.946,-0.00775387,-0.030189,0.0959531,0.631282
8.655,517.357,-0.00741371,-0.0274759,0.140448,0.789145
8.66,767.996,-0.00683216,-0.0239411,0.169469,0.930567
8.665,1027.8,-0.00607341,-0.0196609,0.179189,1.05178
8.67,1284.11,-0.0052232,-0.0147282,0.167475,1.14772
8.675,1516.68,-0.00438154,-0.0092583,0.134474,1.21233
8.68,1691.59,-0.00365274,-0.00339389,0.0831405,1.23938
8.685,1764.56,-0.00313268,0.00269217,0.0194065,1.22366
8.69,1699.67,-0.00289463,0.00879974,-0.0482975,1.16274
8.695,1491.66,-0.00297627,0.0147114,-0.110425,1.05814
8.7,1179.2,-0.00337157,0.0202091,-0.158151,0.915131
8.705,822.482,-0.00403051,0.0250921,-0.1853,0.742228
8.71,484.733,-0.00486782,0.0291939,-0.189142,0.548976
8.715,213.547,-0.0057774,0.032391,-0.170348,0.344578
8.72,36.4501,-0.00664842,0.0346054,-0.132232,0.136913
8.725,-35.7247,-0.00737953,0.0357998,-0.079849,-0.0679054
8.73,-5.66049,-0.0078894,0.0359716,-0.0192653,-0.265486
8.735,112.741,-0.00812357,0.035144,0.0429925,-0.452788
8.74,297.259,-0.00805832,0.0333588,0.100437,-0.627646
8.745,523.323,-0.00770178,0.0306716,0.147072,-0.788036
8.75,768.23,-0.0070927,0.027149,0.177774,-0.931316
8.755,1015.16,-0.00629709,0.0228705,0.188716,-1.05369
8.76,1251.78,-0.00540283,0.017932,0.177846,-1.15004
8.765,1458.44,-0.00451192,0.0124524,0.145429,-1.21454
8.77,1607.51,-0.00373019,0.00657736,0.0944909,-1.24107
8.775,1659.01,-0.00315465,0.000482115,0.0309379,-1.22486
8.78,1581.15,-0.00285967,-0.00563251,-0.036914,-1.16362
8.785,1369.58,-0.00288439,-0.0115494,-0.0996646,-1.05904
8.79,1060.16,-0.00322485,-0.0170519,-0.148631,-0.916606
8.795,711.627,-0.00383377,-0.0219414,-0.177635,-0.744722
8.8,385.974,-0.00462886,-0.0260536,-0.18387,-0.552888
8.805,128.921,-0.00550679,-0.0292673,-0.167878,-0.350269
8.81,-33.6893,-0.00635903,-0.0315061,-0.132801,-0.144644
8.815,-93.3861,-0.00708578,-0.0327346,-0.0834908,0.0579838
8.82,-55.3279,-0.00760633,-0.0329507,-0.0257702,0.253357
8.825,65.7113,-0.00786575,-0.0321783,0.0341222,0.438648
8.83,248.808,-0.00783848,-0.0304586,0.0899655,0.611924
8.835,473.018,-0.00752951,-0.0278457,0.135948,0.771438
8.84,720.57,-0.00697336,-0.0244032,0.166987,0.914836
8.845,978.924,-0.00623135,-0.0202063,0.179103,1.03851
8.85,1235.92,-0.00538701,-0.0153456,0.169943,1.13758
8.855,1473.01,-0.00453908,-0.00993344,0.139359,1.20604
8.86,1657,-0.00379191,-0.00410925,0.0899643,1.23777
8.865,1745.58,-0.00324297,0.00195805,0.0273509,1.22723
8.87,1700.11,-0.00296882,0.00807126,-0.0403146,1.17167
8.875,1510.22,-0.00301182,0.0140146,-0.103542,1.07214
8.88,1210.06,-0.00337129,0.0195695,-0.153327,0.933418
8.885,857.185,-0.00400221,0.0245325,-0.183139,0.763792
8.89,516.169,-0.00482298,0.0287328,-0.189804,0.572677
8.895,236.571,-0.00572925,0.0320418,-0.173621,0.369376
8.9,47.9227,-0.00661007,0.0343761,-0.137628,0.161937
8.905,-36.7311,-0.00736244,0.035694,-0.0866945,-0.0433365
8.91,-18.5487,-0.00790221,0.0359888,-0.0267887,-0.241864
8.915,89.8316,-0.00817143,0.0352809,0.0355983,-0.430471
8.92,267.156,-0.00814251,0.03361,0.0939498,-0.606917
8.925,488.951,-0.0078197,0.03103,0.142183,-0.769191
8.93,732.097,-0.00723816,0.027606,0.175043,-0.914752
8.935,978.952,-0.00646083,0.0234155,0.188516,-1.03996
8.94,1217.27,-0.00557334,0.0185521,0.1803,-1.13982
8.945,1428.29,-0.00467651,0.0131316,0.150358,-1.20857
8.95,1586.24,-0.00387637,0.00729623,0.101367,-1.24006
8.955,1651.76,-0.00327177,0.00121755,0.0388987,-1.22925
8.96,1590.88,-0.00294058,-0.00490619,-0.0289635,-1.17348
8.965,1394.71,-0.00292672,-0.010859,-0.09285,-1.07393
8.97,1094.8,-0.0032316,-0.0164231,-0.143882,-0.935649
8.975,747.913,-0.00381284,-0.0213966,-0.17551,-0.766799
8.98,417.286,-0.00459162,-0.0256104,-0.184496,-0.576825
8.985,151.097,-0.0054662,-0.0289378,-0.171006,-0.374978
8.99,-22.5789,-0.00632775,-0.0312968,-0.13792,-0.16924
8.995,-93.4192,-0.00707466,-0.0326473,-0.0899356,0.0341541
9,-65.1241,-0.00762342,-0.0329836,-0.0327987,0.230749
9.005,48.5476,-0.00791567,-0.0323266,0.0272639,0.417557
9.01,226.996,-0.00792221,-0.0307157,0.0839891,0.592562
9.015,448.947,-0.00764442,-0.0282035,0.131479,0.754025
9.02,696.089,-0.00711356,-0.0248527,0.164532,0.899685
9.025,954.912,-0.00638817,-0.0207369,0.179004,1.0261
9.03,1214.12,-0.00554969,-0.0159446,0.172312,1.12846
9.035,1454.52,-0.00469582,-0.0105856,0.144032,1.20097
9.04,1647.67,-0.00393109,-0.00479604,0.0964548,1.23719
9.045,1749.18,-0.00335467,0.00125777,0.0348417,1.23163
9.05,1718.79,-0.00304639,0.00738115,-0.0328528,1.18113
9.055,1543.93,-0.00305314,0.0133594,-0.0971445,1.08613
9.06,1250.63,-0.0033792,0.0189725,-0.148911,0.951308
9.065,898.513,-0.00398426,0.0240146,-0.181191,0.78443
9.07,551.813,-0.00478991,0.0283101,-0.190453,0.594981
9.075,262.244,-0.00569331,0.0317252,-0.176643,0.392353
9.08,61.9858,-0.00658326,0.0341714,-0.142545,0.184772
9.085,-34.4459,-0.00735505,0.0356027,-0.092882,-0.0212438
9.09,-26.9966,-0.00792193,0.036009,-0.0335432,-0.220926
9.095,72.96,-0.00822269,0.035408,0.0289982,-0.41096
9.1,244.79,-0.00822629,0.0338378,0.0881868,-0.589031
9.105,463.935,-0.00793353,0.0313509,0.137854,-0.75314
9.11,706.872,-0.00737643,0.0280115,0.172621,-0.900825
9.115,955.073,-0.00661533,0.0238956,0.188311,-1.02857
9.12,1196.06,-0.00573393,0.0190951,0.182412,-1.1315
9.125,1412.25,-0.00483208,0.0137233,0.154622,-1.20385
9.13,1578.16,-0.00401607,0.00791984,0.107329,-1.2395
9.135,1655.24,-0.00338629,0.0018537,0.0458309,-1.23322
9.14,1608.13,-0.0030236,-0.00427908,-0.0219863,-1.18203
9.145,1424.44,-0.00297599,-0.0102634,-0.0867904,-1.08671
9.15,1132.01,-0.00324942,-0.0158806,-0.139548,-0.951926
9.155,786.083,-0.00380573,-0.0209261,-0.173406,-0.785642
9.16,450.281,-0.00456918,-0.0252267,-0.184766,-0.597255
9.165,175.096,-0.00543955,-0.0286511,-0.173471,-0.396097
9.17,-9.503,-0.00630791,-0.0311129,-0.142169,-0.190324
9.175,-91.4621,-0.00707126,-0.0325679,-0.095415,0.0136443
9.18,-73.2538,-0.00764376,-0.0330074,-0.0388832,0.211183
9.185,32.1444,-0.00796421,-0.03245,0.0212193,0.399175
9.19,204.8,-0.00800029,-0.0309336,0.0786121,0.575541
9.195,423.089,-0.00775028,-0.0285097,0.127333,0.73854
9.2,668.388,-0.0072425,-0.0252399,0.16209,0.886002
9.205,926.625,-0.00653294,-0.0211966,0.178603,1.01462
9.21,1186.93,-0.00570108,-0.0164668,0.174104,1.11968
9.215,1430.38,-0.00484344,-0.0111579,0.147926,1.19553
9.22,1630.77,-0.00406448,-0.00540323,0.10207,1.23566
9.225,1744.16,-0.00346459,0.000633855,0.0415051,1.23448
9.23,1728.76,-0.00312628,0.00676116,-0.0260345,1.1885
9.235,1567.85,-0.00310029,0.0127652,-0.0911411,1.09779
9.24,1284.23,-0.00339543,0.0184259,-0.144554,0.966624
9.245,935.447,-0.00397565,0.0235349,-0.17902,0.802496
9.25,585.931,-0.0047658,0.0279128,-0.190651,0.614832
9.255,289.22,-0.00566468,0.0314216,-0.179061,0.413087
9.26,79.2297,-0.00656118,0.0339682,-0.146795,0.205641
9.265,-27.7803,-0.00734933,0.0355025,-0.098416,-0.000814999
9.27,-30.3436,-0.0079401,0.0360112,-0.039727,-0.201347
9.275,61.1721,-0.00826944,0.0355096,0.0228279,-0.392517
9.28,226.911,-0.00830313,0.034034,0.0826723,-0.571936
9.285,442.48,-0.00803879,0.0316357,0.133573,-0.737604
9.29,683.983,-0.00750543,0.0283776,0.17005,-0.887132
9.295,932.31,-0.00676081,0.0243345,0.18778,-1.01712
9.3,1174.82,-0.00588667,0.0195963,0.184057,-1.12279
9.305,1394.37,-0.00498177,0.0142743,0.158341,-1.19849
9.31,1566.76,-0.00415233,0.00850536,0.112743,-1.23805
9.315,1654.26,-0.00350004,0.00245555,0.0522826,-1.2361
9.32,1620.23,-0.00310833,-0.0036814,-0.0153643,-1.18936
9.325,1449.14,-0.00302898,-0.00969158,-0.0809269,-1.0982
9.33,1165.25,-0.00327228,-0.0153557,-0.135245,-0.966922
9.335,821.536,-0.0038042,-0.0204668,-0.171186,-0.803257
9.34,482.288,-0.00455213,-0.024848,-0.184799,-0.616511
9.345,199.353,-0.00541743,-0.0283634,-0.175615,-0.416123
9.35,5.14256,-0.00629125,-0.0309223,-0.146042,-0.210386
9.355,-86.8007,-0.00706933,-0.0324766,-0.100496,-0.00589415
9.36,-77.557,-0.00766368,-0.0330143,-0.0445787,0.19255
9.365,20.6373,-0.00801039,-0.0325517,0.0155209,0.381697
9.37,188.29,-0.00807422,-0.0311252,0.0735,0.559388
9.375,403.548,-0.0078505,-0.028785,0.123337,0.723873
9.38,647.529,-0.0073648,-0.0255921,0.159656,0.873051
9.385,905.416,-0.00667072,-0.0216176,0.178054,1.00374
9.39,1166.52,-0.00584584,-0.016947,0.175591,1.11135
9.395,1412.86,-0.00498558,-0.0116856,0.151377,1.19027
9.4,1619.06,-0.00419424,-0.00596426,0.107147,1.23404
9.405,1742.15,-0.0035733,5.63243e-05,0.047602,1.23694
9.41,1739.52,-0.00320765,0.00618633,-0.0197364,1.19517
9.415,1591.39,-0.00315155,0.0122136,-0.0855313,1.10842
9.42,1316.41,-0.00341796,0.0179174,-0.14042,0.980653
9.425,970.012,-0.00397482,0.0230875,-0.176885,0.819095
9.43,617.317,-0.00475006,0.0275412,-0.190692,0.633075
9.435,313.243,-0.00564412,0.031136,-0.181156,0.43214
9.44,94.1194,-0.00654599,0.0337748,-0.150581,0.224778
9.445,-22.7873,-0.00734855,0.0354036,-0.103397,0.0178617
9.45,-34.6019,-0.00796072,0.0360061,-0.0453253,-0.183515
9.455,49.1778,-0.00831587,0.0355952,0.0172148,-0.375788
9.46,209.477,-0.00837687,0.0342056,0.0776291,-0.556488
9.465,421.876,-0.00813844,0.0318874,0.129622,-0.723608
9.47,662.399,-0.00762689,0.0287027,0.16762,-0.874817
9.475,911.196,-0.00689764,0.0247251,0.18717,-1.00682
9.48,1155.09,-0.00603065,0.0200431,0.185398,-1.11495
9.485,1377.83,-0.00512367,0.014766,0.161555,-1.19361
9.49,1556.09,-0.00428282,0.00902821,0.117502,-1.2366
9.495,1652.83,-0.00361087,0.00299363,0.0580174,-1.23847
9.5,1630.3,-0.00319349,-0.00314612,-0.00941519,-1.19566
9.505,1470.35,-0.00308575,-0.00917824,-0.0755909,-1.10822
9.51,1194.18,-0.0033018,-0.014883,-0.131245,-0.980065
9.515,852.392,-0.0038113,-0.0200515,-0.169015,-0.818788
9.52,509.856,-0.00454452,-0.0245036,-0.184638,-0.633585
9.525,220.178,-0.00540439,-0.0280996,-0.177357,-0.433939
9.53,17.2198,-0.0062822,-0.0307447,-0.14937,-0.22828
9.535,-83.898,-0.0070727,-0.0323873,-0.104957,-0.0233732
9.54,-83.1777,-0.00768606,-0.0330128,-0.0496474,0.175839
9.545,7.99415,-0.00805601,-0.0326352,0.0103922,0.365982
9.55,170.651,-0.00814468,-0.0312893,0.0688451,0.544824
9.555,382.735,-0.00794475,-0.0290246,0.11964,0.710606
9.56,625.188,-0.00747931,-0.0259011,0.157326,0.861284
9.565,882.576,-0.00679974,-0.0219889,0.177393,0.993782
9.57,1144.21,-0.00598191,-0.0173723,0.17675,1.10361
9.575,1393.13,-0.00512013,-0.0121547,0.154316,1.18523
9.58,1603.89,-0.00431849,-0.00646474,0.111585,1.23224
9.585,1736.09,-0.00367932,-0.000460618,0.0530231,1.23877
9.59,1745.55,-0.00328952,0.00566999,-0.0140577,1.20076
9.595,1609.74,-0.00320645,0.0117161,-0.0803986,1.1176
9.6,1343.56,-0.00344675,0.0174568,-0.136555,0.992942
9.605,1000.42,-0.00398204,0.0226801,-0.17478,0.833768
9.61,645.339,-0.00474307,0.0272005,-0.190546,0.649348
9.615,335.425,-0.0056319,0.0308718,-0.182873,0.44923
9.62,108.171,-0.00653775,0.033593,-0.153864,0.242034
9.625,-17.4567,-0.00735259,0.0353068,-0.107807,0.0347799
9.63,-37.6855,-0.00798356,0.035994,-0.0503514,-0.167298
9.635,38.8879,-0.00836172,0.0356654,0.0121183,-0.36052
9.64,193.949,-0.00844738,0.0343542,0.0729968,-0.542342
9.645,403.226,-0.00823261,0.0321093,0.125938,-0.710746
9.65,642.56,-0.00774122,0.0289918,0.165284,-0.863451
9.655,891.517,-0.00702648,0.0250745,0.186469,-0.997255
9.66,1136.71,-0.00616667,0.0204445,0.186464,-1.10759
9.665,1362.22,-0.00525852,0.0152093,0.164332,-1.1889
9.67,1545.32,-0.00440803,0.00950118,0.121712,-1.235
9.675,1649.99,-0.00371883,0.00348183,0.0631588,-1.24031
9.68,1637.9,-0.00327856,-0.002659,-0.004021,-1.20108
9.685,1488.27,-0.00314521,-0.00870955,-0.0706947,-1.11704
9.69,1219.44,-0.00333641,-0.0144499,-0.127519,-0.991797
9.695,880.326,-0.00382521,-0.0196693,-0.166916,-0.832715
9.7,535.38,-0.00454453,-0.0241848,-0.184357,-0.648963
9.705,239.854,-0.00539883,-0.0278532,-0.178812,-0.45003
9.71,29.1958,-0.00627963,-0.0305761,-0.152282,-0.244477
9.715,-80.0322,-0.00708084,-0.0322986,-0.108918,-0.0392059
9.72,-86.897,-0.00771097,-0.0330035,-0.0541884,0.160697
9.725,-1.96976,-0.00810164,-0.0327028,0.00576527,0.351744
9.73,156.233,-0.00821265,-0.0314301,0.0646143,0.531636
9.735,365.562,-0.00803427,-0.0292337,0.116244,0.698594
9.74,606.687,-0.00758733,-0.026173,0.155136,0.850626
9.745,863.779,-0.00692123,-0.0223173,0.176687,0.984742
9.75,1126.01,-0.00611024,-0.0177496,0.177672,1.09654
9.755,1376.65,-0.00524767,-0.0125719,0.156839,1.18058
9.76,1592,-0.00443735,-0.00691074,0.115474,1.23045
9.765,1731.76,-0.00378233,-0.000922179,0.0578228,1.2402
9.77,1751.46,-0.00337125,0.005208,-0.00898446,1.20557
9.775,1626.09,-0.00326417,0.01127,-0.0757707,1.12567
9.78,1367.55,-0.00348105,0.0170428,-0.133026,1.00383
9.785,1027.48,-0.00399676,0.0223132,-0.172804,0.846829
9.79,670.827,-0.00474468,0.0268928,-0.190312,0.66385
9.795,355.795,-0.00562836,0.0306322,-0.184315,0.464469
9.8,121.378,-0.0065373,0.0334268,-0.15672,0.25742
9.805,-12.26,-0.00736268,0.0352165,-0.111687,0.0498496
9.81,-40.1789,-0.0080101,0.0359792,-0.0547941,-0.152871
9.815,29.9562,-0.00840855,0.0357238,0.00759823,-0.34696
9.82,180.334,-0.00851604,0.0344822,0.0688711,-0.529804
9.825,386.836,-0.0083223,0.0323023,0.122631,-0.699364
9.83,625.102,-0.00784895,0.0292445,0.16315,-0.853399
9.835,874.317,-0.00714733,0.0253805,0.185763,-0.988779
9.84,1120.31,-0.00629425,0.0207966,0.187316,-1.10106
9.845,1348.19,-0.0053855,0.0155984,0.166698,-1.18468
9.85,1534.8,-0.00452693,0.00991679,0.125358,-1.23356
9.855,1647.38,-0.00382288,0.00391104,0.067662,-1.24183
9.86,1644.6,-0.00336265,-0.00223031,0.000733913,-1.20574
9.865,1504.12,-0.0032068,-0.00829655,-0.0663523,-1.12471
9.87,1241.91,-0.00337602,-0.0140677,-0.124186,-1.00206
9.875,905.118,-0.00384638,-0.0193316,-0.165002,-0.844943
9.88,558.112,-0.00455318,-0.0239027,-0.184033,-0.662482
9.885,257.377,-0.00540222,-0.0276346,-0.180021,-0.464195
9.89,39.8838,-0.00628531,-0.0304259,-0.154786,-0.258737
9.895,-76.7652,-0.00709562,-0.0322188,-0.112365,-0.0531368
9.9,-90.4467,-0.00774028,-0.0329936,-0.0581604,0.147385
9.905,-11.1667,-0.00814903,-0.0327606,0.00170349,0.339239
9.91,142.976,-0.0082796,-0.0315521,0.0608857,0.520062
9.915,349.797,-0.00812017,-0.0294157,0.113234,0.688068
9.92,589.72,-0.00768958,-0.02641,0.153171,0.841292
9.925,846.453,-0.00703548,-0.0226038,0.176012,0.976829
9.93,1109.08,-0.00623074,-0.018079,0.178418,1.09037
9.935,1361.76,-0.00536777,-0.0129362,0.158984,1.17645
9.94,1580.81,-0.00455016,-0.00730039,0.118821,1.22879
9.945,1726.85,-0.00388156,-0.00132583,0.0619853,1.24132
9.95,1755.38,-0.00345207,0.00480341,-0.00454987,1.20963
9.955,1639.25,-0.00332408,0.0108786,-0.071686,1.13256
9.96,1387.72,-0.00352036,0.0166788,-0.129867,1.0132
9.965,1050.81,-0.00401868,0.0219896,-0.17098,0.858115
9.97,692.998,-0.00475472,0.0266202,-0.190007,0.676432
9.975,373.666,-0.00563343,0.0304186,-0.185484,0.47773
9.98,133.101,-0.00654461,0.0332771,-0.159141,0.270842
9.985,-7.35104,-0.0073788,0.0351327,-0.115025,0.0630264
9.99,-41.8768,-0.00804029,0.0359614,-0.0586511,-0.140238
9.995,22.537,-0.00845628,0.0357701,0.00364546,-0.335076
10,168.688,-0.0085828,0.0345895,0.0652378,-0.518808

